Massive loops in thermal SU(2) Yang-Mills theory: Radiative corrections to the pressure beyond two loops

We device an efficient book-keeping of excluded energy-sign and scattering-channel combinations for the loop four-momenta associated with massive quasi-particles, circulating in (connected) bubble diagrams subject to vertex constraints inherited from the thermal ground state. The according radiative corrections modify the free thermal-quasiparticle pressure at one loop. Increasing the loop order in two-particle irreducible (2PI) bubble diagrams, we exemplarily demonstrate a suppressing effect of the vertex constraints on the number of valid combinations. This increasingly strong suppression gave rise to the conjecture in hep-th/0609033 that the loop expansion would terminate at a finite order. Albeit the low-temperature dependence of the 2PI 3-loop diagram complies with this behaviour, a thorough analysis of the high-temperature situation reveals that the leading power in temperature is thirteen such that this diagram dominates all lower loop orders for sufficiently high temperatures. An all-loop-order resummation of 2PI diagrams with dihedral symmetry is thus required, defining an extremely well-bounded analytical continuation of the low-temperatures result.

==> graphs/2-loop-plot.dat <==
1.0021629416005768	-3.46553325543825e-9
1.0742609949531365	-5.353927859854457e-7
1.146359048305696	-1.1162978712751991e-6
1.2184571016582553	-1.6362406837619343e-6
1.2905551550108147	-2.0708916735841e-6
1.3626532083633742	-2.419851999413445e-6
1.4347512617159337	-2.6911006445021768e-6
1.5068493150684932	-2.895129791808437e-6
1.5789473684210527	-3.042524226580408e-6
1.6510454217736121	-3.142985190730248e-6
1.7231434751261718	-3.2050008877203394e-6
1.7952415284787313	-3.2358132791762023e-6
1.8673395818312908	-3.2415044522494278e-6
1.9394376351838503	-3.227134532141323e-6
2.0115356885364095	-3.196885645026118e-6
2.083633741888969	-3.1541988790790964e-6
2.1557317952415285	-3.1018961396372635e-6
2.227829848594088	-3.0422852112924084e-6
2.299927901946648	-2.977248622408238e-6
2.372025955299207	-2.908318372809878e-6
2.444124008651767	-2.8367375628870514e-6
2.516222062004326	-2.7635122004652304e-6
2.5883201153568858	-2.6894529159499206e-6
2.660418168709445	-2.615210004598484e-6
2.7325162220620047	-2.541302147862943e-6
2.804614275414564	-2.4681399516719202e-6
2.8767123287671237	-2.396045219688648e-6
2.948810382119683	-2.325267158854931e-6
3.0209084354722426	-2.255995323748449e-6
3.093006488824802	-2.188370578178995e-6
3.1651045421773616	-2.1224940064407948e-6
3.237202595529921	-2.058434337397041e-6
3.3093006488824805	-1.9962338459187507e-6
3.38139870223504	-1.9359136191605317e-6
3.4534967555875995	-1.8774775633397695e-6
3.525594808940159	-1.8209158327648486e-6
3.5976928622927185	-1.7662077556438778e-6
3.669790915645278	-1.7133240256232024e-6
3.7418889689978374	-1.6622286712606755e-6
3.813987022350397	-1.6128805233248062e-6
3.8860850757029564	-1.5652353234001288e-6
3.958183129055516	-1.5192451352120055e-6
4.030281182408076	-1.474860849847794e-6
4.102379235760635	-1.4320320927062213e-6
4.174477289113194	-1.3907079466973191e-6
4.2465753424657535	-1.3508374515717894e-6
4.318673395818314	-1.3123699550451162e-6
4.390771449170873	-1.2752554231357894e-6
4.462869502523432	-1.2394446627153292e-6
4.534967555875991	-1.2048895250394382e-6
4.607065609228552	-1.17154303841971e-6
4.679163662581112	-1.139359484836073e-6
4.751261715933671	-1.1082944954625063e-6
4.82335976928623	-1.0783051134128597e-6
4.8954578226387895	-1.0493498085681672e-6
4.96755587599135	-1.0213884861198126e-6
5.039653929343909	-9.943824805139651e-7
5.111751982696468	-9.68294559722358e-7
5.183850036049027	-9.430889291199298e-7
5.2559480894015875	-9.187311475688455e-7
5.328046142754147	-8.951881179975871e-7
5.400144196106706	-8.724281226807834e-7
5.472242249459266	-8.504206530869727e-7
5.544340302811825	-8.29136478816765e-7
5.616438356164385	-8.085475817837299e-7
5.688536409516944	-7.886270878676513e-7
5.760634462869504	-7.693492251133887e-7
5.832732516222063	-7.506893390643285e-7
5.904830569574623	-7.326237731557087e-7
5.976928622927182	-7.151298715584474e-7
6.049026676279742	-6.981859579286127e-7
6.121124729632301	-6.817712092683227e-7
6.1932227829848605	-6.658657648468059e-7
6.26532083633742	-6.504505000568123e-7
6.33741888968998	-6.355072003388919e-7
6.409516943042539	-6.210183302757854e-7
6.481614996395098	-6.069671207515058e-7
6.553713049747659	-5.933375297628018e-7
6.625811103100218	-5.801141358948797e-7
6.697909156452777	-5.672822129166712e-7
6.770007209805336	-5.548275974862926e-7
6.8421052631578965	-5.427367549184001e-7
6.914203316510456	-5.309966725518848e-7
6.986301369863015	-5.195949079968913e-7
7.058399423215574	-5.085194889455516e-7
7.130497476568134	-4.977589821756161e-7
7.202595529920694	-4.873023602860474e-7
7.274693583273253	-4.771390949423931e-7
7.346791636625812	-4.672590446177914e-7
7.418889689978372	-4.5765250434653987e-7
7.4909877433309315	-4.4831012828776283e-7
7.563085796683491	-4.392229733166922e-7
7.63518385003605	-4.3038241370748214e-7
7.70728190338861	-4.217802085133618e-7
7.779379956741169	-4.134083860153959e-7
7.851478010093729	-4.0525934553427304e-7
7.923576063446289	-3.973257230103333e-7
7.995674116798848	-3.896004852339254e-7
8.067772170151407	-3.8207684840215737e-7
8.139870223503967	-3.7474824726738176e-7
8.211968276856526	-3.6760850509034255e-7
8.284066330209086	-3.6065149930787374e-7
8.356164383561646	-3.5387145313111526e-7
8.428262436914205	-3.472627866097227e-7
8.500360490266765	-3.4082008293630973e-7
8.572458543619323	-3.345381892145522e-7
8.644556596971883	-3.284121138144455e-7
8.716654650324443	-3.224370158076893e-7
8.788752703677002	-3.166082971661846e-7
8.860850757029562	-3.109214928354567e-7
8.932948810382122	-3.053722698188715e-7
9.00504686373468	-2.999565044597336e-7
9.07714491708724	-2.946701846473437e-7
9.1492429704398	-2.8950945067768196e-7
9.221341023792359	-2.8447059339360153e-7
9.29343907714492	-2.7955000820773977e-7
9.365537130497477	-2.747442344359522e-7
9.437635183850038	-2.700499277450832e-7
9.509733237202598	-2.6546385228658597e-7
9.581831290555156	-2.60982905940602e-7
9.653929343907716	-2.566040735842016e-7
9.726027397260276	-2.5232442881694416e-7
9.798125450612835	-2.4814118116502843e-7
9.870223503965395	-2.440516151302485e-7
9.942321557317953	-2.4005308987146796e-7
10.014419610670513	-2.3614308779082903e-7
10.086517664023074	-2.3231915592884305e-7
10.158615717375632	-2.2857890441960357e-7
10.230713770728192	-2.24920054171273e-7
10.302811824080752	-2.213403954043631e-7
10.37490987743331	-2.1783776623317498e-7
10.44700793078587	-2.144100863064445e-7
10.519105984138431	-2.1105536342631218e-7
10.59120403749099	-2.0777165679540762e-7
10.66330209084355	-2.0455704693470597e-7
10.735400144196108	-2.014097388649625e-7
10.807498197548668	-1.9832796453324327e-7
10.879596250901228	-1.953100029448424e-7
10.951694304253786	-1.9235420190008624e-7
11.023792357606347	-1.8945896027140962e-7
11.095890410958907	-1.8662271216966309e-7
11.167988464311465	-1.8384395150724973e-7
11.240086517664025	-1.811212232042421e-7
11.312184571016585	-1.7845310239930172e-7
11.384282624369144	-1.7583821043077818e-7
11.456380677721704	-1.7327522328063365e-7
11.528478731074262	-1.707628457673434e-7
11.600576784426822	-1.6829981413852266e-7
11.672674837779383	-1.6588491674873244e-7
11.744772891131941	-1.6351697758007722e-7
11.816870944484501	-1.6119484394440502e-7
11.888968997837061	-1.5891739559424446e-7
11.96106705118962	-1.5668356152108183e-7
12.03316510454218	-1.54492294641883e-7
12.105263157894738	-1.5234256884392388e-7
12.177361211247298	-1.5023338948577202e-7
12.249459264599858	-1.481638032672196e-7
12.321557317952417	-1.4613287887902147e-7
12.393655371304977	-1.4413970268211388e-7
12.465753424657537	-1.4218338530373118e-7
12.537851478010095	-1.402630775583954e-7
12.609949531362656	-1.383779502378937e-7
12.682047584715216	-1.365271899018937e-7
12.754145638067774	-1.3471000108000043e-7
12.826243691420334	-1.3292562081981162e-7
12.898341744772893	-1.3117330784615567e-7
12.970439798125453	-1.2945233497871608e-7
13.042537851478013	-1.277619928610078e-7
13.114635904830571	-1.2610159967907058e-7
13.186733958183131	-1.2447048929755844e-7
13.258832011535691	-1.2286800795143162e-7
13.33093006488825	-1.2129352097170638e-7
13.40302811824081	-1.1974641751992939e-7
13.47512617159337	-1.1822609871354776e-7
13.547224224945928	-1.1673197673374043e-7
13.619322278298489	-1.1526348160143527e-7
13.691420331651047	-1.1382006439401519e-7
13.763518385003607	-1.1240118675287028e-7
13.835616438356167	-1.1100631994033811e-7
13.907714491708726	-1.0963494929888306e-7
13.979812545061286	-1.0828658048020848e-7
14.051910598413846	-1.0696072951860668e-7
14.124008651766404	-1.0565692095018537e-7
14.196106705118964	-1.0437468879804845e-7
14.268204758471523	-1.0311358485256342e-7
14.340302811824083	-1.0187317418095998e-7

==> graphs/2l-transition.dat <==
1.0021629416005768	3.46553325543825e-9
1.0165825522710887	9.293633476701973e-8
1.0310021629416009	1.9367898139989443e-7
1.0454217736121125	3.03466231504385e-7
1.0598413842826246	4.181594054605275e-7
1.0742609949531365	5.353927859854457e-7
1.0886806056236484	6.535604711059864e-7
1.1031002162941603	7.715018801336145e-7
1.117519826964672	8.883505680901853e-7
1.1319394376351841	1.0034500603662565e-6
1.146359048305696	1.1162978712751991e-6
1.160778658976208	1.2265113025084467e-6
1.1751982696467198	1.3338003239813337e-6
1.1896178803172317	1.4379482916856287e-6
1.2040374909877434	1.5387981093313693e-6
1.2184571016582553	1.6362406837619343e-6
1.2328767123287674	1.730205887487672e-6
1.2472963229992793	1.820655342411903e-6
1.2617159336697912	1.907577162307467e-6
1.2761355443403029	1.9909803964626135e-6
1.2905551550108147	2.0708916735841e-6
1.3049747656813269	2.1473517629149854e-6
1.3193943763518388	2.2204128566021566e-6
1.3338139870223507	2.2901363407312478e-6
1.3482335976928628	2.3565912879831828e-6
1.3626532083633742	2.419851999413445e-6
1.3770728190338863	2.4799975160455406e-6
1.3914924297043982	2.537109886632968e-6
1.4059120403749101	2.5912736402411276e-6
1.4203316510454222	2.642574968151997e-6
1.4347512617159337	2.6911006445021768e-6
1.4491708723864458	2.736937559914695e-6
1.4635904830569577	2.780173156466195e-6
1.4780100937274696	2.8208936441647278e-6
1.4924297043979817	2.859184226846318e-6
1.5068493150684932	2.895129791808437e-6
1.5212689257390053	2.9288129850620115e-6
1.5356885364095172	2.9603151829235887e-6
1.550108147080029	2.9897163261356744e-6
1.5645277577505412	3.017093974282817e-6
1.5789473684210527	3.042524226580408e-6
1.5933669790915648	3.066081256636922e-6
1.6077865897620767	3.0878367272242048e-6
1.6222062004325886	3.107861103477427e-6
1.6366258111031007	3.126221678946758e-6
1.6510454217736121	3.142985190730248e-6
1.6654650324441242	3.1582144095394827e-6
1.6798846431146361	3.17197183683051e-6
1.694304253785148	3.184317126380433e-6
1.7087238644556602	3.195308242379102e-6
1.7231434751261718	3.2050008877203394e-6
1.7375630857966837	3.213449119773601e-6
1.7519826964671956	3.22070507751414e-6
1.7664023071377075	3.226818998852484e-6
1.7808219178082196	3.231839484498691e-6
1.7952415284787313	3.2358132791762023e-6
1.8096611391492434	3.238785464215478e-6
1.824080749819755	3.2407996595558506e-6
1.838500360490267	3.2418974413415044e-6
1.8529199711607791	3.2421196093552373e-6
1.8673395818312908	3.2415044522494278e-6
1.881759192501803	3.2400898263107055e-6
1.8961788031723146	3.2379114729484834e-6
1.9105984138428265	3.23500419331394e-6
1.9250180245133386	3.2314011517885683e-6
1.9394376351838503	3.227134532141323e-6
1.9538572458543624	3.222235106325722e-6
1.968276856524874	3.2167324927449233e-6
1.982696467195386	3.210655355500677e-6
1.997116077865898	3.2040308509248935e-6
2.0115356885364095	3.196885645026118e-6
2.0259552992069216	3.1892447771018964e-6
2.0403749098774338	3.1811327386651274e-6
2.0547945205479454	3.172572979149016e-6
2.0692141312184575	3.1635877232304448e-6
2.083633741888969	3.1541988790790964e-6
2.0980533525594813	3.1444269973077782e-6
2.112472963229993	3.1342919220128515e-6
2.126892573900505	3.1238130451069547e-6
2.1413121845710172	3.1130085330191125e-6

==> graphs/3-loop-ss-results-approx.dat <==
1.	9.976674054682253e-18
1.007209805335256	1.2392138246929206e-12
1.014419610670512	1.2968697386064234e-11
1.021629416005768	5.316187765120719e-11
1.028839221341024	1.471037349885794e-10
1.0360490266762798	3.272000519057407e-10
1.0432588320115357	6.329945225899735e-10
1.0504686373467917	1.1112781554675434e-9
1.0576784426820478	1.8162191939595526e-9
1.0648882480173036	2.8095442986261997e-9
1.0720980533525595	4.160724024898302e-9
1.144196106705119	5.8647717516217813e-8
1.2162941600576784	2.932497541496272e-7
1.288392213410238	9.563427628853264e-7
1.3604902667627974	2.4717919973311423e-6
1.4325883201153569	5.52477022579732e-6
1.5046863734679163	0.000011182528763109456
1.5767844268204758	0.000021056738030296165
1.6488824801730353	0.00003751484671769591
1.7209805335255948	0.00006394883149490542
1.7930785868781542	0.00010511094543671928
1.865176640230714	0.00016752648592052626
1.9372746935832734	0.0002599957624473711
2.0093727469358327	0.00039419714134435066
2.0814708002883924	0.0005854052645094024
2.1535688536409516	0.0008533395955665885
2.2256669069935113	0.0012231589845608812
2.2977649603460706	0.0017266195465594077
2.3698630136986303	0.002403414748415668
2.44196106705119	0.003302715473684816
2.5140591204037492	0.004484949303317076
2.586157173756309	0.00602378637759408
2.658255227108868	0.008008447232146214
2.730353280461428	0.010546273296609121
2.802451333813987	0.013765633643363903
2.874549387166547	0.017819166782726683
2.946647440519106	0.02288745024024714
3.018745493871666	0.02918302685576906
3.090843547224225	0.0369549235718317
3.1629416005767848	0.04649364069779388
3.235039653929344	0.058136696837928555
3.3071377072819037	0.07227465991849644
3.379235760634463	0.08935785425314094
3.4513338139870227	0.10990370104612118
3.523431867339582	0.13450480041752588
3.5955299206921416	0.1638373859681379
3.6676279740447013	0.19867153161488493
3.7397260273972606	0.2398809048793878
3.8118240807498203	0.28845439897202135
3.8839221341023795	0.3455083221315705
3.956020187454939	0.4122996525506889
4.0281182408074985	0.49024037318504554
4.100216294160058	0.5809129436920353
4.172314347512618	0.6860872172325283
4.244412400865177	0.8077379665156303
4.316510454217736	0.9480645134879706
4.388608507570296	1.109511323367269
4.460706560922856	1.2947903066229427
4.532804614275415	1.5069042669114494
4.604902667627974	1.7491725032856282
4.677000720980534	2.025258503130353
4.749098774333094	2.339198499572094
4.821196827685654	2.6954318983142054
4.893294881038213	3.0988345632026104
4.965392934390772	3.5547539258325735
5.037490987743332	4.0690469798200555
5.109589041095892	4.648118589552008
5.181687094448451	5.298962078272209
5.25378514780101	6.0292072806270225
5.3258832011535695	6.847167546554839
5.39798125450613	7.761880264029444
5.470079307858689	8.783175115103157
5.542177361211248	9.92172092486432
5.614275414563808	11.189077181631495
5.6863734679163676	12.597770069935452
5.758471521268927	14.161353945316323
5.830569574621486	15.894467923007753
5.902667627974046	17.812922835583944
5.9747656813266055	19.93379122008281
6.046863734679165	22.275426728973205
6.118961788031724	24.857637083735693
6.191059841384284	27.701682807500934
6.263157894736843	30.830454131254594
6.335255948089403	34.26849669530881
6.407354001441962	38.04215599043604
6.479452054794522	42.17968034338926
6.551550108147081	46.71129903786271
6.6236481614996405	51.66940550601858
6.695746214852201	57.088593044595264
6.76784426820476	63.005876841102356
6.839942321557319	69.46073242253098
6.912040374909878	76.49533602435004
6.984138428262439	84.154597584158
7.056236481614998	92.48645171079066
7.128334534967557	101.54183564131088
7.200432588320116	111.37508025351033
7.2725306416726765	122.04384435607396
7.344628695025236	133.60950912035227
7.416726748377795	146.13717536477898
7.488824801730354	159.69604570880767
7.560922855082914	174.35942014635884
7.633020908435474	190.20516169576865
7.705118961788033	207.31555802733806
7.777217015140592	225.7780880949547
7.849315068493152	245.6849307061535
7.921413121845712	267.1340291645712
7.993511175198271	290.2286189950545
8.06560922855083	315.07791601085773
8.13770728190339	341.79739315250475
8.20980533525595	370.50859809042936
8.281903388608509	401.3403196901871
8.354001441961069	434.4279798991101
8.426099495313627	469.9143194668524
8.498197548666187	507.95031381495687
8.570295602018748	548.6941777524097
8.642393655371306	592.3128456539599
8.714491708723866	638.9825144142324
8.786589762076426	688.8874563580304
8.858687815428985	742.2219063047419
8.930785868781545	799.1906287070924
9.002883922134105	860.0076589912687
9.074981975486663	924.8984353748322
9.147080028839223	994.0996042256481
9.219178082191782	1067.8588670673428
9.291276135544342	1146.437026705689
9.363374188896902	1230.1065259734257
9.43547224224946	1319.1532620282212
9.50757029560202	1413.8775155398532
9.57966834895458	1514.5923309134043
9.651766402307139	1621.6264477816485
9.7238644556597	1735.3244376859793
9.795962509012258	1856.0450027947861
9.868060562364818	1984.1646432971204
9.940158615717378	2120.077833225564
10.012256669069936	2264.193907229886
10.084354722422496	2416.943201888111
10.156452775775056	2578.7745896700158
10.228550829127615	2750.1575323856628
10.300648882480175	2931.579192277926
10.372746935832735	3123.551351727032
10.444844989185293	3326.6084453677004
10.516943042537854	3541.3009733713116
10.589041095890412	3768.2091837390844
10.661139149242972	4007.938570488397
10.733237202595532	4261.116872386078
10.80533525594809	4528.398087773388
10.87743330930065	4810.466007851591
10.949531362653211	5108.029986853578
11.02162941600577	5421.828037518266
11.09372746935833	5752.631236418572
11.165825522710888	6101.239414180084
11.237923576063448	6468.482851267695
11.310021629416008	6855.228339966886
11.382119682768566	7262.376736888528
11.454217736121127	7690.859956882573
11.526315789473687	8141.647951132832
11.598413842826245	8615.75557594997
11.670511896178805	9114.226948026908
11.742609949531365	9638.147409909909
11.814708002883924	10188.648017430276
11.886806056236484	10766.903735487916
11.958904109589042	11374.126078046198
12.031002162941602	12011.574146435503
12.103100216294163	12680.558711417292
12.175198269646721	13382.43923536744
12.247296322999281	14118.61548813236
12.319394376351841	14890.542106988803
12.3914924297044	15699.73143850947
12.46359048305696	16547.75283280009
12.53568853640952	17436.219846729193
12.607786589762078	18366.80461025955
12.679884643114638	19341.24689635598
12.751982696467197	20361.345272104983
12.824080749819757	21428.96226619727
12.896178803172317	22546.015158602215
12.968276856524875	23714.496591637057
13.040374909877436	24936.47092793253
13.112472963229996	26214.06120507799
13.184571016582554	27549.465806532564
13.256669069935114	28944.963978509888
13.328767123287673	30402.913226869383
13.400865176640233	31925.73619022005
13.472963229992793	33515.93969099354
13.545061283345351	35176.12316282442
13.617159336697911	36908.97059034245
13.689257390050471	38717.237557998946
13.76135544340303	40603.776204758826
13.83345349675559	42571.54133333729
13.90555155010815	44623.58062375852
13.977649603460709	46763.02706908267
14.049747656813269	48993.11204467522
14.121845710165827	51317.17883551631
14.193943763518387	53738.68827588731
14.266041816870947	56261.19003288108
14.338139870223506	58888.334156933306
14.410237923576066	61623.89561118693

==> graphs/3-loop-ss-results-mc.dat <==
1.0021629416005768	5.146205767796281e-16
1.0742609949531365	3.5722274163925953e-9
1.146359048305696	4.8461151084483614e-8
1.2184571016582553	2.36389935619778e-7
1.2905551550108147	7.718627974167133e-7
1.3626532083633742	2.050730395831916e-6
1.4347512617159337	4.687825806280415e-6
1.5068493150684932	0.000010129593286695334
1.009372746935833	2.304e-12
2.1629416005767848	0.0008343000000000001
3.244412400865177	0.06019241
4.3258832011535695	0.9569

==> graphs/3-loop-st-results-approx.dat <==
1.	5.039786677716493e-24
1.007209805335256	1.3999877002574957e-18
1.014419610670512	1.7660485746674962e-17
1.021629416005768	8.089471856015532e-17
1.028839221341024	2.4180072480405535e-16
1.0360490266762798	5.696773055980901e-16
1.0432588320115357	1.1522677018737256e-15
1.0504686373467917	2.0954270959929916e-15
1.0576784426820478	3.5225697805193166e-15
1.0648882480173036	5.574017443902243e-15
1.0720980533525595	8.406194624062157e-15
1.144196106705119	1.2367382991487925e-13
1.2162941600576784	5.70590125069992e-13
1.288392213410238	1.6194124351048802e-12
1.3604902667627974	3.515107582044903e-12
1.4325883201153569	6.441724765130516e-12
1.5046863734679163	1.0512984038310406e-11
1.5767844268204758	1.5777515973890018e-11
1.6488824801730353	2.2230438853034674e-11
1.7209805335255948	2.982642642803034e-11
1.7930785868781542	3.849191245184326e-11
1.865176640230714	4.8135258303724304e-11
1.9372746935832734	5.865491016484684e-11
2.0093727469358327	6.994546542552349e-11
2.0814708002883924	8.190207308348262e-11
2.1535688536409516	9.442351112437411e-11
2.2256669069935113	1.0741416679580345e-10
2.2977649603460706	1.2078521478624344e-10
2.3698630136986303	1.3445524449276913e-10
2.44196106705119	1.4835038467469258e-10
2.5140591204037492	1.624043849074858e-10
2.586157173756309	1.7655812177566538e-10
2.658255227108868	1.9075930273488878e-10
2.730353280461428	2.04961962747608e-10
2.802451333813987	2.1912602919008026e-10
2.874549387166547	2.3321661940040395e-10
2.946647440519106	2.472037849131286e-10
3.018745493871666	2.6106180652554165e-10
3.090843547224225	2.7476884920902443e-10
3.1629416005767848	2.883065273417617e-10
3.235039653929344	3.016595848829075e-10
3.3071377072819037	3.1481539624434327e-10
3.379235760634463	3.277637224884819e-10
3.4513338139870227	3.404964420898061e-10
3.523431867339582	3.5300727375554065e-10
3.5955299206921416	3.652915146860102e-10
3.6676279740447013	3.773459372531592e-10
3.7397260273972606	3.8916845929563004e-10
3.8118240807498203	4.007580780715019e-10
3.8839221341023795	4.1211469784859053e-10
3.956020187454939	4.232390010082495e-10
4.0281182408074985	4.341323315058266e-10
4.100216294160058	4.447965915683158e-10
4.172314347512618	4.552342441274456e-10
4.244412400865177	4.6544806555230125e-10
4.316510454217736	4.754412053148128e-10
4.388608507570296	4.852171021329304e-10
4.460706560922856	4.947794095671769e-10
4.532804614275415	5.041319381062852e-10
4.604902667627974	5.132786342855535e-10
4.677000720980534	5.222236194955562e-10
4.749098774333094	5.309710752560303e-10
4.821196827685654	5.395251893841445e-10
4.893294881038213	5.478901858888363e-10
4.965392934390772	5.56070307405192e-10
5.037490987743332	5.640698394899417e-10
5.109589041095892	5.718930096478424e-10
5.181687094448451	5.795439363207164e-10
5.25378514780101	5.870268110085667e-10
5.3258832011535695	5.943457900608916e-10
5.39798125450613	6.015047611122465e-10
5.470079307858689	6.085078284772272e-10
5.542177361211248	6.153588775959228e-10
5.614275414563808	6.220616844108393e-10
5.6863734679163676	6.286200164620244e-10
5.758471521268927	6.350376127571068e-10
5.830569574621486	6.413179644382703e-10
5.902667627974046	6.474646533643041e-10
5.9747656813266055	6.534811130966075e-10
6.046863734679165	6.593706045891161e-10
6.118961788031724	6.651365452404257e-10
6.191059841384284	6.707819214853837e-10
6.263157894736843	6.763100159368778e-10
6.335255948089403	6.817237481301825e-10
6.407354001441962	6.870260713380405e-10
6.479452054794522	6.922198970541914e-10
6.551550108147081	6.973079106704904e-10
6.6236481614996405	7.02292945011062e-10
6.695746214852201	7.071775057742206e-10
6.76784426820476	7.119642703411708e-10
6.839942321557319	7.166556228838832e-10
6.912040374909878	7.212540830354134e-10
6.984138428262439	7.257618966823609e-10
7.056236481614998	7.301814729130083e-10
7.128334534967557	7.34514876294206e-10
7.200432588320116	7.387644280488734e-10
7.2725306416726765	7.429321032327235e-10
7.344628695025236	7.470200272341501e-10
7.416726748377795	7.510300930546204e-10
7.488824801730354	7.54964311881857e-10
7.560922855082914	7.588244501772182e-10
7.633020908435474	7.62612443161998e-10
7.705118961788033	7.663299073775907e-10
7.777217015140592	7.699787249264494e-10
7.849315068493152	7.735603824187975e-10
7.921413121845712	7.770766510818544e-10
7.993511175198271	7.805290038142736e-10
8.06560922855083	7.83918966007125e-10
8.13770728190339	7.872481360484959e-10
8.20980533525595	7.905177603557112e-10
8.281903388608509	7.937294344659465e-10
8.354001441961069	7.968844259317552e-10
8.426099495313627	7.9998397591573e-10
8.498197548666187	8.030295925470987e-10
8.570295602018748	8.060223246268908e-10
8.642393655371306	8.089633913552595e-10
8.714491708723866	8.118541927822529e-10
8.786589762076426	8.146956473576278e-10
8.858687815428985	8.174888674914303e-10
8.930785868781545	8.202351330850703e-10
9.002883922134105	8.229353411831294e-10
9.074981975486663	8.25590584820058e-10
9.147080028839223	8.282018891377992e-10
9.219178082191782	8.307701260450108e-10
9.291276135544342	8.332963796278746e-10
9.363374188896902	8.357814701128646e-10
9.43547224224946	8.382262849073541e-10
9.50757029560202	8.406318224464612e-10
9.57966834895458	8.429987865659985e-10
9.651766402307139	8.453280469162722e-10
9.7238644556597	8.476205160092673e-10
9.795962509012258	8.498768227071773e-10
9.868060562364818	8.520977742033489e-10
9.940158615717378	8.542842411144031e-10
10.012256669069936	8.56436791531744e-10
10.084354722422496	8.585561305045097e-10
10.156452775775056	8.606431084901205e-10
10.228550829127615	8.626982851596594e-10
10.300648882480175	8.647222302596195e-10
10.372746935832735	8.667157138905578e-10
10.444844989185293	8.68679405232334e-10
10.516943042537854	8.706137407188074e-10
10.589041095890412	8.725193239286402e-10
10.661139149242972	8.743968799760591e-10
10.733237202595532	8.762468933850929e-10
10.80533525594809	8.780698566943664e-10
10.87743330930065	8.798664021559375e-10
10.949531362653211	8.816370037444969e-10
11.02162941600577	8.833821133478111e-10
11.09372746935833	8.851023219208444e-10
11.165825522710888	8.86798095063244e-10
11.237923576063448	8.88469822589174e-10
11.310021629416008	8.901180342468325e-10
11.382119682768566	8.917432301094002e-10
11.454217736121127	8.933457409797386e-10
11.526315789473687	8.949260024922964e-10
11.598413842826245	8.964845464824634e-10
11.670511896178805	8.980865866419402e-10
11.742609949531365	8.995378380848664e-10
11.814708002883924	9.01033366125062e-10
11.886806056236484	9.025087645766531e-10
11.958904109589042	9.039642979851216e-10
12.031002162941602	9.054002902455384e-10
12.103100216294163	9.068171763269488e-10
12.175198269646721	9.082153719900978e-10
12.247296322999281	9.095951041792284e-10
12.319394376351841	9.109566647591143e-10
12.3914924297044	9.123004470525535e-10
12.46359048305696	9.136268619329481e-10
12.53568853640952	9.149361190417345e-10
12.607786589762078	9.162284545995432e-10
12.679884643114638	9.175042005527501e-10
12.751982696467197	9.187637470320097e-10
12.824080749819757	9.200073369107727e-10
12.896178803172317	9.212351842011547e-10
12.968276856524875	9.224475915130926e-10
13.040374909877436	9.236448819153316e-10
13.112472963229996	9.248272526414973e-10
13.184571016582554	9.259949293634574e-10
13.256669069935114	9.271482149082708e-10
13.328767123287673	9.282873868522326e-10
13.400865176640233	9.294126091717205e-10
13.472963229992793	9.305241013691729e-10
13.545061283345351	9.316221516379419e-10
13.617159336697911	9.327070119156553e-10
13.689257390050471	9.33778826672927e-10
13.76135544340303	9.34837792035975e-10
13.83345349675559	9.358841697430937e-10
13.90555155010815	9.369182157141949e-10
13.977649603460709	9.379400618650562e-10
14.049747656813269	9.3894986832767e-10
14.121845710165827	9.39947856392948e-10
14.193943763518387	9.409342889182064e-10
14.266041816870947	9.419093261783811e-10
14.338139870223506	9.428730815560253e-10
14.410237923576066	9.4382572717332e-10

==> graphs/3-loop-st-results-mc.dat <==
1.0021629416005768	4.509751142317403e-21
1.29776496	1.4839329999999998e-11
3.244412401	2.17375e-10
4.325883201	1.92101061e-9
6.488824801730354	2.3581133333333335e-9

==> graphs/3l-transition-interpolation.dat <==
1.00217	1.6470597850960192e-12
1.01217	1.798275570506268e-9
1.02217	2.7044393942353817e-9
1.03217	2.991563154217484e-9
1.04217	2.931071473697617e-9
1.05217	2.7943889759208278e-9
1.06217	2.8529402841321624e-9
1.07217	3.3781500215766654e-9
1.08217	4.641442811499376e-9
1.09217	6.9142432771453485e-9
1.10217	1.0467976041759635e-8
1.11217	1.5574065728587263e-8
1.1221700000000001	2.2503936960873292e-8
1.13217	3.152901436186254e-8
1.1421700000000001	4.2920722554800726e-8
1.15217	5.5578798772584025e-8
1.16217	7.031377966191159e-8
1.17217	8.866327637645776e-8
1.18217	1.1117296089150472e-7
1.19217	1.3838850518233463e-7
1.20217	1.7085558122422968e-7
1.21217	2.0911986099247208e-7
1.22217	2.5208904862833377e-7
1.23217	2.9937652943370737e-7
1.24217	3.5479836044869046e-7
1.25217	4.1941077716327077e-7
1.26217	4.942700150674355e-7
1.27217	5.804323096511724e-7
1.28217	6.789538964044688e-7
1.29217	7.900739631985506e-7
1.30217	9.115728776995068e-7
1.31217	1.049278450514394e-6
1.32217	1.204831220819595e-6
1.33217	1.3798717277914927e-6
1.34217	1.5760405106064699e-6
1.35217	1.7949781084409094e-6
1.3621699999999999	2.0383250604711882e-6
1.3721700000000001	2.289745515559343e-6
1.38217	2.5700392604873117e-6
1.3921700000000001	2.883994677433644e-6
1.40217	3.2354712667513e-6
1.4121700000000001	3.6283285287933003e-6
1.42217	4.0664259639125975e-6
1.43217	4.553623072462208e-6
1.44217	5.0937793547951095e-6
1.45217	5.690754311264293e-6
1.46217	6.348407442222745e-6
1.47217	7.070598248023454e-6
1.48217	7.861186229019408e-6
1.49217	8.724030885563597e-6
1.50217	9.662991718009007e-6
1.51217	0.00001068192822670863

==> graphs/3l-transition.dat <==
1.0021629416005768	5.146205767796281e-16
1.0742609949531365	3.572227416392595e-9
1.146359048305696	4.8461151084483614e-8
1.2184571016582553	2.3638993561977802e-7
1.2905551550108147	7.718627974167133e-7
1.3626532083633742	2.050730395831916e-6
1.4347512617159337	4.687825806280416e-6
1.5068493150684932	0.000010129593286695334

==> graphs/constraint-a-1.csv <==
1.,6.743495761743173e-7
1.001,0.06323238293700519
1.002,0.08940550224643268
1.003,0.10947620268709889
1.004,0.12638603483038985
1.005,0.14127464923531707
1.006,0.15472665968267038
1.007,0.1670894310948654
1.008,0.1785893414143933
1.009,0.1893836684694313
1.01,0.1995869510185198
1.011,0.20928567609973808
1.012,0.2185470508052342
1.013,0.2274245336149175
1.014,0.23596147842650028
1.015,0.24419362332950886
1.016,0.2521508425618386
1.017,0.25985841193604586
1.018,0.2673379433484071
1.019,0.2746080883843232
1.02,0.281685077133628
1.021,0.2885831370927665
1.022,0.29531482322944036
1.023,0.3018912812108013
1.024,0.3083224596396066
1.025,0.3146172828695125
1.0259999999999998,0.320783792984996
1.027,0.3268292674510158
1.0279999999999998,0.33276031730092
1.029,0.33858296968897933
1.0299999999999998,0.34430273773162506
1.031,0.34992467996571786
1.0319999999999998,0.35545345123138616
1.033,0.36089334646123566
1.0339999999999998,0.3662483385410606
1.035,0.3715221111955453
1.0359999999999998,0.3767180876801832
1.037,0.38183945590081547
1.0379999999999998,0.38688919051503934
1.039,0.3918700724194706
1.0399999999999998,0.3967847060116246
1.041,0.40163553452259715
1.0419999999999998,0.40642485367058556
1.043,0.4111548238698751
1.0439999999999998,0.4158274811643029
1.045,0.4204447470488054
1.0459999999999998,0.42500843732152377
1.047,0.42952027006796784
1.0479999999999998,0.4339818728856698
1.049,0.4383947894400051
1.0499999999999998,0.44276048542046526
1.051,0.4470803539579639
1.0519999999999998,0.45135572057462003
1.053,0.4555878477042472
1.0539999999999998,0.45977793882821916
1.055,0.4639271422742646
1.0559999999999998,0.46803655470286076
1.057,0.47210722431449303
1.0579999999999998,0.4761401538059606
1.059,0.4801363030999211
1.0599999999999998,0.4840965918646038
1.061,0.48802190184686634
1.0619999999999998,0.4919130790358342
1.063,0.4957709356645116
1.0639999999999998,0.4995962520788568
1.065,0.5033897784665081
1.0659999999999998,0.5071522364694064
1.067,0.5108843206909253
1.0679999999999998,0.5145867000988792
1.069,0.5182600193344256
1.0699999999999998,0.5219048999398069
1.071,0.525521941505057
1.0719999999999998,0.529111722744042
1.073,0.5326748025023452
1.0739999999999998,0.5362117207041404
1.075,0.5397229992401287
1.0759999999999998,0.5432091428044711
1.077,0.5466706396820199
1.0779999999999998,0.5501079624889571
1.079,0.5535215688717099
1.0799999999999998,0.5569119021646496
1.081,0.5602793920121464
1.0819999999999999,0.5636244549601545
1.083,0.5669474950046169
1.0839999999999999,0.5702489041237493
1.085,0.5735290627724066
1.0859999999999999,0.5767883403518786
1.087,0.5800270956616892
1.0879999999999999,0.5832456773168277
1.089,0.5864444241564747
1.0899999999999999,0.5896236656213761
1.091,0.5927837221183421
1.0919999999999999,0.595924905365711
1.093,0.5990475187212662
1.0939999999999999,0.6021518574943535
1.095,0.6052382092442192
1.0959999999999999,0.608306854062838
1.097,0.6113580648459832
1.0979999999999999,0.6143921075507115
1.099,0.6174092414410776
1.0999999999999999,0.6204097193237914
1.101,0.6233937877715653
1.1019999999999999,0.6263616873397074
1.103,0.6293136527683347
1.1039999999999999,0.6322499131802813
1.105,0.6351706922694716
1.1059999999999999,0.6380762084774682
1.107,0.6409666751693925
1.1079999999999999,0.6438423007970595
1.109,0.6467032890563479
1.1099999999999999,0.6495498390384342
1.111,0.6523821453789107
1.1119999999999999,0.6552003983922094
1.113,0.6580047842089404
1.1139999999999999,0.6607954849031715
1.115,0.6635726786163493
1.1159999999999999,0.6663365396770551
1.117,0.6690872387125453
1.1179999999999999,0.6718249427605588
1.119,0.6745498153762608
1.1199999999999999,0.6772620167303134
1.121,0.6799617037093786
1.1219999999999999,0.6826490300103584
1.123,0.6853241462298998
1.1239999999999999,0.6879871999522172
1.125,0.6906383358343844
1.126,0.6932776956863671
1.127,0.6959054185516643
1.128,0.6985216407791698
1.129,0.7011264960999765
1.13,0.7037201156947117
1.131,0.7063026282656459
1.132,0.7088741600971232
1.133,0.7114348351240299
1.134,0.713984774990048
1.135,0.7165240991069843
1.136,0.7190529247151665
1.137,0.7215713669355285
1.138,0.724079538823578
1.139,0.726577551424021
1.14,0.7290655138179648
1.141,0.7315435331730586
1.142,0.7340117147902719
1.143,0.7364701621500855
1.144,0.7389189769548803
1.145,0.7413582591738158
1.146,0.7437881070828257
1.147,0.7462086173057103
1.148,0.7486198848536939
1.149,0.7510220031603145
1.15,0.7534150641224594
1.151,0.755799158131005
1.152,0.7581743741111185
1.153,0.7605407995494169
1.154,0.762898520532243
1.1549999999999998,0.7652476217726565
1.156,0.7675881866439647
1.1569999999999998,0.7699202972089313
1.158,0.7722440342481479
1.1589999999999998,0.7745594772884372
1.16,0.7768667046304616
1.1609999999999998,0.7791657933741657
1.162,0.7814568194457288
1.1629999999999998,0.7837398576235005
1.164,0.7860149815599252
1.1649999999999998,0.7882822638072441
1.166,0.7905417758400533
1.1669999999999998,0.7927935880777915
1.168,0.7950377699066306
1.1689999999999998,0.7972743897002335
1.17,0.799503514842675
1.1709999999999998,0.8017252117448275
1.172,0.803939545867295
1.1729999999999998,0.8061465817390142
1.174,0.808346382974302
1.1749999999999998,0.8105390122929198
1.176,0.8127245315364487
1.1769999999999998,0.8149030016860931
1.178,0.8170744828805712
1.1789999999999998,0.8192390344293371
1.18,0.8213967148325602
1.1809999999999998,0.8235475817948584
1.182,0.8256916922389447
1.1829999999999998,0.827829102323099
1.184,0.8299598674553729
1.1849999999999998,0.8320840423053677
1.186,0.8342016808203727
1.1869999999999998,0.8363128362377745
1.188,0.8384175610992237
1.1889999999999998,0.840515907261389
1.19,0.8426079259107978
1.1909999999999998,0.8446936675745107
1.192,0.8467731821328308
1.1929999999999998,0.8488465188309567
1.194,0.8509137262888494
1.1949999999999998,0.8529748525154064
1.196,0.8550299449160335
1.1969999999999998,0.8570790503060527
1.198,0.859122214919063
1.1989999999999998,0.8611594844173481
1.2,0.8631909039035489
1.2009999999999998,0.865216517928106
1.202,0.8672363705004938
1.2029999999999998,0.8692505050972454
1.204,0.8712589646715234
1.2049999999999998,0.873261791662234
1.206,0.8752590280022121
1.2069999999999999,0.8772507151272021
1.208,0.8792368939836724
1.2089999999999999,0.8812176050369454
1.21,0.8831928882803699
1.2109999999999999,0.8851627832416387
1.212,0.8871273289896879
1.2129999999999999,0.889086564145309
1.214,0.8910405268855389
1.2149999999999999,0.8929892549515412
1.216,0.8949327856563319
1.2169999999999999,0.8968711558911507
1.218,0.8988044021317009
1.2189999999999999,0.9007325604461607
1.22,0.9026556664990055
1.2209999999999999,0.9045737555608921
1.222,0.9064868625117526
1.2229999999999999,0.9083950218482817
1.224,0.9102982676898764
1.2249999999999999,0.9121966337835148
1.226,0.9140901535115781
1.2269999999999999,0.9159788598946247
1.228,0.9178627855987546
1.2289999999999999,0.9197419629407464
1.23,0.921616423892632
1.2309999999999999,0.9234862000880264
1.232,0.9253513228260356
1.2329999999999999,0.9272118230764624
1.234,0.9290677314851469
1.2349999999999999,0.9309190783785163
1.236,0.9327658937689659
1.2369999999999999,0.9346082073571692
1.238,0.9364460485398053
1.2389999999999999,0.938279446411471
1.24,0.9401084297704028
1.2409999999999999,0.9419330271220603
1.242,0.9437532666830941
1.2429999999999999,0.9455691763868147
1.244,0.9473807838858709
1.2449999999999999,0.9491881165564409
1.246,0.9509912015028
1.2469999999999999,0.9527900655606876
1.248,0.9545847353003892
1.2489999999999999,0.956375237031765
1.25,0.9581615968067483
1.251,0.9599438404237912
1.252,0.9617219934306871
1.253,0.9634960811280003
1.254,0.9652661285730991
1.255,0.9670321605830186
1.256,0.9687942017368352
1.257,0.9705522763806224
1.258,0.9723064086299245
1.259,0.9740566223715306
1.26,0.9758029412686946
1.261,0.977545388762148
1.262,0.9792839880747737
1.263,0.9810187622129589
1.264,0.9827497339700819
1.265,0.9844769259295091
1.266,0.9862003604673295
1.267,0.987920059754396
1.268,0.98963604575962
1.269,0.9913483402521404
1.27,0.9930569648047389
1.271,0.9947619407944297
1.272,0.996463289407927
1.273,0.9981610316408733
1.274,0.9998551883027951
1.275,1.001545780017117
1.276,1.0032328272262387
1.277,1.00491635019148
1.278,1.0065963689961737
1.279,1.008272903548293
1.28,1.0099459735817802
1.281,1.0116155986591053
1.2819999999999998,1.0132817981735798
1.283,1.0149445913512152
1.2839999999999998,1.0166039972523433
1.285,1.0182600347752897
1.2859999999999998,1.019912722655016
1.287,1.0215620794690172
1.2879999999999998,1.023208123636737
1.289,1.024850873421457
1.2899999999999998,1.0264903469340108
1.291,1.0281265621319264
1.2919999999999998,1.0297595368241101
1.293,1.0313892886699416
1.2939999999999998,1.0330158351826637
1.295,1.0346391937315058
1.2959999999999998,1.0362593815411258
1.297,1.0378764156959333
1.2979999999999998,1.0394903131392825
1.299,1.0411010906779399
1.2999999999999998,1.0427087649806237
1.301,1.0443133525816075
1.3019999999999998,1.0459148698814535
1.303,1.0475133331487383
1.3039999999999998,1.0491087585219556
1.305,1.0507011620101885
1.3059999999999998,1.0522905594947698
1.307,1.053876966731521
1.3079999999999998,1.0554603993511622
1.309,1.0570408728611096
1.3099999999999998,1.0586184026470484
1.311,1.0601930039736902
1.3119999999999998,1.0617646919871035
1.313,1.0633334817150353
1.3139999999999998,1.0648993880684081
1.315,1.066462425843195
1.3159999999999998,1.068022609721479
1.317,1.0695799542715148
1.3179999999999998,1.0711344739513204
1.319,1.0726861831073244
1.3199999999999998,1.0742350959773304
1.321,1.075781226690514
1.3219999999999998,1.0773245892703445
1.323,1.0788651976335737
1.3239999999999998,1.080403065592344
1.325,1.0819382068558838
1.3259999999999998,1.0834706350300478
1.327,1.0850003636207297
1.3279999999999998,1.0865274060324048
1.329,1.0880517755709302
1.3299999999999998,1.0895734854438068
1.331,1.0910925487612049
1.3319999999999999,1.0926089785377455
1.333,1.0941227876923414
1.3339999999999999,1.0956339890501434
1.335,1.0971425953429343
1.3359999999999999,1.0986486192098963
1.337,1.1001520731998953
1.3379999999999999,1.101652969770691
1.339,1.1031513212908153
1.3399999999999999,1.104647140040288
1.341,1.1061404382113245
1.3419999999999999,1.1076312279099787
1.343,1.1091195211556892
1.3439999999999999,1.1106053298838456
1.345,1.1120886659445588
1.3459999999999999,1.1135695411053912
1.347,1.1150479670514293
1.3479999999999999,1.116523955385538
1.349,1.1179975176306733
1.3499999999999999,1.119468665228426
1.351,1.1209374095426237
1.3519999999999999,1.12240376185711
1.353,1.1238677333793199
1.3539999999999999,1.125329335238795
1.355,1.1267885784896103
1.3559999999999999,1.1282454741096255
1.357,1.1297000330025166
1.3579999999999999,1.131152265997382
1.359,1.132602183850938
1.3599999999999999,1.1340497972461847
1.361,1.1354951167951364
1.3619999999999999,1.136938153037844
1.363,1.1383789164441809
1.3639999999999999,1.1398174174145097
1.365,1.1412536662790582
1.3659999999999999,1.1426876733004085
1.367,1.144119448672309
1.3679999999999999,1.1455490025225072
1.369,1.146976344910456
1.3699999999999999,1.148401485831403
1.371,1.1498244352133604
1.3719999999999999,1.1512452029208082
1.373,1.1526637987534742
1.3739999999999999,1.1540802324476538
1.375,1.155494513676615
1.376,1.1569066520511764
1.377,1.1583166571199195
1.378,1.1597245383708366
1.379,1.1611303052302662
1.38,1.1625339670652473
1.381,1.163935533182804
1.382,1.1653350128301292
1.383,1.1667324151970893
1.384,1.168127749414957
1.385,1.169521024556758
1.386,1.1709122496397502
1.387,1.1723014336237885
1.388,1.1736885854130785
1.389,1.1750737138563165
1.39,1.1764568277470042
1.391,1.177837935823936
1.392,1.1792170467727403
1.393,1.1805941692244093
1.394,1.1819693117573606
1.395,1.183342482897371
1.396,1.1847136911178597
1.397,1.1860829448405197
1.398,1.1874502524361168
1.399,1.1888156222240571
1.4,1.190179062473703
1.401,1.1915405814042817
1.402,1.1929001871856648
1.403,1.1942578879386183
1.404,1.1956136917346996
1.405,1.1969676065982415
1.406,1.1983196405044994
1.407,1.1996698013823195
1.408,1.2010180971126299
1.4089999999999998,1.2023645355304002
1.41,1.2037091244239935
1.4109999999999998,1.2050518715359035
1.412,1.2063927845631397
1.4129999999999998,1.2077318711577791
1.414,1.2090691389271717
1.4149999999999998,1.2104045954337967
1.416,1.211738248197007
1.4169999999999998,1.2130701046916756
1.418,1.2144001723501023
1.4189999999999998,1.2157284585611694
1.42,1.2170549706715523
1.4209999999999998,1.2183797159855554
1.422,1.2197027017656297
1.4229999999999998,1.221023935232714
1.424,1.2223434235664052
1.4249999999999998,1.223661173906312
1.426,1.2249771933505171
1.4269999999999998,1.2262914889570966
1.428,1.2276040677446132
1.4289999999999998,1.2289149366920975
1.43,1.2302241027390293
1.4309999999999998,1.2315315727863279
1.432,1.2328373536961579
1.4329999999999998,1.2341414522924052
1.434,1.2354438753608166
1.4349999999999998,1.2367446296498037
1.436,1.2380437218704075
1.4369999999999998,1.2393411586962575
1.438,1.24063694676437
1.4389999999999998,1.2419310926754372
1.44,1.2432236029934451
1.4409999999999998,1.2445144842471279
1.442,1.245803742928914
1.4429999999999998,1.2470913854967047
1.444,1.2483774183723197
1.4449999999999998,1.2496618479437647
1.446,1.2509446805635087
1.4469999999999998,1.2522259225505783
1.448,1.2535055801893304
1.4489999999999998,1.2547836597308735
1.45,1.2560601673928304
1.4509999999999998,1.2573351093592664
1.452,1.2586084917812748
1.4529999999999998,1.2598803207775582
1.454,1.2611506024341834
1.4549999999999998,1.262419342804831
1.456,1.2636865479115318
1.4569999999999999,1.264952223744253
1.458,1.2662163762616316
1.4589999999999999,1.267479011391048
1.46,1.268740135028861
1.4609999999999999,1.2699997530406417
1.462,1.2712578712610803
1.4629999999999999,1.2725144954951904
1.464,1.273769631517397
1.4649999999999999,1.2750232850722498
1.466,1.27627546187497
1.4669999999999999,1.2775261676110221
1.468,1.278775407936979
1.4689999999999999,1.2800231884797701
1.47,1.281269514838349
1.4709999999999999,1.2825143925827738
1.472,1.2837578272544194
1.4729999999999999,1.2849998243669916
1.474,1.2862403894059273
1.4749999999999999,1.2874795278290825
1.476,1.288717245066613
1.4769999999999999,1.289953546521656
1.478,1.2911884375698888
1.4789999999999999,1.292421923559885
1.48,1.2936540098141112
1.4809999999999999,1.2948847016279983
1.482,1.2961140042704558
1.4829999999999999,1.2973419229848577
1.484,1.2985684629879557
1.4849999999999999,1.2997936294711798
1.486,1.3010174275998694
1.4869999999999999,1.302239862514251
1.488,1.3034609393293015
1.4889999999999999,1.3046806631346106
1.49,1.3058990389953522
1.4909999999999999,1.3071160719519839
1.492,1.3083317670197905
1.4929999999999999,1.3095461291900068
1.494,1.3107591634299884
1.4949999999999999,1.3119708746827496
1.496,1.3131812678677637
1.4969999999999999,1.314390347880029
1.498,1.3155981195919642
1.4989999999999999,1.3168045878523136
1.5,1.318009757486157
1.501,1.3192136332964777
1.502,1.3204162200621339
1.503,1.3216175225403628
1.504,1.3228175454652176
1.505,1.3240162935488167
1.506,1.325213771480718
1.507,1.326409983928229
1.508,1.3276049355370259
1.509,1.3287986309311457
1.51,1.3299910747123613
1.511,1.3311822714614159
1.512,1.3323722257375479
1.513,1.333560942079102
1.514,1.334748425002898
1.515,1.3359346790048405
1.516,1.3371197085605222
1.517,1.3383035181245915
1.518,1.3394861121310484
1.519,1.3406674949939972
1.52,1.34184767110686
1.521,1.3430266448432826
1.522,1.3442044205566528
1.523,1.3453810025810027
1.524,1.34655639523022
1.525,1.3477306027987932
1.526,1.3489036295617882
1.527,1.3500754797749768
1.528,1.3512461576752712
1.529,1.3524156674800858
1.53,1.353584013387771
1.531,1.3547511995788029
1.532,1.3559172302139273
1.533,1.3570821094359578
1.534,1.3582458413692873
1.535,1.359408430119555
1.536,1.3605698797748278
1.537,1.3617301944048077
1.5379999999999998,1.3628893780609532
1.539,1.3640474347775011
1.5399999999999998,1.365204368570525
1.541,1.3663601834388064
1.5419999999999998,1.3675148833633428
1.543,1.368668472307916
1.5439999999999998,1.3698209542192028
1.545,1.3709723330264338
1.5459999999999998,1.372122612641957
1.547,1.3732717969611963
1.5479999999999998,1.374419889862759
1.549,1.3755668952085454
1.5499999999999998,1.3767128168437042
1.551,1.3778576585971893
1.5519999999999998,1.3790014242814141
1.553,1.3801441176923583
1.5539999999999998,1.3812857426101173
1.555,1.3824263027982608
1.5559999999999998,1.3835658020049768
1.557,1.3847042439618331
1.5579999999999998,1.3858416323855143
1.559,1.3869779709765817
1.5599999999999998,1.388113263419426
1.561,1.389247513383849
1.5619999999999998,1.3903807245239734
1.563,1.3915129004786357
1.5639999999999998,1.392644044871334
1.565,1.3937741613106196
1.5659999999999998,1.3949032533901902
1.567,1.3960313246880984
1.5679999999999998,1.3971583787687618
1.569,1.3982844191808437
1.5699999999999998,1.399409449458965
1.571,1.4005334731229122
1.5719999999999998,1.401656493678021
1.573,1.4027785146158522
1.5739999999999998,1.4038995394126679
1.575,1.4050195715311313
1.5759999999999998,1.4061386144201014
1.577,1.4072566715136934
1.5779999999999998,1.4083737462326835
1.579,1.4094898419837152
1.5799999999999998,1.410604962159823
1.581,1.4117191101403699
1.5819999999999999,1.4128322892909861
1.583,1.4139445029639415
1.5839999999999999,1.4150557544979383
1.585,1.416166047218337
1.5859999999999999,1.4172753844373835
1.587,1.4183837694542882
1.5879999999999999,1.4194912055545805
1.589,1.420597696011349
1.5899999999999999,1.4217032440845943
1.591,1.4228078530211625
1.5919999999999999,1.4239115260555462
1.593,1.4250142664090941
1.5939999999999999,1.4261160772906651
1.595,1.4272169618971355
1.5959999999999999,1.4283169234117459
1.597,1.4294159650063352
1.5979999999999999,1.4305140898399764
1.599,1.4316113010594802
1.5999999999999999,1.4327076017994698
1.601,1.4338029951827387
1.6019999999999999,1.4348974843194628
1.603,1.4359910723084186
1.6039999999999999,1.4370837622363373
1.605,1.4381755571776895
1.6059999999999999,1.4392664601957559
1.607,1.4403564743418396
1.6079999999999999,1.44144560265562
1.609,1.4425338481652215
1.6099999999999999,1.443621213887709
1.611,1.44470770282773
1.6119999999999999,1.4457933179795768
1.613,1.4468780623256858
1.6139999999999999,1.447961938837415
1.615,1.4490449504753937
1.6159999999999999,1.4501271001884513
1.617,1.4512083909145346
1.6179999999999999,1.4522888255811959
1.619,1.4533684071045232
1.6199999999999999,1.4544471383897708
1.621,1.455525022331846
1.6219999999999999,1.4566020618143818
1.623,1.45767825971107
1.6239999999999999,1.4587536188843109
1.625,1.4598281421864039
1.626,1.4609018324589031
1.627,1.4619746925333805
1.628,1.463046725230502
1.629,1.4641179333613519
1.63,1.465188319725946
1.631,1.4662578871146956
1.632,1.4673266383079027
1.633,1.468394576075538
1.634,1.4694617031777193
1.635,1.4705280223647679
1.636,1.4715935363769848
1.637,1.4726582479447081
1.638,1.473722159788648
1.639,1.4747852746198022
1.64,1.475847595139651
1.641,1.4769091240399324
1.642,1.4779698640026968
1.643,1.4790298177006407
1.644,1.4800889877970194
1.645,1.4811473769457015
1.646,1.482204987791221
1.647,1.4832618229688301
1.648,1.484317885104552
1.649,1.4853731768153702
1.65,1.4864277007085884
1.651,1.48748145938299
1.652,1.4885344554283326
1.653,1.4895866914249873
1.654,1.4906381699449534
1.655,1.4916888935509423
1.656,1.492738864796842
1.657,1.4937880862280415
1.658,1.4948365603807903
1.659,1.4958842897830738
1.66,1.496931276954248
1.661,1.497977524404538
1.662,1.4990230346364593
1.663,1.5000678101430807
1.664,1.501111853409855
1.665,1.5021551669134308
1.666,1.503197753122521
1.6669999999999998,1.5042396144965813
1.668,1.505280753488044
1.6689999999999998,1.5063211725403118
1.67,1.5073608740887616
1.6709999999999998,1.508399860560924
1.672,1.509438134375983
1.6729999999999998,1.5104756979452296
1.674,1.5115125536716967
1.6749999999999998,1.5125487039510204
1.676,1.5135841511705301
1.6769999999999998,1.5146188977098363
1.678,1.5156529459401942
1.6789999999999998,1.5166862982260414
1.68,1.5177189569236802
1.6809999999999998,1.518750924381322
1.682,1.5197822029402135
1.6829999999999998,1.5208127949334582
1.684,1.5218427026868713
1.6849999999999998,1.5228719285186139
1.686,1.5239004747396396
1.6869999999999998,1.5249283436529253
1.688,1.5259555375547265
1.6889999999999998,1.5269820587334015
1.69,1.528007909470263
1.6909999999999998,1.5290330920392114
1.692,1.5300576087070443
1.6929999999999998,1.5310814617332262
1.694,1.5321046533701972
1.6949999999999998,1.5331271858631415
1.696,1.5341490614501614
1.6969999999999998,1.5351702823623155
1.698,1.5361908508239237
1.6989999999999998,1.5372107690519357
1.7,1.5382300392567723
1.7009999999999998,1.539248663641425
1.702,1.5402666444025643
1.7029999999999998,1.5412839837299068
1.704,1.5423006838058517
1.7049999999999998,1.5433167468068536
1.706,1.5443321749023886
1.7069999999999999,1.5453469702549916
1.708,1.5463611350205597
1.7089999999999999,1.5473746713489194
1.71,1.5483875813825296
1.7109999999999999,1.5493998672583822
1.712,1.5504115311055078
1.7129999999999999,1.5514225750480688
1.714,1.552433001202471
1.7149999999999999,1.5534428116796553
1.716,1.5544520085836708
1.7169999999999999,1.555460594012242
1.718,1.5564685700573293
1.7189999999999999,1.557475938803973
1.72,1.558482702331516
1.7209999999999999,1.5594888627124481
1.722,1.5604944220140249
1.7229999999999999,1.5614993822964496
1.724,1.5625037456144917
1.7249999999999999,1.5635075140163308
1.726,1.5645106895447762
1.7269999999999999,1.5655132742358482
1.728,1.5665152701203917
1.7289999999999999,1.5675166792226591
1.73,1.568517503561394
1.7309999999999999,1.5695177451493378
1.732,1.5705174059933906
1.7329999999999999,1.5715164880945116
1.734,1.5725149934480132
1.7349999999999999,1.573512924043852
1.736,1.574510281865349
1.7369999999999999,1.5755070688909247
1.738,1.5765032870930793
1.7389999999999999,1.577498938438685
1.74,1.5784940248890167
1.7409999999999999,1.5794885483996495
1.742,1.5804825109207505
1.7429999999999999,1.5814759143971078
1.744,1.5824687607677668
1.7449999999999999,1.5834610519664527
1.746,1.584452789921597
1.7469999999999999,1.5854439765558461
1.748,1.5864346137868715
1.7489999999999999,1.5874247035268758
1.75,1.5884142476826228
1.751,1.5894032481558542
1.752,1.5903917068426678
1.753,1.5913796256344555
1.754,1.5923670064168902
1.755,1.5933538510709933
1.756,1.594340161471993
1.757,1.5953259394906494
1.758,1.5963111869921136
1.759,1.597295905836733
1.76,1.5982800978800766
1.761,1.5992637649719275
1.762,1.600246908958248
1.763,1.6012295316786223
1.764,1.6022116349688647
1.765,1.603193220659239
1.766,1.6041742905755163
1.767,1.6051548465383554
1.768,1.6061348903637156
1.769,1.6071144238628816
1.77,1.6080934488418455
1.771,1.6090719671023612
1.772,1.610049980441198
1.773,1.6110274906505506
1.774,1.6120044995179355
1.775,1.6129810088260874
1.776,1.6139570203532403
1.777,1.614932535872895
1.778,1.6159075571541006
1.779,1.6168820859613495
1.78,1.6178561240542182
1.781,1.6188296731886695
1.782,1.6198027351151594
1.783,1.6207753115801933
1.784,1.6217474043258397
1.785,1.6227190150897526
1.786,1.6236901456050674
1.787,1.6246607976006793
1.788,1.625630972800884
1.789,1.6266006729257831
1.79,1.627569899691688
1.791,1.6285386548098701
1.792,1.629506939987602
1.793,1.6304747569279248
1.7939999999999998,1.6314421073300522
1.795,1.6324089928883756
1.7959999999999998,1.6333754152935032
1.797,1.634341376231774
1.7979999999999998,1.635306877385533
1.799,1.6362719204330263
1.7999999999999998,1.6372365070480432
1.801,1.6382006389009507
1.8019999999999998,1.6391643176575752
1.803,1.640127544979984
1.8039999999999998,1.6410903225259996
1.805,1.6420526519496024
1.8059999999999998,1.6430145349010747
1.807,1.6439759730265195
1.8079999999999998,1.6449369679680055
1.809,1.6458975213640943
1.8099999999999998,1.6468576348489772
1.811,1.6478173100536304
1.8119999999999998,1.6487765486044503
1.813,1.6497353521247842
1.8139999999999998,1.6506937222335663
1.815,1.6516516605464706
1.8159999999999998,1.6526091686749242
1.817,1.6535662482273852
1.8179999999999998,1.654522900807477
1.819,1.6554791280163956
1.8199999999999998,1.6564349314506681
1.821,1.6573903127035539
1.8219999999999998,1.6583452733649389
1.823,1.659299815020852
1.8239999999999998,1.660253939253361
1.825,1.6612076476419688
1.8259999999999998,1.6621609417615035
1.827,1.6631138231840168
1.8279999999999998,1.6640662934776749
1.829,1.6650183542074037
1.8299999999999998,1.6659700069344086
1.831,1.6669212532166906
1.8319999999999999,1.6678720946086931
1.833,1.6688225326613184
1.8339999999999999,1.6697725689223217
1.835,1.6707222049358306
1.8359999999999999,1.6716714422427366
1.837,1.6726202823808392
1.8379999999999999,1.6735687268839907
1.839,1.6745167772833613
1.8399999999999999,1.6754644351065844
1.841,1.6764117018777749
1.8419999999999999,1.6773585791181695
1.843,1.6783050683456466
1.8439999999999999,1.6792511710748688
1.845,1.6801968888172996
1.8459999999999999,1.681142223081098
1.847,1.6820871753715079
1.8479999999999999,1.6830317471902554
1.849,1.6839759400364331
1.8499999999999999,1.6849197554056512
1.851,1.6858631947904261
1.8519999999999999,1.6868062596804445
1.853,1.6877489515619621
1.8539999999999999,1.6886912719186864
1.855,1.689633222230928
1.8559999999999999,1.6905748039759891
1.857,1.6915160186284257
1.8579999999999999,1.6924568676594487
1.859,1.693397352537803
1.8599999999999999,1.694337474728675
1.861,1.6952772356949417
1.8619999999999999,1.6962166368962004
1.863,1.6971556797892793
1.8639999999999999,1.6980943658278835
1.865,1.699032696463227
1.8659999999999999,1.6999706731436788
1.867,1.7009082973142888
1.8679999999999999,1.7018455704176634
1.869,1.7027824938937357
1.8699999999999999,1.7037190691795359
1.871,1.7046552977089613
1.8719999999999999,1.7055911809138973
1.873,1.7065267202226382
1.8739999999999999,1.707461917061619
1.875,1.708396772853838
1.876,1.7093312890200985
1.877,1.7102654669781647
1.878,1.7111993081436367
1.879,1.712132813928863
1.88,1.7130659857440564
1.881,1.7139988249966993
1.882,1.7149313330914358
1.883,1.7158635114304535
1.884,1.7167953614136209
1.885,1.717726884438136
1.886,1.718658081898175
1.887,1.7195889551863714
1.888,1.7205195056918803
1.889,1.7214497348020983
1.89,1.7223796439013395
1.891,1.723309234372067
1.892,1.7242385075936912
1.893,1.7251674649435573
1.894,1.7260961077965948
1.895,1.7270244375252108
1.896,1.7279524554993042
1.897,1.7288801630870092
1.898,1.7298075616532522
1.899,1.7307346525611016
1.9,1.7316614371711754
1.901,1.7325879168420193
1.902,1.7335140929296347
1.903,1.7344399667874948
1.904,1.7353655397671635
1.905,1.7362908132181878
1.906,1.7372157884871435
1.907,1.7381404669189815
1.908,1.7390648498561925
1.909,1.739988938639065
1.91,1.7409127346054565
1.911,1.7418362390917734
1.912,1.7427594534316562
1.913,1.7436823789565974
1.914,1.7446050169960754
1.915,1.7455273688776887
1.916,1.7464494359265663
1.917,1.747371219465864
1.918,1.7482927208167767
1.919,1.7492139412981913
1.92,1.7501348822270617
1.9209999999999998,1.751055544918541
1.922,1.7519759306852738
1.9229999999999998,1.752896040838131
1.924,1.7538158766862233
1.9249999999999998,1.7547354395363124
1.926,1.7556547306930652
1.9269999999999998,1.7565737514597877
1.928,1.757492503137596
1.9289999999999998,1.7584109870250713
1.93,1.7593292044197113
1.9309999999999998,1.7602471566165043
1.932,1.7611648449089015
1.9329999999999998,1.7620822705884691
1.934,1.762999434944543
1.9349999999999998,1.7639163392649595
1.936,1.764832984835589
1.9369999999999998,1.7657493729403493
1.938,1.7666655048616962
1.9389999999999998,1.7675813818796793
1.94,1.7684970052732705
1.9409999999999998,1.7694123763190606
1.942,1.7703274962919897
1.9429999999999998,1.7712423664655985
1.944,1.772156988111324
1.9449999999999998,1.7730713624988692
1.946,1.7739854908964559
1.9469999999999998,1.7748993745703585
1.948,1.775813014785394
1.9489999999999998,1.7767264128044569
1.95,1.7776395698888892
1.9509999999999998,1.7785524872982543
1.952,1.779465166290588
1.9529999999999998,1.78037760812241
1.954,1.7812898140482591
1.9549999999999998,1.7822017853214214
1.956,1.783113523193464
1.9569999999999999,1.7840250289142492
1.958,1.784936303732183
1.9589999999999999,1.7858473488938713
1.96,1.7867581656449623
1.9609999999999999,1.7876687552288533
1.962,1.7885791188877704
1.9629999999999999,1.789489257862662
1.964,1.790399173392261
1.9649999999999999,1.7913088667145207
1.966,1.7922183390657955
1.9669999999999999,1.7931275916802605
1.968,1.794036625791583
1.9689999999999999,1.7949454426316294
1.97,1.795854043430715
1.9709999999999999,1.7967624294176159
1.972,1.797670601819934
1.9729999999999999,1.7985785618639925
1.974,1.7994863107744905
1.9749999999999999,1.8003938497747525
1.976,1.8013011800869758
1.9769999999999999,1.802208302931651
1.978,1.8031152195280462
1.9789999999999999,1.804021931094337
1.98,1.8049284388471447
1.9809999999999999,1.8058347440017846
1.982,1.8067408477723947
1.9829999999999999,1.80764675137183
1.984,1.8085524560113186
1.9849999999999999,1.8094579629015362
1.986,1.8103632732512003
1.9869999999999999,1.811268388268145
1.988,1.8121733091588583
1.9889999999999999,1.8130780371287312
1.99,1.813982573381831
1.9909999999999999,1.8148869191211505
1.992,1.8157910755483817
1.9929999999999999,1.816695043863928
1.994,1.8175988252675037
1.9949999999999999,1.8185024209572032
1.996,1.8194058321301005
1.9969999999999999,1.8203090599822616
1.998,1.8212121057085182
1.9989999999999999,1.8221149705024802
2.,1.8230176555571338
2.001,1.8239201620636782
2.002,1.8248224912129456
2.003,1.8257246441943542
2.004,1.8266266221961567
2.005,1.827528426405801
2.006,1.8284300580094728
2.007,1.8293315181928096
2.008,1.8302328081396229
2.009,1.8311339290336663
2.01,1.8320348820571233
2.011,1.8329356683912041
2.012,1.833836289216625
2.013,1.8347367457123303
2.014,1.8356370390571435
2.015,1.8365371704284899
2.016,1.8374371410033425
2.017,1.838336951956948
2.018,1.8392366044642396
2.019,1.84013609969938
2.02,1.8410354388354224
2.021,1.84193462304432
2.022,1.8428336534975225
2.023,1.8437325313656343
2.024,1.8446312578180768
2.025,1.845529834023915
2.026,1.846428261151052
2.027,1.8473265403667056
2.028,1.8482246728374199
2.029,1.8491226597288415
2.03,1.8500205022056146
2.031,1.8509182014319743
2.032,1.8518157585714066
2.033,1.8527131747864274
2.034,1.8536104512389415
2.035,1.8545075890901368
2.036,1.855404589500496
2.037,1.8563014536296893
2.038,1.8571981826370507
2.039,1.8580947776807755
2.04,1.8589912399186268
2.041,1.8598875705078315
2.042,1.8607837706046242
2.043,1.8616798413650728
2.044,1.8625757839442745
2.045,1.8634715994968316
2.046,1.8643672891766296
2.047,1.8652628541370797
2.048,1.8661582955310139
2.049,1.8670536145108103
2.05,1.8679488122279406
2.0509999999999997,1.8688438898335606
2.052,1.8697388484784039
2.053,1.8706336893123288
2.054,1.8715284134849093
2.0549999999999997,1.8724230221454443
2.056,1.8733175164421576
2.057,1.874211897523367
2.058,1.8751061665364517
2.0589999999999997,1.8760003246285584
2.06,1.8768943729463796
2.061,1.8777883126361645
2.062,1.8786821448433817
2.0629999999999997,1.879575870713887
2.064,1.8804694913923143
2.065,1.8813630080231278
2.066,1.882256421750746
2.0669999999999997,1.8831497337186296
2.068,1.8840429450704461
2.069,1.8849360569490416
2.07,1.8858290704970273
2.0709999999999997,1.8867219868570229
2.072,1.8876148071708565
2.073,1.8885075325801546
2.074,1.8894001642263507
2.0749999999999997,1.8902927032505819
2.076,1.891185150793582
2.077,1.8920775079959251
2.078,1.8929697759978035
2.0789999999999997,1.8938619559391543
2.08,1.8947540489600159
2.081,1.8956460561995
2.082,1.8965379787971868
2.0829999999999997,1.8974298178919815
2.084,1.8983215746227018
2.085,1.8992132501282037
2.086,1.9001048455469305
2.0869999999999997,1.9009963620171542
2.088,1.9018878006771007
2.089,1.9027791626646164
2.09,1.9036704491177519
2.0909999999999997,1.9045616611739686
2.092,1.9054527999712998
2.093,1.9063438666469796
2.094,1.907234862338375
2.0949999999999998,1.9081257881827658
2.096,1.9090166453175847
2.097,1.9099074348799692
2.098,1.9107981580070006
2.0989999999999998,1.9116888158357157
2.1,1.912579409503117
2.101,1.9134699401461839
2.102,1.9143604089019965
2.1029999999999998,1.9152508169076337
2.104,1.9161411652999516
2.105,1.9170314552160563
2.106,1.9179216877928527
2.1069999999999998,1.918811864167401
2.108,1.9197019854770419
2.109,1.9205920528588334
2.11,1.9214820674501352
2.1109999999999998,1.92237203038816
2.112,1.923261942810559
2.113,1.9241518058545144
2.114,1.9250416206581256
2.1149999999999998,1.9259313883587008
2.116,1.9268211100944879
2.117,1.927710787003538
2.118,1.9286004202239455
2.1189999999999998,1.929490010893975
2.12,1.9303795601525278
2.121,1.931269069138239
2.122,1.9321585389899447
2.1229999999999998,1.9330479708468078
2.124,1.9339373658483296
2.125,1.934826725134131
2.126,1.9357160498439632
2.127,1.936605341118063
2.128,1.9374946000968194
2.129,1.9383838279207852
2.13,1.9392730257310309
2.131,1.9401621946688128
2.132,1.9410513358754693
2.133,1.9419404504931188
2.134,1.9428295396638688
2.135,1.9437186045302866
2.136,1.9446076462354078
2.137,1.9454966659224069
2.138,1.9463856647348354
2.139,1.9472746438169766
2.14,1.9481636043129416
2.141,1.949052547367825
2.142,1.9499414741268002
2.143,1.950830385735703
2.144,1.9517192833404704
2.145,1.9526081680878395
2.146,1.9534970411248993
2.147,1.9543859035992182
2.148,1.9552747566585114
2.149,1.9561636014516817
2.15,1.9570524391275725
2.151,1.9579412708357806
2.152,1.9588300977266666
2.153,1.959718920950567
2.154,1.9606077416586059
2.155,1.9614965610029333
2.156,1.9623853801355966
2.157,1.963274200209693
2.158,1.9641630223786957
2.159,1.9650518477968089
2.16,1.9659406776188644
2.161,1.9668295130001061
2.162,1.9677183550968855
2.163,1.9686072050657608
2.164,1.9694960640643073
2.165,1.970384933250331
2.166,1.9712738137829064
2.167,1.9721627068215906
2.168,1.9730516135263203
2.169,1.9739405350583372
2.17,1.974829472579286
2.171,1.9757184272513426
2.172,1.9766074002381355
2.173,1.9774963927035067
2.174,1.9783854058124333
2.175,1.979274440730243
2.176,1.9801634986235375
2.177,1.9810525806594073
2.178,1.9819416880061274
2.179,1.982830821832713
2.1799999999999997,1.9837199833088197
2.181,1.9846091736052092
2.182,1.985498393893536
2.183,1.9863876453460159
2.1839999999999997,1.9872769291364654
2.185,1.9881662464389458
2.186,1.989055598428916
2.187,1.9899449862823329
2.1879999999999997,1.990834411176575
2.189,1.9917238742898862
2.19,1.9926133768012746
2.191,1.9935029198908658
2.1919999999999997,1.9943925047400304
2.193,1.9952821325309404
2.194,1.9961718044466974
2.195,1.9970615216716847
2.1959999999999997,1.9979512853913548
2.197,1.9988410967920127
2.198,1.999730957061399
2.199,2.0006208673879065
2.1999999999999997,2.0015108289613877
2.201,2.002400842972944
2.202,2.0032909106144796
2.203,2.0041810330790595
2.2039999999999997,2.005071211561147
2.205,2.0059614472565053
2.206,2.006851741361643
2.207,2.007742095074506
2.2079999999999997,2.0086325095946083
2.209,2.0095229861219064
2.21,2.0104135258585196
2.211,2.0113041300071504
2.2119999999999997,2.0121947997720078
2.213,2.013085536358708
2.214,2.0139763409741738
2.215,2.0148672148261944
2.2159999999999997,2.0157581591246876
2.217,2.016649175080011
2.218,2.0175402639046793
2.219,2.0184314268122416
2.2199999999999998,2.01932266501741
2.221,2.0202139797367544
2.222,2.0211053721880345
2.223,2.0219968435902165
2.2239999999999998,2.022888395164165
2.225,2.0237800281317515
2.226,2.0246717437168895
2.227,2.0255635431444143
2.2279999999999998,2.0264554276408897
2.229,2.027347398434398
2.23,2.0282394567545547
2.231,2.02913160383252
2.2319999999999998,2.0300238409011304
2.233,2.0309161691944566
2.234,2.031808589948501
2.235,2.0327011044007577
2.2359999999999998,2.0335937137903413
2.237,2.034486419357773
2.238,2.035379222345795
2.239,2.0362721239981294
2.2399999999999998,2.037165125560635
2.241,2.038058228280866
2.242,2.038951433407518
2.243,2.039844742192035
2.2439999999999998,2.040738155886694
2.245,2.041631675745755
2.246,2.0425253030254775
2.247,2.0434190389839086
2.2479999999999998,2.0443128848804437
2.249,2.045206841976865
2.25,2.0461009115363344
2.251,2.046995094824206
2.252,2.047889393107472
2.253,2.0487838076552336
2.254,2.0496783397381497
2.255,2.050572990629134
2.256,2.0514677616026895
2.257,2.0523626539357207
2.258,2.053257668906526
2.259,2.0541528077959517
2.26,2.0550480718864983
2.261,2.055943462462679
2.262,2.0568389808111482
2.263,2.057734628220607
2.264,2.0586304059815905
2.265,2.059526315387167
2.266,2.0604223577320466
2.267,2.06131853431328
2.268,2.0622148464298182
2.269,2.06311129538333
2.27,2.064007882476965
2.271,2.0649046090162813
2.272,2.0658014763093777
2.273,2.066698485666001
2.274,2.0675956383986986
2.275,2.0684929358217032
2.276,2.06939037925197
2.277,2.0702879700084
2.278,2.0711857094126542
2.279,2.072083598788148
2.28,2.072981639461093
2.281,2.0738798327597165
2.282,2.074778180014967
2.283,2.0756766825599597
2.284,2.07657534173011
2.285,2.077474158863607
2.286,2.0783731353007506
2.287,2.0792722723846504
2.288,2.0801715714605646
2.289,2.0810710338764853
2.29,2.0819706609827047
2.291,2.082870454132514
2.292,2.0837704146813163
2.293,2.0846705439872104
2.294,2.085570843411013
2.295,2.0864713143158236
2.296,2.0873719580679504
2.297,2.088272776035911
2.298,2.089173769591131
2.299,2.0900749401073972
2.3,2.090976288961787
2.301,2.091877817533778
2.302,2.092779527205383
2.303,2.0936814193620794
2.304,2.0945834953912366
2.305,2.095485756683731
2.306,2.0963882046330555
2.307,2.0972908406356807
2.308,2.09819366609085
2.3089999999999997,2.0990966824005985
2.31,2.099999890970003
2.311,2.100903293207319
2.312,2.1018068905234273
2.3129999999999997,2.1027106843322025
2.314,2.103614676050874
2.315,2.1045188670993635
2.316,2.1054232589007644
2.3169999999999997,2.106327852881476
2.318,2.107232650470428
2.319,2.10813765310013
2.32,2.1090428622063504
2.3209999999999997,2.1099482792275692
2.322,2.1108539056056834
2.323,2.1117597427859187
2.324,2.1126657922165073
2.3249999999999997,2.1135720553492825
2.326,2.1144785336387875
2.327,2.1153852285435577
2.328,2.1162921415247693
2.3289999999999997,2.1171992740475223
2.33,2.1181066275800626
2.331,2.119014203593808
2.332,2.1199220035639406
2.3329999999999997,2.1208300289690905
2.334,2.121738281291129
2.335,2.1226467620154246
2.336,2.123555472630978
2.3369999999999997,2.1244644146305642
2.338,2.1253735895099553
2.339,2.1262829987690894
2.34,2.1271926439111803
2.3409999999999997,2.1281025264432007
2.342,2.1290126478757934
2.343,2.129923009723181
2.344,2.1308336135034223
2.3449999999999998,2.1317444607384357
2.346,2.1326555529534557
2.347,2.1335668916783166
2.348,2.1344784784457618
2.3489999999999998,2.1353903147928426
2.35,2.1363024022607195
2.351,2.137214742393999
2.352,2.1381273367415616
2.3529999999999998,2.1390401868560196
2.354,2.139953294293855
2.355,2.140866660616138
2.356,2.141780287387176
2.3569999999999998,2.142694176176264
2.358,2.1436083285557603
2.359,2.144522746103182
2.36,2.1454374303992814
2.3609999999999998,2.1463523830296802
2.362,2.1472676055836377
2.363,2.148183099655341
2.364,2.149098866842557
2.3649999999999998,2.150014908747924
2.366,2.1509312269777197
2.367,2.1518478231433806
2.368,2.1527646988600413
2.3689999999999998,2.153681855747828
2.37,2.1545992954307382
2.371,2.1555170195378213
2.372,2.15643502970206
2.3729999999999998,2.157353327561435
2.374,2.1582719147583806
2.375,2.1591907929397043
2.376,2.160109963757188
2.377,2.1610294288669336
2.378,2.1619491899300827
2.379,2.1628692486119294
2.38,2.1637896065834488
2.381,2.1647102655196018
2.382,2.1656312271005196
2.383,2.1665524930109608
2.384,2.167474064941036
2.385,2.1683959445850878
2.386,2.169318133643224
2.387,2.1702406338197373
2.388,2.171163446824637
2.389,2.172086574372646
2.39,2.1730100181833523
2.391,2.173933779982048
2.392,2.1748578614986136
2.393,2.175782264468705
2.394,2.1767069906327516
2.395,2.177632041736452
2.396,2.1785574195310438
2.397,2.1794831257732206
2.398,2.1804091622244783
2.399,2.1813355306524222
2.4,2.182262232829878
2.401,2.183189270534699
2.402,2.184116645550844
2.403,2.185044359667489
2.404,2.1859724146796458
2.405,2.1869008123879663
2.406,2.187829554598667
2.407,2.18875864312345
2.408,2.1896880797803564
2.409,2.19061786639276
2.41,2.19154800478987
2.411,2.1924784968071216
2.412,2.1934093442854032
2.413,2.1943405490720234
2.414,2.1952721130200574
2.415,2.1962040379885037
2.416,2.197136325842443
2.417,2.1980689784536556
2.418,2.19900199769916
2.419,2.1999353854628785
2.42,2.2008691436346326
2.421,2.2018032741108855
2.422,2.202737778793855
2.423,2.203672659592836
2.424,2.2046079184230813
2.425,2.205543557206194
2.426,2.2064795778707547
2.427,2.2074159823517854
2.428,2.208352772590327
2.429,2.209289950535
2.43,2.2102275181404196
2.431,2.2111654773680574
2.432,2.212103830186637
2.433,2.2130425785711334
2.4339999999999997,2.2139817245034017
2.435,2.214921269972808
2.436,2.215861216975113
2.437,2.216801567513567
2.4379999999999997,2.217742323597795
2.439,2.2186834872454786
2.44,2.219625060480653
2.441,2.220567045335044
2.4419999999999997,2.2215094438474163
2.443,2.2224522580640897
2.444,2.2233954900385267
2.445,2.224339141831613
2.4459999999999997,2.225283215512066
2.447,2.2262277131556614
2.448,2.2271726368459936
2.449,2.2281179886742923
2.4499999999999997,2.2290637707393586
2.451,2.230009985147854
2.452,2.2309566340144724
2.453,2.2319037194609384
2.4539999999999997,2.232851243618058
2.455,2.233799208623425
2.456,2.2347476166234763
2.457,2.235696469772489
2.4579999999999997,2.2366457702327547
2.459,2.237595520174638
2.46,2.2385457217773403
2.461,2.239496377227664
2.4619999999999997,2.240447488721246
2.463,2.2413990584619143
2.464,2.242351088661981
2.465,2.243303581542538
2.4659999999999997,2.244256539332812
2.467,2.245209964271405
2.468,2.2461638586048207
2.469,2.247118224589181
2.4699999999999998,2.248073064488753
2.471,2.2490283805771942
2.472,2.2499841751367877
2.473,2.2509404504592174
2.4739999999999998,2.2518972088449227
2.475,2.2528544526038745
2.476,2.2538121840549294
2.477,2.254770405526609
2.4779999999999998,2.2557291193564537
2.479,2.256688327891686
2.48,2.257648033489038
2.481,2.258608238514705
2.4819999999999998,2.259568945344532
2.483,2.260530156364201
2.484,2.2614918739689482
2.485,2.262454100564109
2.4859999999999998,2.2634168385650693
2.487,2.2643800903968665
2.488,2.265343858494614
2.489,2.2663081453040563
2.4899999999999998,2.2672729532806857
2.491,2.268238284890417
2.492,2.2692041426096603
2.493,2.2701705289251604
2.4939999999999998,2.271137446334073
2.495,2.272104897344638
2.496,2.273072884475185
2.497,2.274041410255287
2.4979999999999998,2.2750104772248823
2.499,2.275980087935192
2.5,2.2769502449485652
2.501,2.2779209508380767
2.502,2.278892208187973
2.503,2.2798640195941116
2.504,2.2808363876632085
2.505,2.281809315014
2.506,2.2827828042762515
2.507,2.283756858091199
2.508,2.2847314791124798
2.509,2.2857066700045388
2.51,2.286682433444638
2.511,2.2876587721213832
2.512,2.288635688735297
2.513,2.289613185999389
2.514,2.2905912666390056
2.515,2.2915699333914454
2.516,2.2925491890062903
2.517,2.2935290362462215
2.518,2.294509477885913
2.519,2.2954905167130897
2.52,2.2964721555282623
2.521,2.297454397144466
2.522,2.298437244387957
2.523,2.2994207000983176
2.524,2.3004047671278305
2.525,2.3013894483424244
2.526,2.302374746621294
2.527,2.3033606648570046
2.528,2.3043472059560774
2.529,2.3053343728381295
2.53,2.3063221684373096
2.531,2.307310595700833
2.532,2.3082996575909047
2.533,2.309289357083135
2.534,2.310279697167496
2.535,2.311270680848555
2.536,2.3122623111452243
2.537,2.3132545910909936
2.538,2.314247523733926
2.539,2.3152411121370133
2.54,2.316235359378176
2.541,2.3172302685502544
2.542,2.3182258427616187
2.543,2.319222085135434
2.544,2.3202189988105157
2.545,2.3212165869412047
2.546,2.322214852697494
2.547,2.3232137992649085
2.548,2.324213429845486
2.549,2.3252137476564396
2.55,2.3262147559319963
2.551,2.3272164579219368
2.552,2.328218856893076
2.553,2.329221956128413
2.554,2.3302257589275093
2.555,2.3312302686072406
2.556,2.3322354885009493
2.557,2.3332414219594426
2.558,2.334248072350394
2.559,2.3352554430592236
2.56,2.3362635374886227
2.561,2.337272359059068
2.562,2.3382819112087203
2.5629999999999997,2.3392921973936947
2.564,2.3403032210887007
2.565,2.3413149857857123
2.566,2.3423274949959696
2.5669999999999997,2.343340752248897
2.568,2.3443547610928754
2.569,2.345369525094533
2.57,2.3463850478403843
2.5709999999999997,2.3474013329355086
2.572,2.348418384004572
2.573,2.349436204691499
2.574,2.3504547986603783
2.5749999999999997,2.351474169594635
2.576,2.352494321197695
2.577,2.353515257193654
2.578,2.3545369813264507
2.5789999999999997,2.3555594973609115
2.58,2.3565828090821777
2.581,2.357606920296257
2.582,2.358631834830824
2.5829999999999997,2.3596575565339033
2.584,2.360684089275676
2.585,2.361711436947414
2.586,2.362739603462289
2.5869999999999997,2.363768592755564
2.588,2.364798408784406
2.589,2.3658290555289545
2.59,2.3668605369907634
2.5909999999999997,2.3678928571952516
2.592,2.3689260201903988
2.593,2.369960030046819
2.594,2.37099489085922
2.5949999999999998,2.372030606745225
2.596,2.3730671818468387
2.597,2.374104620329147
2.598,2.375142926382669
2.5989999999999998,2.3761821042210527
2.6,2.377222158083179
2.601,2.37826309223263
2.602,2.3793049109581568
2.6029999999999998,2.380347618573782
2.604,2.381391219418645
2.605,2.382435717858243
2.606,2.3834811182832714
2.6069999999999998,2.384527425111122
2.608,2.3855746427856177
2.609,2.386622775777121
2.61,2.3876718285829055
2.6109999999999998,2.3887218057274016
2.612,2.3897727117625696
2.613,2.3908245512675164
2.614,2.3918773288500206
2.6149999999999998,2.392931049145645
2.616,2.393985716818248
2.617,2.395041336560634
2.618,2.396097913094302
2.6189999999999998,2.397155451170103
2.62,2.398213955568381
2.621,2.3992734310993793
2.622,2.4003338826032583
2.6229999999999998,2.401395314950383
2.624,2.4024577330418584
2.625,2.403521141809823
2.626,2.404585546217352
2.627,2.4056509512591413
2.628,2.406717361961544
2.629,2.407784783383524
2.63,2.4088532206156676
2.631,2.4099226787819137
2.632,2.4109931630385772
2.633,2.4120646785760878
2.634,2.413137230617886
2.635,2.4142108244216582
2.636,2.4152854652795335
2.637,2.4163611585178995
2.638,2.417437909498647
2.639,2.4185157236184742
2.64,2.419594606310139
2.641,2.4206745630421618
2.642,2.421755599319699
2.643,2.4228377206841185
2.644,2.4239209327146702
2.645,2.4250052410274163
2.646,2.4260906512765166
2.647,2.4271771691543464
2.648,2.428264800391878
2.649,2.4293535507588033
2.65,2.4304434260648464
2.651,2.431534432158582
2.652,2.4326265749296785
2.653,2.433719860307463
2.654,2.4348142942633073
2.655,2.4359098828090713
2.656,2.4370066319987074
2.657,2.438104547928696
2.658,2.439203636738075
2.659,2.4403039046088875
2.66,2.4414053577667523
2.661,2.442508002481584
2.662,2.4436118450673856
2.663,2.4447168918833753
2.664,2.4458231493341898
2.665,2.446930623870361
2.666,2.4480393219886643
2.667,2.4491492502327366
2.668,2.450260415193844
2.669,2.45137282351071
2.67,2.452486481870695
2.671,2.453601397010043
2.672,2.4547175757142687
2.673,2.4558350248188243
2.674,2.456953751209898
2.675,2.4580737618242923
2.676,2.4591950636505087
2.677,2.4603176637294437
2.678,2.4614415691544154
2.679,2.462566787072008
2.68,2.463693324682922
2.681,2.464821189241758
2.682,2.465950388058558
2.683,2.4670809284990085
2.684,2.468212817985057
2.685,2.4693460639951264
2.686,2.470480674065838
2.687,2.4716166557914288
2.688,2.4727540168250814
2.689,2.473892764879589
2.69,2.4750329077277495
2.691,2.4761744532033183
2.6919999999999997,2.4773174092014276
2.693,2.4784617836792826
2.694,2.479607584657558
2.695,2.4807548202197474
2.6959999999999997,2.481903498514402
2.697,2.48305362775505
2.698,2.4842052162206723
2.699,2.4853582722574297
2.6999999999999997,2.486512804278612
2.701,2.4876688207656996
2.702,2.4888263302690237
2.703,2.4899853414091275
2.7039999999999997,2.4911458628769
2.705,2.492307903434408
2.706,2.4934714719167137
2.707,2.4946365772313497
2.7079999999999997,2.49580322836044
2.709,2.4969714343604728
2.71,2.4981412043643187
2.711,2.499312547581166
2.7119999999999997,2.500485473298006
2.713,2.5016599908805786
2.714,2.502836109773908
2.715,2.5040138395039753
2.7159999999999997,2.5051931896775836
2.717,2.5063741699847637
2.718,2.507556790198954
2.719,2.5087410601777473
2.7199999999999998,2.5099269898646503
2.721,2.5111145892901523
2.722,2.5123038685719594
2.723,2.5134948379170887
2.7239999999999998,2.51468750762228
2.725,2.5158818880757026
2.726,2.5170779897576847
2.727,2.518275823241888
2.7279999999999998,2.519475399196931
2.729,2.5206767283868894
2.73,2.521879821673532
2.731,2.523084690016716
2.7319999999999998,2.5242913444755164
2.733,2.525499796211106
2.734,2.5267100564854856
2.735,2.527922136665122
2.7359999999999998,2.529136048221454
2.737,2.5303518027321297
2.738,2.5315694118824172
2.739,2.5327888874667814
2.7399999999999998,2.5340102413906327
2.741,2.5352334856715215
2.742,2.536458632440064
2.743,2.5376856939427843
2.7439999999999998,2.538914682542514
2.745,2.5401456107204146
2.746,2.5413784910777415
2.747,2.5426133363374888
2.7479999999999998,2.5438501593456224
2.749,2.545088973073077
2.75,2.5463297906177833
2.751,2.547572625205843
2.752,2.548817490193618
2.753,2.550064399069857
2.754,2.5513133654569637
2.755,2.5525644031131853
2.756,2.553817525934841
2.757,2.5550727479576922
2.758,2.5563300833592377
2.759,2.557589546460903
2.76,2.5588511517302632
2.761,2.5601149137819603
2.762,2.561380847381352
2.763,2.562648967446406
2.764,2.5639192890490343
2.765,2.5651918274182703
2.766,2.566466597942136
2.767,2.5677436161701577
2.768,2.5690228978160756
2.769,2.5703044587596953
2.77,2.5715883150496928
2.771,2.572874482906468
2.772,2.5741629787238316
2.773,2.575453819072877
2.774,2.57674702070392
2.775,2.5780426005491024
2.776,2.5793405757259653
2.777,2.580640963539554
2.778,2.581943781485492
2.779,2.5832490472535783
2.78,2.5845567787300623
2.781,2.5858669940008983
2.782,2.5871797113558452
2.783,2.588494949289682
2.784,2.5898127265079847
2.785,2.5911330619283235
2.786,2.5924559746850933
2.787,2.5937814841325553
2.788,2.595109609848262
2.789,2.5964403716368647
2.79,2.5977737895338495
2.791,2.5991098838093474
2.792,2.600448674972497
2.793,2.6017901837740047
2.794,2.603134431211781
2.795,2.604481438534615
2.796,2.6058312272457824
2.797,2.6071838191080055
2.798,2.608539236147723
2.799,2.609897500660093
2.8,2.6112586352118528
2.801,2.6126226626489295
2.802,2.6139896060985452
2.803,2.615359488975761
2.804,2.6167323349877236
2.805,2.618108168139474
2.806,2.619487012738911
2.807,2.6208688934015423
2.808,2.6222538350579643
2.809,2.6236418629565863
2.81,2.6250330026725175
2.811,2.6264272801110393
2.812,2.6278247215151382
2.813,2.629225353470891
2.814,2.63062920291464
2.815,2.6320362971383426
2.816,2.6334466637975504
2.8169999999999997,2.634860330916906
2.818,2.636277326898456
2.819,2.6376976805276446
2.82,2.6391214209813048
2.8209999999999997,2.640548577835009
2.822,2.6419791810705964
2.823,2.6434132610847354
2.824,2.6448508486958326
2.8249999999999997,2.646291975153671
2.826,2.6477366721467313
2.827,2.649184971811415
2.828,2.6506369067413216
2.8289999999999997,2.6520925099959163
2.83,2.6535518151102746
2.831,2.655014856103713
2.832,2.656481667491917
2.8329999999999997,2.657952284294718
2.834,2.6594267420477213
2.835,2.660905076813552
2.836,2.6623873251909504
2.8369999999999997,2.6638735243285003
2.838,2.665363711934155
2.839,2.6668579262885523
2.84,2.6683562062562216
2.8409999999999997,2.669858591299401
2.842,2.6713651214897536
2.843,2.672875837522019
2.844,2.6743907807285794
2.8449999999999998,2.6759099930924664
2.846,2.6774335172618278
2.847,2.6789613965655232
2.848,2.6804936750282637
2.8489999999999998,2.6820303973858337
2.85,2.6835716091018513
2.851,2.685117356384108
2.852,2.6866676862021226
2.8529999999999998,2.6882226463048555
2.854,2.6897822852380346
2.855,2.691346652364593
2.856,2.6929157978822014
2.8569999999999998,2.6944897728454325
2.858,2.696068629183394
2.859,2.697652419723889
2.86,2.699241198213824
2.8609999999999998,2.7008350193410298
2.862,2.7024339387595924
2.863,2.7040380131123998
2.864,2.7056473000557504
2.8649999999999998,2.7072618582866532
2.866,2.708881747566829
2.867,2.710507028752665
2.868,2.712137763820788
2.8689999999999998,2.7137740158998844
2.87,2.7154158492983727
2.871,2.717063329537284
2.872,2.718716523381922
2.8729999999999998,2.72037549887501
2.874,2.7220403253717675
2.875,2.723711073574646
2.876,2.7253878155710582
2.877,2.7270706248718484
2.878,2.7287595764497623
2.879,2.730454746782478
2.88,2.732156213892613
2.881,2.733864057394211
2.882,2.7355783585373157
2.883,2.7372992002552277
2.884,2.739026667214541
2.885,2.7407608458658568
2.886,2.7425018244962347
2.887,2.744249693286117
2.888,2.7460045443639416
2.889,2.7477664718680677
2.89,2.749535572007196
2.891,2.7513119431250863
2.892,2.7530956857678675
2.893,2.7548869027524163
2.894,2.756685699240269
2.895,2.758492182812265
2.896,2.760306463547577
2.897,2.7621286541052226
2.898,2.763958869809683
2.899,2.7657972287402024
2.9,2.7676438518230837
2.901,2.769498862929556
2.902,2.771362388976431
2.903,2.7732345600321335
2.904,2.775115509427292
2.905,2.7770053738705816
2.906,2.778904293569014
2.907,2.7808124123556017
2.908,2.782729877820321
2.909,2.7846568414506794
2.91,2.786593458775395
2.911,2.7885398895186837
2.912,2.7904962977584473
2.913,2.7924628520959773
2.914,2.7944397258309177
2.915,2.796427097147194
2.916,2.7984251493063623
2.917,2.800434070855436
2.918,2.8024540558396915
2.919,2.804485304029643
2.92,2.8065280211630403
2.921,2.808582419194002
2.922,2.8106487165604572
2.923,2.8127271384645236
2.924,2.8148179171701413
2.925,2.8169212923147553
2.926,2.8190375112437107
2.927,2.821166829358498
2.928,2.8233095104919257
2.929,2.825465827298534
2.93,2.827636061677434
2.931,2.829820505212556
2.932,2.832019459647692
2.933,2.83423323738651
2.934,2.8364621620276607
2.935,2.838706568934839
2.936,2.840966805842005
2.937,2.8432432335030753
2.938,2.845536226382772
2.939,2.847846173397571
2.94,2.850173478708023
2.941,2.8525185625664413
2.942,2.854881862230099
2.943,2.857263832937475
2.944,2.859664948960137
2.945,2.8620857047353128
2.9459999999999997,2.8645266160856564
2.947,2.8669882215352587
2.948,2.869471083734236
2.949,2.8719757909948798
2.9499999999999997,2.87450295896205
2.951,2.877053232422399
2.952,2.8796272872699666
2.953,2.882225832649257
2.9539999999999997,2.8848496132852244
2.955,2.8874994120364663
2.956,2.8901760526811158
2.957,2.892880402972104
2.9579999999999997,2.8956133779943127
2.959,2.8983759438557244
2.96,2.9011691217590583
2.961,2.9039939924980307
2.9619999999999997,2.9068517014403903
2.963,2.9097434640560214
2.964,2.9126705720694956
2.965,2.915634400327758
2.9659999999999997,2.9186364144796544
2.967,2.9216781795924396
2.968,2.924761369853128
2.969,2.927887779516444
2.9699999999999998,2.931059335308224
2.971,2.934278110528695
2.972,2.9375463411400062
2.973,2.940866444206328
2.9739999999999998,2.94424103910214
2.975,2.9476729720298844
2.976,2.9511653444908483
2.977,2.9547215465265455
2.9779999999999998,2.9583452957321734
2.979,2.9620406833300805
2.98,2.965812228922702
2.981,2.9696649460136313
2.9819999999999998,2.973604420998612
2.983,2.9776369091887105
2.984,2.9817694525545675
2.985,2.986010025547225
2.9859999999999998,2.9903677176189913
2.987,2.994852964408034
2.988,2.999477844456753
2.989,3.004256465707241
2.9899999999999998,3.0092054773786043
2.991,3.01434476084804
2.992,3.019698382549938
2.993,3.0252959416603167
2.9939999999999998,3.0311745330089015
2.995,3.037381707813336
2.996,3.0439801324958364
2.997,3.051055313311041
2.9979999999999998,3.0587292852058026
2.999,3.0671870943255723
3.,3.07673467224483
3.001,3.0879507970263966
3.002,3.1022370972411433
3.003,3.12673363822841
3.0035,3.14159

==> graphs/constraint-a-2.csv <==
0.3335,0
0.334,0.06537823075608416
0.335,0.1106402327754921
0.336,0.1420467167117061
0.337,0.16757857168883333
0.338,0.18962442171871485
0.339,0.20928935591407796
0.34,0.22719297693186943
0.341,0.2437242156123809
0.342,0.2591462808125061
0.343,0.2736471780497978
0.34400000000000003,0.2873667780639773
0.34500000000000003,0.30041250994824814
0.34600000000000003,0.3128690283134038
0.34700000000000003,0.32480446273806696
0.34800000000000003,0.33627461996822816
0.34900000000000003,0.34732590359435783
0.35000000000000003,0.3579973995737323
0.35100000000000003,0.36832240172806535
0.35200000000000004,0.37832955078643665
0.353,0.3880437003521834
0.354,0.3974865858182375
0.355,0.4066773484364822
0.356,0.4156329511490926
0.357,0.4243685123257256
0.358,0.4328975763963506
0.359,0.44123233539404105
0.36,0.4493838118709644
0.361,0.45736201112448194
0.362,0.46517604880698277
0.363,0.47283425861442474
0.364,0.48034428374246324
0.365,0.4877131549909879
0.366,0.49494735784116983
0.367,0.5020528903496111
0.368,0.5090353133457157
0.369,0.5158997941508637
0.37,0.5226511448229749
0.371,0.5292938557302275
0.372,0.5358321251425661
0.373,0.5422698853970976
0.374,0.5486108261193144
0.375,0.5548584148874814
0.376,0.5610159156824596
0.377,0.567086405401694
0.378,0.573072788687773
0.379,0.5789778112690233
0.38,0.584804071995597
0.381,0.5905540337235887
0.382,0.5962300331794623
0.383,0.6018342899203913
0.384,0.6073689144823323
0.385,0.6128359158179262
0.386,0.6182372080893312
0.387,0.6235746168771072
0.388,0.6288498848878822
0.389,0.6340646771798896
0.39,0.639220585981469
0.391,0.6443191351228413
0.392,0.6493617841278398
0.393,0.6543499319957075
0.394,0.6592849206959561
0.395,0.6641680384111622
0.396,0.669000522539912
0.397,0.6737835624916826
0.398,0.678518302281978
0.399,0.6832058429485119
0.4,0.6878472448069115
0.401,0.692443529551701
0.402,0.6969956822204362
0.403,0.701504653031931
0.404,0.7059713591023166
0.405,0.710396686058983
0.406,0.7147814895508429
0.40700000000000003,0.7191265966641404
0.40800000000000003,0.723432807256753
0.40900000000000003,0.7277008952107286
0.41000000000000003,0.7319316096122316
0.41100000000000003,0.7361256758607946
0.41200000000000003,0.7402837967168062
0.41300000000000003,0.7444066532908323
0.41400000000000003,0.7484949059741219
0.41500000000000004,0.7525491953216855
0.41600000000000004,0.7565701428841182
0.41700000000000004,0.7605583519974652
0.418,0.7645144085283361
0.419,0.7684388815829942
0.42,0.7723323241748509
0.421,0.7761952738659085
0.422,0.7800282533638389
0.423,0.7838317711032663
0.424,0.7876063217842204
0.425,0.7913523868954911
0.426,0.7950704352063717
0.427,0.7987609232351488
0.428,0.8024242956989819
0.429,0.8060609859397763
0.43,0.8096714163289926
0.431,0.813255998659657
0.432,0.8168151345129073
0.433,0.8203492156134373
0.434,0.8238586241681883
0.435,0.8273437331891795
0.436,0.8308049068003712
0.437,0.8342425005374945
0.438,0.8376568616276528
0.439,0.8410483292616783
0.44,0.8444172348547723
0.441,0.8477639022932718
0.442,0.8510886481748872
0.443,0.8543917820382574
0.444,0.8576736065805295
0.445,0.8609344178701055
0.446,0.8641745055485859
0.447,0.8673941530250697
0.448,0.870593637663477
0.449,0.8737732309623477
0.45,0.8769331987280558
0.451,0.8800738012405857
0.452,0.883195293414516
0.453,0.8862979249514193
0.454,0.8893819404900563
0.455,0.8924475797490793
0.456,0.8954950776637013
0.457,0.8985246645210997
0.458,0.9015365660842527
0.459,0.9045310037203131
0.46,0.9075081945166977
0.461,0.9104683513961586
0.462,0.9134116832300835
0.463,0.9163383949432449
0.464,0.9192486876193479
0.465,0.9221427585997499
0.466,0.9250208015810356
0.467,0.9278830067077265
0.468,0.930729560663808
0.46900000000000003,0.9335606467593889
0.47000000000000003,0.9363764450158716
0.47100000000000003,0.9391771322475758
0.47200000000000003,0.9419628821399559
0.47300000000000003,0.9447338653287439
0.47400000000000003,0.947490249472939
0.47500000000000003,0.9502321993252357
0.47600000000000003,0.952959876805197
0.47700000000000004,0.9556734410637062
0.47800000000000004,0.9583730485503286
0.47900000000000004,0.9610588530768293
0.48000000000000004,0.9637310058769784
0.481,0.9663896556686291
0.482,0.969034948709893
0.483,0.9716670288571817
0.484,0.9742860376177694
0.485,0.9768921142040725
0.486,0.9794853955853591
0.487,0.982066016536722
0.488,0.9846341096878836
0.489,0.9871898055708621
0.49,0.9897332326662915
0.491,0.9922645174457398
0.492,0.9947837844177313
0.493,0.9972911561676262
0.494,0.9997867534005238
0.495,1.0022706949793667
0.496,1.0047430979648946
0.497,1.0072040776521207
0.498,1.0096537476084566
0.499,1.0120922197084368
0.5,1.0145196041682343
0.501,1.0169360095809197
0.502,1.0193415429470245
0.503,1.0217363097097125
0.504,1.0241204137829507
0.505,1.0264939575843215
0.506,1.0288570420632759
0.507,1.0312097667307496
0.508,1.0335522296864166
0.509,1.035884527647555
0.51,1.0382067559751307
0.511,1.0405190086994582
0.512,1.0428213785468232
0.513,1.0451139569627224
0.514,1.0473968341377073
0.515,1.049670099029891
0.516,1.0519338393887099
0.517,1.0541881417774417
0.518,1.0564330915940672
0.519,1.0586687730947555
0.52,1.0608952694130187
0.521,1.0631126625806282
0.522,1.0653210335489265
0.523,1.0675204622056815
0.524,1.0697110273970347
0.525,1.0718928069436942
0.526,1.074065877660902
0.527,1.0762303153757724
0.528,1.0783861949435842
0.529,1.0805335902660853
0.53,1.082672574308093
0.531,1.0848032191124366
0.532,1.0869255958175643
0.533,1.089039774671346
0.534,1.0911458250477652
0.535,1.0932438154609136
0.536,1.095333813579312
0.537,1.097415886241191
0.538,1.0994900994675474
0.539,1.1015565184757603
0.54,1.1036152076933339
0.541,1.1056662307705154
0.542,1.1077096505932704
0.543,1.1097455292961929
0.544,1.1117739282736967
0.545,1.1137949081928302
0.546,1.1158085290050037
0.547,1.1178148499570644
0.548,1.1198139296027572
0.549,1.1218058258141554
0.55,1.1237905957906218
0.551,1.125768296072861
0.552,1.1277389825498145
0.553,1.1297027104704567
0.554,1.1316595344541491
0.555,1.1336095084987856
0.556,1.1355526859923732
0.557,1.1374891197207977
0.558,1.1394188618776229
0.559,1.1413419640733025
0.56,1.1432584773436194
0.561,1.1451684521587517
0.562,1.147071938431573
0.5630000000000001,1.1489689855255967
0.5640000000000001,1.150859642263748
0.5650000000000001,1.1527439569363842
0.5660000000000001,1.1546219773089677
0.5670000000000001,1.1564937506293993
0.5680000000000001,1.1583593236363778
0.5690000000000001,1.1602187425658625
0.5700000000000001,1.162072053159924
0.5710000000000001,1.1639193006717736
0.5720000000000001,1.1657605298747324
0.5730000000000001,1.167595785068354
0.5740000000000001,1.1694251100846254
0.5750000000000001,1.1712485482955812
0.5760000000000001,1.1730661426196376
0.5770000000000001,1.1748779355274332
0.578,1.176683969048132
0.579,1.1784842847771222
0.58,1.180278923879816
0.581,1.1820679270996954
0.582,1.183851334762101
0.583,1.185629186782244
0.584,1.1874015226691712
0.585,1.189168381531514
0.586,1.190929802084066
0.587,1.1926858226518433
0.588,1.1944364811764723
0.589,1.1961818152197046
0.59,1.1979218619710978
0.591,1.199656658250619
0.592,1.201386240514306
0.593,1.2031106448598394
0.594,1.2048299070305601
0.595,1.2065440624203294
0.596,1.2082531460775812
0.597,1.2099571927112949
0.598,1.211656236693987
0.599,1.2133503120664462
0.6,1.2150394525427541
0.601,1.2167236915139694
0.602,1.218403062051212
0.603,1.2200775969120865
0.604,1.221747328542911
0.605,1.2234122890828607
0.606,1.2250725103692823
0.607,1.2267280239390408
0.608,1.2283788610349506
0.609,1.2300250526073604
0.61,1.231666629319043
0.611,1.23330362154861
0.612,1.234936059393521
0.613,1.2365639726739175
0.614,1.2381873909363963
0.615,1.2398063434566842
0.616,1.2414208592433065
0.617,1.24303096704103
0.618,1.2446366953337324
0.619,1.2462380723480886
0.62,1.2478351260556546
0.621,1.2494278841771476
0.622,1.2510163741851223
0.623,1.2526006233060927
0.624,1.2541806585244957
0.625,1.2557565065855762
0.626,1.25732819399738
0.627,1.2588957470342386
0.628,1.260459191739022
0.629,1.26201855392721
0.63,1.2635738591872039
0.631,1.2651251328851643
0.632,1.2666724001665957
0.633,1.2682156859590779
0.634,1.2697550149747898
0.635,1.2712904117124981
0.636,1.2728219004613421
0.637,1.2743495053017482
0.638,1.27587325010881
0.639,1.2773931585541356
0.64,1.2789092541084917
0.641,1.2804215600437507
0.642,1.2819300994351404
0.643,1.2834348951641137
0.644,1.2849359699193832
0.645,1.2864333462003856
0.646,1.287927046318092
0.647,1.2894170923984087
0.648,1.290903506382933
0.649,1.292386310032129
0.65,1.293865524926517
0.651,1.2953411724693016
0.652,1.2968132738873508
0.653,1.2982818502347324
0.654,1.2997469223926768
0.655,1.3012085110728964
0.656,1.3026666368191064
0.657,1.304121320007886
0.658,1.3055725808522312
0.659,1.3070204394020455
0.66,1.3084649155455712
0.661,1.3099060290128601
0.662,1.31134379937525
0.663,1.3127782460489446
0.664,1.3142093882950863
0.665,1.3156372452232803
0.666,1.3170618357913146
0.667,1.3184831788073814
0.668,1.319901292932115
0.669,1.3213161966799813
0.67,1.3227279084204917
0.671,1.3241364463795564
0.672,1.3255418286417497
0.673,1.3269440731508453
0.674,1.3283431977121958
0.675,1.329739219993388
0.676,1.3311321575259654
0.677,1.3325220277069743
0.678,1.3339088477998786
0.679,1.3352926349365328
0.68,1.3366734061182135
0.681,1.3380511782166378
0.682,1.3394259679758824
0.683,1.340797792013062
0.684,1.3421666668200614
0.685,1.3435326087647916
0.686,1.344895634091977
0.687,1.3462557589245345
0.6880000000000001,1.347612999265841
0.6890000000000001,1.348967370998966
0.6900000000000001,1.3503188898890628
0.6910000000000001,1.3516675715852826
0.6920000000000001,1.3530134316199738
0.6930000000000001,1.3543564854111727
0.6940000000000001,1.3556967482635758
0.6950000000000001,1.35703423536935
0.6960000000000001,1.3583689618095283
0.6970000000000001,1.3597009425547935
0.6980000000000001,1.3610301924666983
0.6990000000000001,1.3623567262988692
0.7000000000000001,1.3636805586977538
0.7010000000000001,1.3650017042035074
0.7020000000000001,1.3663201772520417
0.7030000000000001,1.3676359921744112
0.7040000000000001,1.368949163199575
0.705,1.37025970445376
0.706,1.3715676299624637
0.707,1.3728729536511162
0.708,1.3741756893460306
0.709,1.3754758507749025
0.71,1.3767734515691905
0.711,1.3780685052629948
0.712,1.3793610252951267
0.713,1.3806510250105775
0.714,1.381938517659811
0.715,1.3832235164009379
0.716,1.3845060343001443
0.717,1.3857860843322565
0.718,1.387063679382017
0.719,1.3883388322449144
0.72,1.3896115556278648
0.721,1.3908818621494543
0.722,1.3921497643420293
0.723,1.393415274651492
0.724,1.394678405438372
0.725,1.3959391689784622
0.726,1.3971975774638716
0.727,1.398453643003643
0.728,1.3997073776243623
0.729,1.4009587932711849
0.73,1.4022079018085687
0.731,1.4034547150201573
0.732,1.4046992446110445
0.733,1.405941502207219
0.734,1.4071814993568288
0.735,1.408419247530316
0.736,1.4096547581220822
0.737,1.4108880424504673
0.738,1.412119111758145
0.739,1.4133479772137605
0.74,1.4145746499113379
0.741,1.4157991408724537
0.742,1.4170214610456329
0.743,1.4182416213069882
0.744,1.4194596324620872
0.745,1.4206755052450601
0.746,1.4218892503200418
0.747,1.4231008782820518
0.748,1.4243103996565019
0.749,1.4255178249010232
0.75,1.4267231644053708
0.751,1.4279264284918707
0.752,1.4291276274166784
0.753,1.4303267713695322
0.754,1.431523870474862
0.755,1.432718934792482
0.756,1.4339119743174662
0.757,1.4351029989811022
0.758,1.43629201865197
0.759,1.4374790431351314
0.76,1.438664082174004
0.761,1.4398471454503476
0.762,1.4410282425845151
0.763,1.442207383136367
0.764,1.443384576605513
0.765,1.4445598324320805
0.766,1.4457331599972119
0.767,1.446904568623024
0.768,1.4480740675737613
0.769,1.4492416660558793
0.77,1.4504073732190501
0.771,1.4515711981553134
0.772,1.452733149901395
0.773,1.4538932374381093
0.774,1.4550514696902939
0.775,1.4562078555284477
0.776,1.457362403768521
0.777,1.4585151231727531
0.778,1.459666022449326
0.779,1.4608151102537168
0.78,1.461962395188474
0.781,1.463107885804037
0.782,1.4642515905991567
0.783,1.465393518020794
0.784,1.4665336764654435
0.785,1.4676720742783749
0.786,1.4688087197553354
0.787,1.469943621141657
0.788,1.471076786633946
0.789,1.472208224379316
0.79,1.4733379424764224
0.791,1.474465948975849
0.792,1.4755922518804874
0.793,1.4767168591452773
0.794,1.4778397786782218
0.795,1.4789610183412696
0.796,1.480080585949148
0.797,1.4811984892711336
0.798,1.4823147360307736
0.799,1.4834293339062437
0.8,1.4845422905313361
0.801,1.4856536134942881
0.802,1.486763310340284
0.803,1.4878713885698973
0.804,1.4889778556403188
0.805,1.4900827189656924
0.806,1.4911859859173233
0.807,1.4922876638238811
0.808,1.4933877599721064
0.809,1.4944862816063802
0.81,1.4955832359300505
0.811,1.4966786301048718
0.812,1.4977724712519476
0.8130000000000001,1.498864766451666
0.8140000000000001,1.4999555227442603
0.8150000000000001,1.501044747129864
0.8160000000000001,1.5021324465686932
0.8170000000000001,1.5032186279820914
0.8180000000000001,1.5043032982519584
0.8190000000000001,1.5053864642215415
0.8200000000000001,1.5064681326956049
0.8210000000000001,1.5075483104408416
0.8220000000000001,1.5086270041856675
0.8230000000000001,1.5097042206208777
0.8240000000000001,1.5107799664006645
0.8250000000000001,1.511854248141175
0.8260000000000001,1.512927072422386
0.8270000000000001,1.513998445787641
0.8280000000000001,1.5150683747438
0.8290000000000001,1.516136865761876
0.8300000000000001,1.5172039252774232
0.8310000000000001,1.518269559690191
0.8320000000000001,1.5193337753651173
0.8330000000000001,1.5203965786317366
0.834,1.5214579757851665
0.835,1.5225179730862413
0.836,1.5235765767615208
0.837,1.5246337930039047
0.838,1.5256896279717918
0.839,1.5267440877911402
0.84,1.5277971785543805
0.841,1.5288489063207789
0.842,1.5298992771172795
0.843,1.530948296938019
0.844,1.5319959717455225
0.845,1.533042307469497
0.846,1.5340873100083818
0.847,1.5351309852293362
0.848,1.5361733389675112
0.849,1.5372143770275875
0.85,1.5382541051830447
0.851,1.539292529177216
0.852,1.5403296547223158
0.853,1.5413654875009677
0.854,1.542400033165585
0.855,1.5434332973385871
0.856,1.5444652856133203
0.857,1.5454960035534393
0.858,1.5465254566935878
0.859,1.5475536505396048
0.86,1.54858059056814
0.861,1.5496062822279153
0.862,1.550630730938985
0.863,1.5516539420931708
0.864,1.5526759210548442
0.865,1.5536966731601853
0.866,1.5547162037179634
0.867,1.5557345180099609
0.868,1.5567516212899986
0.869,1.5577675187858735
0.87,1.5587822156979143
0.871,1.5597957172003332
0.872,1.5608080284404782
0.873,1.5618191545399465
0.874,1.5628291005938375
0.875,1.5638378716717432
0.876,1.564845472817579
0.877,1.5658519090494147
0.878,1.566857185360112
0.879,1.5678613067178429
0.88,1.5688642780652247
0.881,1.56986610432007
0.882,1.570866790376012
0.883,1.5718663411018714
0.884,1.5728647613420514
0.885,1.5738620559171626
0.886,1.5748582296236127
0.887,1.575853287233772
0.888,1.576847233497046
0.889,1.577840073138781
0.89,1.5788318108609936
0.891,1.579822451342755
0.892,1.5808119992397802
0.893,1.5818004591856019
0.894,1.5827878357902514
0.895,1.5837741336415452
0.896,1.58475935730512
0.897,1.585743511323681
0.898,1.5867266002187301
0.899,1.587708628488909
0.9,1.5886896006117226
0.901,1.5896695210425598
0.902,1.5906483942157348
0.903,1.591626224543509
0.904,1.5926030164174665
0.905,1.5935787742080925
0.906,1.5945535022644666
0.907,1.5955272049152958
0.908,1.5964998864681572
0.909,1.597471551210528
0.91,1.5984422034092503
0.911,1.599411847310778
0.912,1.6003804871416418
0.913,1.6013481271081391
0.914,1.6023147713969057
0.915,1.6032804241744945
0.916,1.6042450895883873
0.917,1.6052087717657975
0.918,1.6061714748152325
0.919,1.6071332028257361
0.92,1.6080939598669042
0.921,1.6090537499899986
0.922,1.6100125772266412
0.923,1.6109704455904728
0.924,1.611927359075739
0.925,1.6128833216587255
0.926,1.61383833729711
0.927,1.6147924099303
0.928,1.6157455434795498
0.929,1.6166977418482953
0.93,1.617649008921506
0.931,1.6185993485668906
0.932,1.6195487646342461
0.933,1.6204972609555737
0.934,1.6214448413458409
0.935,1.6223915096023331
0.936,1.6233372695051989
0.937,1.624282124817449
0.9380000000000001,1.625226079284852
0.9390000000000001,1.626169136636472
0.9400000000000001,1.6271113005847755
0.9410000000000001,1.628052574824877
0.9420000000000001,1.6289929630359354
0.9430000000000001,1.629932468880183
0.9440000000000001,1.6308710960036754
0.9450000000000001,1.6318088480360708
0.9460000000000001,1.6327457285908413
0.9470000000000001,1.6336817412654805
0.9480000000000001,1.6346168896412832
0.9490000000000001,1.635551177283768
0.9500000000000001,1.636484607742881
0.9510000000000001,1.637417184552349
0.9520000000000001,1.638348911230844
0.9530000000000001,1.639279791281226
0.9540000000000001,1.6402098281911737
0.9550000000000001,1.6411390254327476
0.9560000000000001,1.6420673864632294
0.9570000000000001,1.6429949147241543
0.9580000000000001,1.6439216136427837
0.9590000000000001,1.6448474866309262
0.9600000000000001,1.6457725370856657
0.961,1.6466967683896638
0.962,1.6476201839103006
0.963,1.6485427870009262
0.964,1.6494645810002109
0.965,1.6503855692326566
0.966,1.6513057550079484
0.967,1.652225141622094
0.968,1.65314373235667
0.969,1.6540615304795374
0.97,1.6549785392441947
0.971,1.655894761890596
0.972,1.6568102016447115
0.973,1.6577248617190312
0.974,1.6586387453121252
0.975,1.659551855609352
0.976,1.6604641957825255
0.977,1.661375768989994
0.978,1.662286578376828
0.979,1.6631966270750034
0.98,1.664105918203274
0.981,1.6650144548674575
0.982,1.665922240160308
0.983,1.6668292771619038
0.984,1.6677355689390028
0.985,1.6686411185461516
0.986,1.6695459290251424
0.987,1.6704500034048844
0.988,1.6713533447020956
0.989,1.672255955921071
0.99,1.6731578400535492
0.991,1.6740590000788909
0.992,1.6749594389647682
0.993,1.6758591596662105
0.994,1.6767581651264976
0.995,1.6776564582765157
0.996,1.6785540420358502
0.997,1.6794509193115295
0.998,1.6803470929995243
0.999,1.6812425659834906
1.,1.6821373411357587
1.001,1.6830314213170945
1.002,1.6839248093767683
1.003,1.6848175081523196
1.004,1.6857095204701316
1.005,1.6866008491454978
1.006,1.6874914969822838
1.007,1.6883814667732964
1.008,1.6892707612997437
1.009,1.6901593833326152
1.01,1.6910473356312288
1.011,1.6919346209444086
1.012,1.6928212420102438
1.013,1.6937072015554488
1.014,1.6945925022965336
1.015,1.6954771469392622
1.016,1.6963611381788155
1.017,1.697244478699654
1.018,1.6981271711759782
1.019,1.6990092182716914
1.02,1.6998906226399588
1.021,1.7007713869241683
1.022,1.7016515137569908
1.023,1.7025310057611398
1.024,1.7034098655494287
1.025,1.7042880957242332
1.0259999999999998,1.7051656988783448
1.027,1.7060426775943336
1.0279999999999998,1.706919034444903
1.029,1.7077947719933453
1.0299999999999998,1.7086698927925053
1.031,1.7095443993860289
1.0319999999999998,1.7104182943080208
1.033,1.711291580082408
1.0339999999999998,1.712164259224183
1.035,1.713036334238666
1.0359999999999998,1.7139078076216605
1.037,1.714778681859408
1.0379999999999998,1.7156489594294304
1.039,1.7165186427994017
1.0399999999999998,1.7173877344282842
1.041,1.718256236765201
1.0419999999999998,1.7191241522508647
1.043,1.719991483316647
1.0439999999999998,1.7208582323850228
1.045,1.7217244018692313
1.0459999999999998,1.7225899941739133
1.047,1.723455011694674
1.0479999999999998,1.7243194568185234
1.049,1.7251833319236343
1.0499999999999998,1.726046639379392
1.051,1.7269093815466394
1.0519999999999998,1.7277715607775308
1.053,1.7286331794159704
1.0539999999999998,1.729494239796786
1.055,1.730354744247041
1.0559999999999998,1.7312146950849157
1.057,1.732074094620242
1.0579999999999998,1.7329329451549382
1.059,1.7337912489821836
1.0599999999999998,1.7346490083873376
1.061,1.7355062256473084
1.0619999999999998,1.7363629030309862
1.063,1.7372190427993857
1.0639999999999998,1.7380746472051134
1.065,1.7389297184931836
1.0659999999999998,1.739784258900293
1.067,1.740638270655348
1.0679999999999998,1.741491755979893
1.069,1.7423447170869044
1.0699999999999998,1.7431971561821815
1.071,1.744049075463429
1.0719999999999998,1.7449004771208767
1.073,1.7457513633371302
1.0739999999999998,1.7466017362872148
1.075,1.7474515981385224
1.0759999999999998,1.7483009510508538
1.077,1.7491497971770336
1.0779999999999998,1.7499981386617123
1.079,1.7508459776429337
1.0799999999999998,1.7516933162508412
1.081,1.752540156608578
1.0819999999999999,1.7533865008317555
1.083,1.7542323510293503
1.0839999999999999,1.755077709302509
1.085,1.755922577745729
1.0859999999999999,1.7567669584460432
1.087,1.75761085348363
1.0879999999999999,1.7584542649317574
1.089,1.7592971948565372
1.0899999999999999,1.76013964531725
1.091,1.7609816183663816
1.0919999999999999,1.761823116049192
1.093,1.7626641404044123
1.0939999999999999,1.7635046934640013
1.095,1.7643447772532765
1.0959999999999999,1.7651843937904814
1.097,1.7660235450875759
1.0979999999999999,1.7668622331496158
1.099,1.7677004599752582
1.0999999999999999,1.7685382275566124
1.101,1.7693755378789933
1.1019999999999999,1.7702123929215217
1.103,1.7710487946568787
1.1039999999999999,1.7718847450511541
1.105,1.7727202460642573
1.1059999999999999,1.7735552996493913
1.107,1.774389907754116
1.1079999999999999,1.775224072319076
1.109,1.7760577952788754
1.1099999999999999,1.776891078562206
1.111,1.7777239240912295
1.1119999999999999,1.778556333782263
1.113,1.7793883095452558
1.1139999999999999,1.7802198532842881
1.115,1.7810509668973253
1.1159999999999999,1.7818816522764385
1.117,1.782711911307836
1.1179999999999999,1.7835417458713423
1.119,1.7843711578412642
1.1199999999999999,1.7852001490860527
1.121,1.7860287214682433
1.1219999999999999,1.7868568768444895
1.123,1.787684617065963
1.1239999999999999,1.7885119439777408
1.125,1.7893388594193906
1.126,1.7901653652249094
1.127,1.7909914632224793
1.128,1.7918171552347752
1.129,1.7926424430788126
1.13,1.7934673285663438
1.131,1.7942918135029742
1.132,1.795115899689658
1.133,1.795939588921263
1.134,1.7967628829876088
1.135,1.7975857836728562
1.136,1.7984082927559029
1.137,1.7992304120105047
1.138,1.80005214320494
1.139,1.8008734881019481
1.14,1.8016944484596713
1.141,1.8025150260305884
1.142,1.8033352225620018
1.143,1.8041550397961557
1.144,1.8049744794701745
1.145,1.8057935433162728
1.146,1.806612233061058
1.147,1.8074305504267372
1.148,1.8082484971300588
1.149,1.809066074882973
1.15,1.8098832853922997
1.151,1.8107001303603871
1.152,1.811516611484146
1.153,1.8123327304558905
1.154,1.8131484889630938
1.1549999999999998,1.8139638886881453
1.156,1.8147789313090987
1.1569999999999998,1.8155936184988872
1.158,1.8164079519258918
1.1589999999999998,1.8172219332536061
1.16,1.8180355641410249
1.1609999999999998,1.8188488462423085
1.162,1.81966178120708
1.1629999999999998,1.8204743706803612
1.164,1.8212866163027774
1.1649999999999998,1.8220985197098662
1.166,1.8229100825332678
1.1669999999999998,1.8237213063996767
1.168,1.824532192931492
1.1689999999999998,1.8253427437466656
1.17,1.8261529604586364
1.1709999999999998,1.8269628446765345
1.172,1.8277723980049385
1.1729999999999998,1.8285816220443467
1.174,1.8293905183907537
1.1749999999999998,1.8301990886359447
1.176,1.8310073343672517
1.1769999999999998,1.831815257167756
1.178,1.8326228586165785
1.1789999999999998,1.833430140288549
1.18,1.8342371037540512
1.1809999999999998,1.835043750579492
1.182,1.8358500823272355
1.1829999999999998,1.8366561005554483
1.184,1.8374618068181248
1.1849999999999998,1.8382672026652862
1.186,1.8390722896429157
1.1869999999999998,1.8398770692928932
1.188,1.8406815431531947
1.1889999999999998,1.8414857127577386
1.19,1.8422895796365857
1.1909999999999998,1.8430931453159602
1.192,1.8438964113177445
1.1929999999999998,1.844699379160559
1.194,1.8455020503585506
1.1949999999999998,1.8463044264224724
1.196,1.8471065088591765
1.1969999999999998,1.847908299171461
1.198,1.8487097988586192
1.1989999999999998,1.8495110094161102
1.2,1.850311932335667
1.2009999999999998,1.8511125691054948
1.202,1.8519129212095915
1.2029999999999998,1.8527129901289068
1.204,1.8535127773402256
1.2049999999999998,1.8543122843172402
1.206,1.8551115125295201
1.2069999999999999,1.855910463443409
1.208,1.8567091385214323
1.2089999999999999,1.8575075392228437
1.21,1.858305667003295
1.2109999999999999,1.8591035233147704
1.212,1.8599011096058689
1.2129999999999999,1.8606984273219105
1.214,1.8614954779046091
1.2149999999999999,1.8622922627921807
1.216,1.8630887834195355
1.2169999999999999,1.8638850412183858
1.218,1.864681037616832
1.2189999999999999,1.8654767740395557
1.22,1.8662722519083594
1.2209999999999999,1.867067472641494
1.222,1.8678624376536768
1.2229999999999999,1.8686571483567185
1.224,1.8694516061591955
1.2249999999999999,1.870245812466297
1.226,1.8710397686800166
1.2269999999999999,1.8718334761991717
1.228,1.8726269364196815
1.2289999999999999,1.8734201507338957
1.23,1.8742131205313894
1.2309999999999999,1.8750058471983795
1.232,1.8757983321182592
1.2329999999999999,1.8765905766710145
1.234,1.877382582233931
1.2349999999999999,1.878174350181097
1.236,1.8789658818835926
1.2369999999999999,1.87975717870951
1.238,1.8805482420238835
1.2389999999999999,1.8813390731890531
1.24,1.8821296735640816
1.2409999999999999,1.882920044505372
1.242,1.8837101873662576
1.2429999999999999,1.8845001034972773
1.244,1.8852897942461926
1.2449999999999999,1.8860792609575783
1.246,1.8868685049736091
1.2469999999999999,1.887657527633309
1.248,1.8884463302731653
1.2489999999999999,1.8892349142266351
1.25,1.8900232808245045
1.251,1.8908114313950741
1.252,1.891599367263412
1.253,1.8923870897523907
1.254,1.8931746001818552
1.255,1.8939618998688939
1.256,1.8947489901285355
1.257,1.8955358722724078
1.258,1.8963225476098573
1.259,1.8971090174477967
1.26,1.8978952830902978
1.261,1.8986813458390308
1.262,1.8994672069927745
1.263,1.900252867848109
1.264,1.9010383296990088
1.265,1.901823593836945
1.266,1.9026086615508158
1.267,1.9033935341270478
1.268,1.9041782128498659
1.269,1.904962699000465
1.27,1.9057469938582923
1.271,1.9065310986998814
1.272,1.9073150147997966
1.273,1.908098743429638
1.274,1.9088822858593189
1.275,1.9096656433559898
1.276,1.9104488171845566
1.277,1.91123180860753
1.278,1.9120146188852922
1.279,1.912797249275861
1.28,1.9135797010349043
1.281,1.9143619754159253
1.2819999999999998,1.9151440736701928
1.283,1.9159259970467557
1.2839999999999998,1.9167077467922933
1.285,1.9174893241516302
1.2859999999999998,1.9182707303670843
1.287,1.9190519666788985
1.2879999999999998,1.9198330343253405
1.289,1.9206139345423825
1.2899999999999998,1.9213946685638015
1.291,1.9221752376215262
1.2919999999999998,1.9229556429450692
1.293,1.9237358857622084
1.2939999999999998,1.9245159672985852
1.295,1.9252958887774696
1.2959999999999998,1.9260756514205237
1.297,1.926855256447151
1.2979999999999998,1.927634705075011
1.299,1.9284139985194486
1.2999999999999998,1.9291931379939284
1.301,1.9299721247102128
1.3019999999999998,1.9307509598777952
1.303,1.9315296447044132
1.3039999999999998,1.9323081803958966
1.305,1.9330865681561815
1.3059999999999998,1.9338648091871598
1.307,1.9346429046891886
1.3079999999999998,1.9354208558601957
1.309,1.936198663896934
1.3099999999999998,1.9369763299940848
1.311,1.937753855344191
1.3119999999999998,1.9385312411383313
1.313,1.9393084885658862
1.3139999999999998,1.940085598814222
1.315,1.9408625730689517
1.3159999999999998,1.9416394125141148
1.317,1.9424161183319426
1.3179999999999998,1.9431926917029556
1.319,1.9439691338058935
1.3199999999999998,1.9447454458178948
1.321,1.9455216289145094
1.3219999999999998,1.9462976842693018
1.323,1.947073613054686
1.3239999999999998,1.9478494164408715
1.325,1.9486250955969442
1.3259999999999998,1.9494006516901408
1.327,1.9501760858861086
1.3279999999999998,1.9509513993488372
1.329,1.951726593241081
1.3299999999999998,1.9525016687237178
1.331,1.9532766269562527
1.3319999999999999,1.9540514690964224
1.333,1.9548261963007814
1.3339999999999999,1.9556008097240611
1.335,1.9563753105199995
1.3359999999999999,1.9571496998401288
1.337,1.95792397883526
1.3379999999999999,1.9586981486541877
1.339,1.9594722104446842
1.3399999999999999,1.9602461653526957
1.341,1.9610200145231704
1.3419999999999999,1.9617937590994208
1.343,1.9625674002234605
1.3439999999999999,1.963340939035775
1.345,1.9641143766757392
1.3459999999999999,1.9648877142812253
1.347,1.9656609529887772
1.3479999999999999,1.9664340939336238
1.349,1.9672071382498535
1.3499999999999999,1.9679800870699402
1.351,1.9687529415253244
1.3519999999999999,1.9695257027461819
1.353,1.970298371861355
1.3539999999999999,1.9710709499983659
1.355,1.9718434382835912
1.3559999999999999,1.9726158378421934
1.357,1.9733881497980517
1.3579999999999999,1.974160375274099
1.359,1.9749325153919302
1.3599999999999999,1.975704571271732
1.361,1.9764765440327823
1.3619999999999999,1.9772484347933816
1.363,1.9780202446702984
1.3639999999999999,1.9787919747795901
1.365,1.9795636262358083
1.3659999999999999,1.980335200152737
1.367,1.9811066976427592
1.3679999999999999,1.9818781198176767
1.369,1.9826494677876725
1.3699999999999999,1.9834207426622117
1.371,1.98419194554989
1.3719999999999999,1.9849630775576432
1.373,1.9857341397920456
1.3739999999999999,1.9865051333585981
1.375,1.987276059361259
1.376,1.9880469189037404
1.377,1.988817713088236
1.378,1.9895884430163169
1.379,1.9903591097885405
1.38,1.9911297145044649
1.381,1.9919002582628986
1.382,1.9926707421615149
1.383,1.9934411672972614
1.384,1.9942115347662148
1.385,1.9949818456634298
1.386,1.9957521010833534
1.387,1.9965223021193554
1.388,1.997292449864221
1.389,1.9980625454096024
1.39,1.9988325898465107
1.391,1.9996025842654872
1.392,2.0003725297555763
1.393,2.0011424274056973
1.394,2.0019122783036942
1.395,2.00268208353683
1.396,2.0034518441913973
1.397,2.0042215613532095
1.398,2.0049912361072146
1.399,2.0057608695378235
1.4,2.0065304627286054
1.401,2.007300016762458
1.402,2.0080695327216977
1.403,2.0088390116879142
1.404,2.009608454742219
1.405,2.0103778629647806
1.406,2.011147237435394
1.407,2.0119165792332505
1.408,2.0126858894369533
1.4089999999999998,2.0134551691243674
1.41,2.0142244193728707
1.4109999999999998,2.014993641259207
1.412,2.0157628358599733
1.4129999999999998,2.01653200425052
1.414,2.0173011475063927
1.4149999999999998,2.0180702667020713
1.416,2.018839362911778
1.4169999999999998,2.0196084372094063
1.418,2.0203774906680607
1.4189999999999998,2.0211465243605407
1.42,2.0219155393591945
1.4209999999999998,2.022684536735853
1.422,2.023453517561918
1.4229999999999998,2.0242224829085345
1.424,2.024991433846126
1.4249999999999998,2.025760371445197
1.426,2.0265292967753172
1.4269999999999998,2.0272982109059234
1.428,2.0280671149063307
1.4289999999999998,2.0288360098451914
1.43,2.029604896790822
1.4309999999999998,2.0303737768114516
1.432,2.0311426509746817
1.4329999999999998,2.0319115203479705
1.434,2.032680385998565
1.4349999999999998,2.033449248993356
1.436,2.034218110398889
1.4369999999999998,2.034986971281532
1.438,2.0357558327074115
1.4389999999999998,2.0365246957422634
1.44,2.0372935614519183
1.4409999999999998,2.038062430901604
1.442,2.038831305156667
1.4429999999999998,2.039600185282266
1.444,2.0403690723429144
1.4449999999999998,2.0411379674036705
1.446,2.0419068715288122
1.4469999999999998,2.0426757857828703
1.448,2.043444711230012
1.4489999999999998,2.0442136489345226
1.45,2.0449825999601905
1.4509999999999998,2.0457515653711025
1.452,2.0465205462311067
1.4529999999999998,2.0472895436039793
1.454,2.0480585585532824
1.4549999999999998,2.0488275921428425
1.456,2.0495966454362162
1.4569999999999999,2.0503657194969356
1.458,2.051134815388676
1.4589999999999999,2.0519039341750336
1.46,2.052673076919302
1.4609999999999999,2.053442244685345
1.462,2.054211438536745
1.4629999999999999,2.0549806595370548
1.464,2.0557499087499593
1.4649999999999999,2.0565191872394473
1.466,2.057288496069275
1.4669999999999999,2.0580578363032136
1.468,2.0588272090055257
1.4689999999999999,2.0595966152402783
1.47,2.060366056071665
1.4709999999999999,2.061135532564251
1.472,2.0619050457825185
1.4729999999999999,2.0626745967910347
1.474,2.063444186655005
1.4749999999999999,2.064213816439199
1.476,2.06498348720905
1.4769999999999999,2.065753200029889
1.478,2.0665229559674234
1.4789999999999999,2.0672927560876695
1.48,2.0680626014566554
1.4809999999999999,2.0688324931408215
1.482,2.0696024322067963
1.4829999999999999,2.0703724197215667
1.484,2.0711424567522565
1.4849999999999999,2.0719125443666018
1.486,2.072682683632189
1.4869999999999999,2.0734528756173205
1.488,2.074223121390559
1.4889999999999999,2.074993422020508
1.49,2.075763778576522
1.4909999999999999,2.0765341921282534
1.492,2.0773046637455086
1.4929999999999999,2.0780751944986475
1.494,2.078845785458519
1.4949999999999999,2.0796164376960844
1.496,2.0803871522832833
1.4969999999999999,2.0811579302918823
1.498,2.081928772794572
1.4989999999999999,2.082699680864127
1.5,2.0834706555741924
1.501,2.0842416979986003
1.502,2.085012809211844
1.503,2.0857839902888613
1.504,2.08655524230512
1.505,2.0873265663367127
1.506,2.0880979634601315
1.507,2.088869434752748
1.508,2.0896409812919745
1.509,2.0904126041563575
1.51,2.0911843044246643
1.511,2.091956083176511
1.512,2.092727941492069
1.513,2.093499880452152
1.514,2.094271901138153
1.515,2.0950440046322103
1.516,2.0958161920172205
1.517,2.096588464376465
1.518,2.09736082279424
1.519,2.0981332683554834
1.52,2.098905802145709
1.521,2.0996784252514082
1.522,2.1004511387596723
1.523,2.10122394375821
1.524,2.101996841335972
1.525,2.1027698325823225
1.526,2.1035429185873524
1.527,2.1043161004422837
1.528,2.105089379239017
1.529,2.1058627560703
1.53,2.106636232029661
1.531,2.1074098082115804
1.532,2.1081834857115753
1.533,2.108957265625677
1.534,2.1097311490511372
1.535,2.110505137086054
1.536,2.111279230829386
1.537,2.112053431381197
1.5379999999999998,2.112827739842208
1.539,2.1136021573145007
1.5399999999999998,2.1143766849007632
1.541,2.115151323704995
1.5419999999999998,2.1159260748320596
1.543,2.1167009393879277
1.5439999999999998,2.1174759184794607
1.545,2.118251013214654
1.5459999999999998,2.1190262247027283
1.547,2.119801554053758
1.5479999999999998,2.120577002378916
1.549,2.1213525707906413
1.5499999999999998,2.1221282604024974
1.551,2.122904072328958
1.5519999999999998,2.123680007685726
1.553,2.124456067590054
1.5539999999999998,2.125232253159687
1.555,2.1260085655141765
1.5559999999999998,2.1267850057738236
1.557,2.1275615750605334
1.5579999999999998,2.1283382744970676
1.559,2.129115105207818
1.5599999999999998,2.129892068318061
1.561,2.1306691649546567
1.5619999999999998,2.1314463962456065
1.563,2.132223763320294
1.5639999999999998,2.133001267309196
1.565,2.133778909344508
1.5659999999999998,2.1345566905593176
1.567,2.1353346120884575
1.5679999999999998,2.13611267506799
1.569,2.1368908806353692
1.5699999999999998,2.1376692299293816
1.571,2.1384477240903905
1.5719999999999998,2.1392263642599674
1.573,2.1400051515813665
1.5739999999999998,2.1407840871993087
1.575,2.1415631722596156
1.5759999999999998,2.1423424079101414
1.577,2.1431217952999466
1.5779999999999998,2.1439013355794665
1.579,2.1446810299011365
1.5799999999999998,2.1454608794184167
1.581,2.1462408852868724
1.5819999999999999,2.1470210486630483
1.583,2.1478013707057775
1.5839999999999999,2.148581852574751
1.585,2.149362495432054
1.5859999999999999,2.150143300440739
1.587,2.15092426876613
1.5879999999999999,2.1517054015747012
1.589,2.1524867000347734
1.5899999999999999,2.1532681653167627
1.591,2.1540497985922795
1.5919999999999999,2.1548316010349065
1.593,2.1556135738199105
1.5939999999999999,2.1563957181246387
1.595,2.157178035127698
1.5959999999999999,2.1579605260098083
1.597,2.1587431919535884
1.5979999999999999,2.159526034143347
1.599,2.16030905376525
1.5999999999999999,2.1610922520074123
1.601,2.1618756300596864
1.6019999999999999,2.1626591891140605
1.603,2.1634429303642166
1.6039999999999999,2.16422685500593
1.605,2.165010964236703
1.6059999999999999,2.1657952592564693
1.607,2.1665797412665424
1.6079999999999999,2.167364411470702
1.609,2.168149271074598
1.6099999999999999,2.168934321285923
1.611,2.1697195633142763
1.6119999999999999,2.1705049983715607
1.613,2.1712906276716977
1.6139999999999999,2.1720764524306424
1.615,2.172862473866555
1.6159999999999999,2.1736486931997416
1.617,2.1744351116525205
1.6179999999999999,2.1752217304496186
1.619,2.1760085508178113
1.6199999999999999,2.1767955739860145
1.621,2.177582801185684
1.6219999999999999,2.1783702336499977
1.623,2.1791578726150114
1.6239999999999999,2.1799457193187677
1.625,2.1807337750015425
1.626,2.1815220409059375
1.627,2.182310518277052
1.628,2.183099208362349
1.629,2.1838881124114473
1.63,2.184677231676518
1.631,2.185466567412305
1.632,2.1862561208756883
1.633,2.187045893326006
1.634,2.1878358860254536
1.635,2.188626100238344
1.636,2.189416537231659
1.637,2.1902071982747646
1.638,2.190998084639809
1.639,2.1917891976013637
1.64,2.1925805384365216
1.641,2.1933721084252906
1.642,2.1941639088499376
1.643,2.194955940995609
1.644,2.195748206149977
1.645,2.1965407056036357
1.646,2.1973334406495915
1.647,2.198126412583891
1.648,2.1989196227050343
1.649,2.199713072314603
1.65,2.200506762716597
1.651,2.2013006952181406
1.652,2.202094871129198
1.653,2.202889291762443
1.654,2.203683958433357
1.655,2.2044788724605535
1.656,2.2052740351655724
1.657,2.2060694478725207
1.658,2.206865111908932
1.659,2.2076610286050253
1.66,2.2084571992941866
1.661,2.2092536253126847
1.662,2.210050308000149
1.663,2.21084724869891
1.664,2.211644448754478
1.665,2.21244190951579
1.666,2.2132396323344756
1.6669999999999998,2.214037618565716
1.668,2.214835869567808
1.6689999999999998,2.2156343867019643
1.67,2.2164331713328638
1.6709999999999998,2.217232224828676
1.672,2.218031548560253
1.6729999999999998,2.218831143902362
1.674,2.219631012232802
1.6749999999999998,2.220431154932655
1.676,2.2212315733866883
1.6769999999999998,2.222032268982698
1.678,2.222833243112213
1.6789999999999998,2.223634497170067
1.68,2.224436032554499
1.6809999999999998,2.2252378506674027
1.682,2.226039952914279
1.6829999999999998,2.226842340703805
1.684,2.227645015448693
1.6849999999999998,2.2284479785648803
1.686,2.229251231472089
1.6869999999999998,2.2300547755938496
1.688,2.230858612356996
1.6889999999999998,2.231662743192373
1.69,2.2324671695345626
1.6909999999999998,2.233271892821756
1.692,2.23407691449593
1.6929999999999998,2.234882236002955
1.694,2.2356878587924647
1.6949999999999998,2.2364937843180375
1.696,2.237300014037223
1.6969999999999998,2.2381065494112664
1.698,2.2389133919052866
1.6989999999999998,2.239720542988912
1.7,2.24052800413517
1.7009999999999998,2.2413357768213484
1.702,2.2421438625290255
1.7029999999999998,2.2429522627434144
1.704,2.243760978954226
1.7049999999999998,2.244570012655167
1.706,2.2453793653439695
1.7069999999999999,2.2461890385228744
1.708,2.2469990336981294
1.7089999999999999,2.2478093523803224
1.71,2.248619996084336
1.7109999999999999,2.2494309663293004
1.712,2.2502422646388505
1.7129999999999999,2.2510538925407793
1.714,2.2518658515672927
1.7149999999999999,2.2526781432555736
1.716,2.2534907691464476
1.7169999999999999,2.2543037307858516
1.718,2.2551170297240355
1.7189999999999999,2.2559306675158184
1.72,2.256744645720695
1.7209999999999999,2.2575589659026445
1.722,2.2583736296303845
1.7229999999999999,2.2591886384774837
1.724,2.2600039940220134
1.7249999999999999,2.2608196978468063
1.726,2.2616357515397203
1.7269999999999999,2.2624521566930618
1.728,2.2632689149043794
1.7289999999999999,2.2640860277758903
1.73,2.264903496914817
1.7309999999999999,2.2657213239334237
1.732,2.2665395104486663
1.7329999999999999,2.267358058082839
1.734,2.2681769684631528
1.7349999999999999,2.268996243222071
1.736,2.269815883996969
1.7369999999999999,2.2706358924304704
1.738,2.2714562701705607
1.7389999999999999,2.2722770188702435
1.74,2.2730981401878783
1.7409999999999999,2.273919635787296
1.742,2.274741507337302
1.7429999999999999,2.2755637565124736
1.744,2.276386384992818
1.7449999999999999,2.2772093944633527
1.746,2.2780327866150554
1.7469999999999999,2.278856563144296
1.748,2.279680725753024
1.7489999999999999,2.2805052761488094
1.75,2.281330216044654
1.751,2.2821555471597113
1.752,2.2829812712183424
1.753,2.283807389951293
1.754,2.284633905094594
1.755,2.285460818390285
1.756,2.2862881315865344
1.757,2.287115846436991
1.758,2.287943964701666
1.759,2.2887724881464404
1.76,2.2896014185433353
1.761,2.290430757670401
1.762,2.291260507311685
1.763,2.2920906692577305
1.764,2.29292124530524
1.765,2.2937522372569634
1.766,2.294583646922126
1.767,2.295415476116396
1.768,2.2962477266616967
1.769,2.2970804003864855
1.77,2.297913499125719
1.771,2.2987470247206687
1.772,2.2995809790197344
1.773,2.300415363877493
1.774,2.3012501811552064
1.775,2.3020854327210967
1.776,2.3029211204498568
1.777,2.3037572462233884
1.778,2.3045938119302365
1.779,2.3054308194658693
1.78,2.3062682707326463
1.781,2.3071061676401015
1.782,2.3079445121048363
1.783,2.308783306050342
1.784,2.3096225514075845
1.785,2.3104622501145187
1.786,2.3113024041163706
1.787,2.3121430153659173
1.788,2.3129840858230026
1.789,2.313825617455126
1.79,2.3146676122369594
1.791,2.315510072151242
1.792,2.316352999187683
1.793,2.317196395344016
1.7939999999999998,2.318040262625512
1.795,2.318884603045267
1.7959999999999998,2.3197294186241804
1.797,2.320574711390778
1.7979999999999998,2.321420483381809
1.799,2.3222667366418386
1.7999999999999998,2.3231134732234606
1.801,2.3239606951873535
1.8019999999999998,2.3248084046023387
1.803,2.3256566035455175
1.8039999999999998,2.3265052941020965
1.805,2.3273544783656788
1.8059999999999998,2.3282041584383255
1.807,2.329054336430382
1.8079999999999998,2.3299050144606945
1.809,2.33075619465675
1.8099999999999998,2.3316078791547334
1.811,2.332460070099364
1.8119999999999998,2.3333127696441087
1.813,2.3341659799511705
1.8139999999999998,2.3350197031920907
1.815,2.3358739415466565
1.8159999999999998,2.3367286972041255
1.817,2.337583972362824
1.8179999999999998,2.3384397692298315
1.819,2.3392960900218163
1.8199999999999998,2.340152936964641
1.821,2.341010312293353
1.8219999999999998,2.3418682182524826
1.823,2.3427266570960374
1.8239999999999998,2.3435856310875702
1.825,2.344445142500327
1.8259999999999998,2.3453051936170084
1.827,2.346165786730304
1.8279999999999998,2.3470269241426562
1.829,2.3478886081664108
1.8299999999999998,2.348750841123654
1.831,2.349613625346989
1.8319999999999999,2.350476963178753
1.833,2.3513408569715626
1.8339999999999999,2.352205309088382
1.835,2.353070321902531
1.8359999999999999,2.353935897797678
1.837,2.354802039167918
1.8379999999999999,2.355668748418246
1.839,2.3565360279638496
1.8399999999999999,2.357403880231207
1.841,2.35827230765692
1.8419999999999999,2.359141312689272
1.843,2.3600108977869145
1.8439999999999999,2.360881065419879
1.845,2.361751818069272
1.8459999999999999,2.362623158227362
1.847,2.363495088397895
1.8479999999999999,2.3643676110958713
1.849,2.365240728847864
1.8499999999999999,2.36611444419195
1.851,2.3669887596780343
1.8519999999999999,2.3678636778676267
1.853,2.368739201334084
1.8539999999999999,2.369615332662628
1.855,2.370492074450823
1.8559999999999999,2.3713694293080447
1.857,2.3722473998561213
1.8579999999999999,2.3731259887288005
1.859,2.3740051985727835
1.8599999999999999,2.3748850320467256
1.861,2.375765491822193
1.8619999999999999,2.376646580583527
1.863,2.377528301027392
1.8639999999999999,2.378410655863974
1.865,2.37929364781606
1.8659999999999999,2.380177279619454
1.867,2.381061554023236
1.8679999999999999,2.381946473790258
1.869,2.3828320416959112
1.8699999999999999,2.3837182605297267
1.871,2.384605133094772
1.8719999999999999,2.385492662207524
1.873,2.3863808506985253
1.8739999999999999,2.387269701412261
1.875,2.3881592172073445
1.876,2.3890494009560785
1.877,2.389940255545749
1.878,2.3908317838774016
1.879,2.391723988866976
1.88,2.392616873444874
1.881,2.393510440556153
1.882,2.3944046931608822
1.883,2.3952996342339437
1.884,2.3961952667654707
1.885,2.397091593760654
1.886,2.397988618240177
1.887,2.398886343239948
1.888,2.3997847718117775
1.889,2.40068390702287
1.89,2.401583751956352
1.891,2.4024843097115536
1.892,2.403385583403588
1.893,2.4042875761639593
1.894,2.405190291140373
1.895,2.4060937314971933
1.896,2.4069979004154964
1.897,2.4079028010928107
1.898,2.408808436743891
1.899,2.409714810600381
1.9,2.4106219259111143
1.901,2.411529785942096
1.902,2.4124383939772067
1.903,2.413347753317549
1.904,2.4142578672821537
1.905,2.4151687392081285
1.906,2.4160803724502493
1.907,2.4169927703819103
1.908,2.417905936394557
1.909,2.4188198738984035
1.91,2.4197345863221855
1.911,2.420650077113562
1.912,2.421566349739032
1.913,2.4224834076845774
1.914,2.4234012544550265
1.915,2.4243198935753387
1.916,2.4252393285894094
1.917,2.4261595630615216
1.918,2.427080600575633
1.919,2.4280024447359496
1.92,2.42892509916702
1.9209999999999998,2.429848567514071
1.922,2.4307728534427024
1.9229999999999998,2.4316979606395512
1.924,2.43262389281231
1.9249999999999998,2.433550653690153
1.926,2.434478247022955
1.9269999999999998,2.4354066765830096
1.928,2.4363359461640903
1.9289999999999998,2.4372660595817237
1.93,2.438197020673945
1.9309999999999998,2.4391288333011762
1.932,2.440061501345933
1.9329999999999998,2.4409950287143234
1.934,2.4419294193347127
1.9349999999999998,2.442864677158979
1.936,2.443800806162395
1.9369999999999998,2.44473781034376
1.938,2.445675693725608
1.9389999999999998,2.44661446035475
1.94,2.447554114302081
1.9409999999999998,2.4484946596627184
1.942,2.449436100557039
1.9429999999999998,2.4503784411298426
1.944,2.4513216855512305
1.9449999999999998,2.4522658380167544
1.946,2.45321090274732
1.9469999999999998,2.4541568839899113
1.948,2.4551037860175033
1.9489999999999998,2.4560516131292176
1.95,2.4570003696509737
1.9509999999999998,2.457950059935328
1.952,2.4589006883619655
1.9529999999999998,2.4598522593377865
1.954,2.4608047772972452
1.9549999999999998,2.461758246702687
1.956,2.4627126720445274
1.9569999999999999,2.46366805784135
1.958,2.4646244086405025
1.9589999999999999,2.4655817290180373
1.96,2.4665400235793937
1.9609999999999999,2.467499296959102
1.962,2.468459553821632
1.9629999999999999,2.4694207988614374
1.964,2.4703830368030704
1.9649999999999999,2.471346272401554
1.966,2.4723105104431733
1.9669999999999999,2.473275755744946
1.968,2.4742420131554135
1.9689999999999999,2.4752092875551166
1.97,2.4761775838562365
1.9709999999999999,2.477146907003653
1.972,2.4781172619748446
1.9729999999999999,2.479088653780126
1.974,2.480061087463384
1.9749999999999999,2.4810345681018253
1.976,2.4820091008071357
1.9769999999999999,2.4829846907246536
1.978,2.483961343034957
1.9789999999999999,2.48493906295329
1.98,2.485917855730328
1.9809999999999999,2.486897726652614
1.982,2.4878786810424147
1.9829999999999999,2.488860724258665
1.984,2.489843861696832
1.9849999999999999,2.4908280987898754
1.986,2.491813441008031
1.9869999999999999,2.4927998938594462
1.988,2.493787462890731
1.9889999999999999,2.4947761536870976
1.99,2.495765971872669
1.9909999999999999,2.496756923111218
1.992,2.497749013106319
1.9929999999999999,2.4987422476020114
1.994,2.4997366323828776
1.9949999999999999,2.500732173274721
1.996,2.5017288761445653
1.9969999999999999,2.5027267469019367
1.998,2.503725791498627
1.9989999999999999,2.5047260159290463
2.,2.5057274262311893
2.001,2.506730028486748
2.002,2.507733828821575
2.003,2.508738833406492
2.004,2.509745048457255
2.005,2.510752480235291
2.006,2.511761135048269
2.007,2.5127710192506827
2.008,2.513782139243668
2.009,2.514794501476621
2.01,2.515808112446601
2.011,2.516822978699797
2.012,2.517839106831199
2.013,2.518856503485904
2.014,2.5198751753591493
2.015,2.52089512919712
2.016,2.5219163717971664
2.017,2.522938910009143
2.018,2.5239627507347806
2.019,2.5249879009296494
2.02,2.526014367602455
2.021,2.5270421578166764
2.022,2.5280712786904824
2.023,2.5291017373977827
2.024,2.530133541168509
2.025,2.5311666972895073
2.026,2.532201213105098
2.027,2.5332370960176442
2.028,2.5342743534884753
2.029,2.5353129930382092
2.03,2.5363530222475275
2.031,2.537394448758389
2.032,2.5384372802736856
2.033,2.5394815245590943
2.034,2.5405271894429227
2.035,2.5415742828173746
2.036,2.542622812638942
2.037,2.5436727869296036
2.038,2.5447242137771515
2.039,2.545777101336062
2.04,2.5468314578284637
2.041,2.547887291545117
2.042,2.5489446108452607
2.043,2.5500034241589415
2.044,2.551063739986619
2.045,2.552125566900376
2.046,2.553188913545314
2.047,2.5542537886393726
2.048,2.5553202009753795
2.049,2.556388159421337
2.05,2.557457672921078
2.0509999999999997,2.5585287504958254
2.052,2.5596014012448802
2.053,2.5606756343465005
2.054,2.56175145905915
2.0549999999999997,2.5628288847218705
2.056,2.5639079207563746
2.057,2.5649885766669094
2.058,2.566070862042201
2.0589999999999997,2.5671547865557103
2.06,2.5682403599677066
2.061,2.5693275921254664
2.062,2.5704164929648385
2.0629999999999997,2.5715070725112943
2.064,2.5725993408810783
2.065,2.5736933082823863
2.066,2.5747889850163728
2.0669999999999997,2.5758863814790014
2.068,2.57698550816128
2.069,2.578086375651424
2.07,2.5791889946356745
2.0709999999999997,2.580293375899414
2.072,2.5813995303293065
2.073,2.5825074689135445
2.074,2.5836172027440325
2.0749999999999997,2.5847287430175023
2.076,2.585842101036742
2.077,2.5869572882123975
2.078,2.588074316064158
2.0789999999999997,2.5891931962223356
2.08,2.5903139404294704
2.081,2.5914365605415894
2.082,2.5925610685300535
2.0829999999999997,2.5936874764832436
2.084,2.594815796607625
2.085,2.5959460412298623
2.086,2.5970782227985967
2.0869999999999997,2.5982123538858746
2.088,2.5993484471888904
2.089,2.6004865155319488
2.09,2.601626571868174
2.0909999999999997,2.602768629281258
2.092,2.6039127009874234
2.093,2.6050588003375243
2.094,2.6062069408184176
2.0949999999999998,2.607357136055795
2.096,2.6085093998152518
2.097,2.6096637460052876
2.098,2.6108201886783564
2.0989999999999998,2.611978742034134
2.1,2.6131394204206466
2.101,2.6143022383371526
2.102,2.6154672104363934
2.1029999999999998,2.6166343515263266
2.104,2.6178036765731303
2.105,2.618975200703122
2.106,2.620148939205571
2.1069999999999998,2.621324907534705
2.108,2.6225031213129144
2.109,2.623683596332467
2.11,2.6248663485591064
2.1109999999999998,2.626051394133866
2.112,2.627238749376488
2.113,2.62842843078754
2.114,2.6296204550520343
2.1149999999999998,2.630814839041862
2.116,2.6320115998186533
2.117,2.6332107546371035
2.118,2.634412320948159
2.1189999999999998,2.635616316401682
2.12,2.636822758850161
2.121,2.638031666351407
2.122,2.6392430571729926
2.1229999999999998,2.640456949794394
2.124,2.6416733629111824
2.125,2.642892315438693
2.126,2.644113826515381
2.127,2.645337915506641
2.128,2.646564602008519
2.129,2.6477939058517994
2.13,2.6490258471057784
2.131,2.6502604460825223
2.132,2.651497723340923
2.133,2.6527376996907326
2.134,2.6539803961974013
2.135,2.655225834185908
2.136,2.656474035245791
2.137,2.6577250212355827
2.138,2.6589788142872384
2.139,2.660235436811795
2.14,2.6614949115033086
2.141,2.6627572613447414
2.142,2.664022509612735
2.143,2.665290679882916
2.144,2.666561796035639
2.145,2.6678358822612296
2.146,2.66911296306557
2.147,2.6703930632764394
2.148,2.6716762080490573
2.149,2.672962422872295
2.15,2.6742517335747156
2.151,2.6755441663315978
2.152,2.6768397476704515
2.153,2.6781385044789894
2.154,2.679440464011169
2.155,2.6807456538941423
2.156,2.682054102136216
2.157,2.6833658371336284
2.158,2.684680887678354
2.159,2.68599928296589
2.16,2.687321052603235
2.161,2.6886462266170814
2.162,2.689974835462425
2.163,2.6913069100304274
2.164,2.692642481658113
2.165,2.6939815821374418
2.166,2.6953242437236424
2.167,2.696670499145849
2.168,2.698020381616149
2.169,2.6993739248405206
2.17,2.700731163027983
2.171,2.702092130902081
2.172,2.7034568637119114
2.173,2.7048253972424545
2.174,2.70619776782719
2.175,2.7075740123588328
2.176,2.7089541683023883
2.177,2.7103382737073276
2.178,2.711726367220342
2.179,2.713118488098461
2.1799999999999997,2.7145146762235504
2.181,2.7159149721149785
2.182,2.717319416944689
2.183,2.718728052552699
2.1839999999999997,2.720140921460908
2.185,2.721558066890042
2.186,2.722979532775275
2.187,2.7244053637827794
2.1879999999999997,2.7258356053275765
2.189,2.727270303590543
2.19,2.7287095055365267
2.191,2.730153258933937
2.1919999999999997,2.731601612373548
2.193,2.733054615288357
2.194,2.7345123179746564
2.195,2.7359747716131717
2.1959999999999997,2.737442028290419
2.197,2.7389141410222693
2.198,2.740391163776625
2.199,2.7418731514976624
2.1999999999999997,2.743360160131107
2.201,2.744852246649627
2.202,2.7463494690794326
2.203,2.7478518865282453
2.2039999999999997,2.7493595592128877
2.205,2.7508725484895047
2.206,2.752390916883485
2.207,2.7539147281209018
2.2079999999999997,2.7554440471611796
2.209,2.7569789402311375
2.21,2.7585194748588946
2.211,2.7600657199112004
2.2119999999999997,2.7616177456297537
2.213,2.7631756236707035
2.214,2.7647394271444665
2.215,2.7663092306576376
2.2159999999999997,2.767885110355948
2.217,2.7694671439692193
2.218,2.771055410857878
2.219,2.7726499920614933
2.2199999999999998,2.7742509703481653
2.221,2.775858430267479
2.222,2.7774724582042514
2.223,2.779093142434382
2.2239999999999998,2.780720573184097
2.225,2.782354842690135
2.226,2.783996045263541
2.227,2.7856442773551393
2.2279999999999998,2.787299637623979
2.229,2.788962227009408
2.23,2.790632148805105
2.231,2.792309508735987
2.2319999999999998,2.7939944150405456
2.233,2.7956869785541647
2.234,2.797387312797041
2.235,2.7990955340670345
2.2359999999999998,2.8008117615350114
2.237,2.8025361173451593
2.238,2.8042687267198443
2.239,2.806009718069676
2.2399999999999998,2.807759223107698
2.241,2.8095173769701614
2.242,2.8112843183414706
2.243,2.813060189586489
2.2439999999999998,2.814845136888801
2.245,2.8166393103943035
2.246,2.818442864365579
2.247,2.8202559573389245
2.2479999999999998,2.822078752293504
2.249,2.8239114168270643
2.25,2.8257541233411576
2.251,2.8276070492358647
2.252,2.829470377115239
2.253,2.8313442950032597
2.254,2.833228996571316
2.255,2.835124681379004
2.256,2.8370315551273544
2.257,2.8389498299264027
2.258,2.840879724578383
2.259,2.842821464876282
2.26,2.844775283921314
2.261,2.846741422457841
2.262,2.8487201292278703
2.263,2.850711661348722
2.264,2.8527162847127596
2.265,2.854734274411681
2.266,2.8567659151888556
2.267,2.858811501918494
2.268,2.8608713401185404
2.269,2.862945746495831
2.27,2.865035049526884
2.271,2.8671395900799173
2.272,2.8692597220790144
2.273,2.871395813213746
2.274,2.873548245701245
2.275,2.875717417100541
2.276,2.8779037411897512
2.277,2.880107648905727
2.278,2.882329589357927
2.279,2.884570030917129
2.28,2.886829462392802
2.281,2.8891083943025015
2.282,2.8914073602446844
2.283,2.893726918386095
2.284,2.896067653074062
2.285,2.898430176586649
2.286,2.900815131038266
2.287,2.9032231904529056
2.288,2.905655063028385
2.289,2.908111493610918
2.29,2.9105932664046623
2.291,2.9131012079437357
2.292,2.9156361903601473
2.293,2.9181991349826886
2.294,2.9207910163108015
2.295,2.923412866407194
2.296,2.9260657797726486
2.297,2.9287509187616907
2.298,2.9314695196188345
2.299,2.9342228992221955
2.3,2.937012462640195
2.301,2.939839711623669
2.302,2.9427062541777915
2.303,2.9456138153901357
2.304,2.948564249717547
2.305,2.951559554982253
2.306,2.9546018883782508
2.307,2.957693584848291
2.308,2.960837178281942
2.3089999999999997,2.9640354260743305
2.31,2.967291337726173
2.311,2.970608208330652
2.312,2.973989658000675
2.3129999999999997,2.977439678584574
2.314,2.9809626893854118
2.315,2.9845636040945807
2.316,2.98824791184346
2.3169999999999997,2.992021776171021
2.318,2.995892157017138
2.319,2.9998669626392527
2.32,3.0039552409475623
2.3209999999999997,3.008167423524409
2.322,3.0125156412309204
2.323,3.0170141388678884
2.324,3.0216798297616285
2.3249999999999997,3.0265330527219287
2.326,3.0315986296627786
2.327,3.036907384181701
2.328,3.0424983933330765
2.3289999999999997,3.0484224581166743
2.33,3.054747711145303
2.331,3.061569230779973
2.332,3.069026838589005
2.3329999999999997,3.0773416487248766
2.334,3.0869032558065
2.335,3.0985344024477532
2.336,3.11480759086815
2.3365,3.14159

==> graphs/constraint-a-4.csv <==
0.1995,3.14159
0.2,3.066177833459645
0.201,3.0248777494912686
0.202,2.9950348764702954
0.203,2.97054052470749
0.20400000000000001,2.9493368496380614
0.20500000000000002,2.93042794435351
0.20600000000000002,2.9132409564574084
0.20700000000000002,2.897410112058078
0.20800000000000002,2.8826847611801174
0.20900000000000002,2.8688841167689025
0.21,2.8558726062008875
0.211,2.8435454017589907
0.212,2.83181941796697
0.213,2.820627443827976
0.214,2.809914169974386
0.215,2.7996334119827804
0.216,2.7897461167253415
0.217,2.7802188974334463
0.218,2.7710229354020632
0.219,2.7621331419307307
0.22,2.7535275087953064
0.221,2.745186597796272
0.222,2.7370931345777305
0.223,2.7292316817727054
0.224,2.721588373283845
0.225,2.7141506962647783
0.226,2.706907310704356
0.227,2.6998478989701677
0.228,2.6929630394258735
0.229,2.6862440995739423
0.23,2.6796831451419423
0.231,2.6732728622893034
0.232,2.667006490696133
0.233,2.6608777657089657
0.234,2.6548808681012654
0.23500000000000001,2.6490103802365788
0.23600000000000002,2.6432612476778843
0.23700000000000002,2.6376287454209044
0.23800000000000002,2.6321084480998853
0.23900000000000002,2.626696203593312
0.24000000000000002,2.6213881095773344
0.241,2.6161804926225685
0.242,2.6110698895110374
0.243,2.606053030488342
0.244,2.601126824205912
0.245,2.596288344157033
0.246,2.591534816418592
0.247,2.586863608559402
0.248,2.5822722195665686
0.249,2.577758270694164
0.25,2.573319497115695
0.251,2.56895374031063
0.252,2.5646589410952325
0.253,2.5604331332382784
0.254,2.5562744376016147
0.255,2.5521810567514884
0.256,2.548151269997329
0.257,2.5441834288136245
0.258,2.5402759526135816
0.259,2.5364273248396945
0.26,2.532636089338785
0.261,2.528900847005491
0.262,2.525220252658773
0.263,2.521593012143542
0.264,2.5180178796270902
0.265,2.514493655081172
0.266,2.511019181933776
0.267,2.507593344873423
0.268,2.504215067795565
0.269,2.500883311882395
0.27,2.4975970738019435
0.271,2.4943553840179735
0.272,2.4911573052054043
0.273,2.4880019307606065
0.274,2.4848883833978626
0.275,2.481815813831763
0.276,2.4787833995343336
0.277,2.4757903435607527
0.278,2.4728358734456073
0.279,2.4699192401571786
0.28,2.4670397171105476
0.281,2.464196599232527
0.28200000000000003,2.4613892020792636
0.28300000000000003,2.4586168609992627
0.28400000000000003,2.455878930338077
0.28500000000000003,2.4531747826877948
0.28600000000000003,2.4505038081712005
0.28700000000000003,2.4478654137647307
0.28800000000000003,2.445259022653557
0.28900000000000003,2.4426840736183837
0.29,2.4401400204526476
0.291,2.4376263314081177
0.292,2.4351424886655226
0.293,2.432687987831009
0.294,2.4302623374563996
0.295,2.4278650585800214
0.296,2.4254956842901048
0.297,2.4231537593067394
0.298,2.420838839583191
0.299,2.418550491923885
0.3,2.4162882936197962
0.301,2.414051832099953
0.302,2.4118407045962256
0.303,2.4096545178250035
0.304,2.4074928876788326
0.305,2.4053554389335132
0.306,2.403241804966541
0.307,2.401151627486845
0.308,2.399084556274556
0.309,2.397040248932906
0.31,2.3950183706492703
0.311,2.39301859396421
0.312,2.3910405985523946
0.313,2.38908407100874
0.314,2.387148704644575
0.315,2.3852341992920136
0.316,2.383340261114515
0.317,2.3814666024238127
0.318,2.379612941505576
0.319,2.3777790024506276
0.32,2.375964514991297
0.321,2.374169214345115
0.322,2.372392841062953
0.323,2.3706351408836532
0.324,2.3688958645923144
0.325,2.3671747678852615
0.326,2.3654716112374508
0.327,2.363786159776938
0.328,2.3621181831618854
0.329,2.360467455461546
0.33,2.3588337550429483
0.331,2.357216864459474
0.332,2.355616570344339
0.333,2.354032663306324
0.334,2.3524649378313374
0.335,2.350913192182872
0.336,2.349377228310653
0.337,2.3478568517587095
0.338,2.3463518715772365
0.339,2.3448621002375143
0.34,2.3433873535497636
0.341,2.3419274505826437
0.342,2.340482213585354
0.343,2.3390514679132868
0.34400000000000003,2.3376350419543037
0.34500000000000003,2.336232767057807
0.34600000000000003,2.3348444774675206
0.34700000000000003,2.3334700102527814
0.34800000000000003,2.3321092052447296
0.34900000000000003,2.3307619049745045
0.35000000000000003,2.329427954610369
0.35100000000000003,2.328107201899916
0.35200000000000004,2.326799497112089
0.353,2.3255046929807
0.354,2.3242226446513725
0.355,2.3229532096271726
0.356,2.321696247718817
0.357,2.320451620993349
0.358,2.3192191937262914
0.359,2.317998832354981
0.36,2.316790405431239
0.361,2.315593783578196
0.362,2.314408839445411
0.363,2.3132354476673616
0.364,2.312073484822355
0.365,2.310922829391584
0.366,2.3097833617205894
0.367,2.3086549639817338
0.368,2.3075375201357775
0.369,2.3064309158968292
0.37,2.3053350386968803
0.371,2.304249777651494
0.372,2.303175023525976
0.373,2.3021106687035697
0.374,2.3010566071528844
0.375,2.3000127343973
0.376,2.2989789474848705
0.377,2.297955144958712
0.378,2.296941226827599
0.379,2.295937094539321
0.38,2.2949426509517568
0.381,2.293957800307435
0.382,2.2929824482064265
0.383,2.292016501581776
0.384,2.29105986867375
0.385,2.2901124590063273
0.386,2.289174183363486
0.387,2.2882449537648006
0.388,2.2873246834445813
0.389,2.286413286828899
0.39,2.285510679513753
0.391,2.2846167782445996
0.392,2.283731500895239
0.393,2.282854766447916
0.394,2.281986494973625
0.395,2.2811266076127303
0.396,2.280275026556388
0.397,2.2794316750277677
0.398,2.2785964772644203
0.399,2.2777693585000636
0.4,2.2769502449485652
0.401,2.276139063785531
0.402,2.275335743133144
0.403,2.2745402120433127
0.404,2.2737524004820138
0.405,2.27297223931408
0.406,2.2721996602877272
0.40700000000000003,2.2714345960203457
0.40800000000000003,2.2706769799828392
0.40900000000000003,2.269926746487197
0.41000000000000003,2.2691838306708525
0.41100000000000003,2.2684481684840194
0.41200000000000003,2.2677196966764863
0.41300000000000003,2.2669983527841073
0.41400000000000003,2.2662840751160274
0.41500000000000004,2.265576802742966
0.41600000000000004,2.2648764754833537
0.41700000000000004,2.26418303389337
0.418,2.2634964192530087
0.419,2.2628165735566945
0.42,2.26214343950039
0.421,2.261476960470628
0.422,2.2608170805349976
0.423,2.260163744429585
0.424,2.2595168975503235
0.425,2.2588764859413044
0.426,2.2582424562856316
0.427,2.2576147558952435
0.428,2.2569933327016987
0.429,2.256378135245497
0.43,2.2557691126685513
0.431,2.2551662147034315
0.432,2.254569391665737
0.433,2.253978594444133
0.434,2.2533937744929364
0.435,2.252814883822593
0.436,2.252241874992365
0.437,2.2516747011012277
0.438,2.251113315780858
0.439,2.250557673186943
0.44,2.250007727992133
0.441,2.2494634353779586
0.442,2.2489247510281647
0.443,2.2483916311203735
0.444,2.247864032319998
0.445,2.2473419117726965
0.446,2.246825227097275
0.447,2.2463139363794444
0.448,2.245807998164859
0.449,2.24530737145259
0.45,2.2448120156887144
0.451,2.244321890760323
0.452,2.2438369569890226
0.453,2.243357175124752
0.454,2.2428825063398086
0.455,2.2424129122237977
0.456,2.2419483547765306
0.457,2.2414887964034804
0.458,2.241034199909392
0.459,2.2405845284934194
0.46,2.240139745743532
0.461,2.2396998156308254
0.462,2.2392647025052224
0.463,2.238834371089452
0.464,2.2384087864743236
0.465,2.2379879141139853
0.466,2.237571719821057
0.467,2.237160169761551
0.468,2.236753230450372
0.46900000000000003,2.2363508687463955
0.47000000000000003,2.2359530518485125
0.47100000000000003,2.2355597472909565
0.47200000000000003,2.2351709229381207
0.47300000000000003,2.234786546981699
0.47400000000000003,2.234406587934765
0.47500000000000003,2.2340310146290494
0.47600000000000003,2.233659796210036
0.47700000000000004,2.2332929021330052
0.47800000000000004,2.2329303021590454
0.47900000000000004,2.232571966351223
0.48000000000000004,2.232217865070815
0.481,2.2318679689731207
0.482,2.2315222490041062
0.483,2.2311806763968143
0.484,2.230843222666977
0.485,2.230509859610495
0.486,2.2301805592992587
0.487,2.229855294077502
0.488,2.2295340365593455
0.489,2.2292167596244017
0.49,2.2289034364148574
0.491,2.2285940403326947
0.492,2.228288545035642
0.493,2.227986924434778
0.494,2.227689152690961
0.495,2.227395204211865
0.496,2.2271050536491597
0.497,2.22681867589536
0.498,2.2265360460809065
0.499,2.2262571395713855
0.5,2.2259819319647858
0.501,2.2257103990883427
0.502,2.22544251699634
0.503,2.22517826196658
0.504,2.2249176104989004
0.505,2.224660539311182
0.506,2.224407025338031
0.507,2.2241570457274094
0.508,2.223910577838213
0.509,2.2236675992380643
0.51,2.223428087700782
0.511,2.22319202120406
0.512,2.22295937792683
0.513,2.2227301362467453
0.514,2.2225042747387698
0.515,2.2222817721718364
0.516,2.2220626075076773
0.517,2.22184675989746
0.518,2.2216342086806784
0.519,2.221424933382035
0.52,2.221218913710297
0.521,2.2210161295554185
0.522,2.2208165609869264
0.523,2.220620188251803
0.524,2.2204269917724027
0.525,2.2202369521443956
0.526,2.2200500501352565
0.527,2.219866266681916
0.528,2.219685582888956
0.529,2.2195079800266626
0.53,2.2193334395297906
0.531,2.219161942994715
0.532,2.2189934721786777
0.533,2.218828008997334
0.534,2.2186655355232707
0.535,2.218506033984207
0.536,2.2183494867613827
0.537,2.2181958763878904
0.538,2.2180451855470267
0.539,2.217897397070497
0.54,2.21775249393715
0.541,2.217610459270886
0.542,2.2174712763397753
0.543,2.2173349285538384
0.544,2.2172013994639483
0.545,2.217070672760162
0.546,2.21694273227049
0.547,2.2168175619589343
0.548,2.2166951459246307
0.549,2.2165754683997587
0.55,2.2164585137489676
0.551,2.2163442664673276
0.552,2.216232711179124
0.553,2.216123832636592
0.554,2.2160176157186666
0.555,2.2159140454293316
0.556,2.2158131068967375
0.557,2.2157147853715866
0.558,2.215619066226195
0.559,2.215525934952753
0.56,2.21543537716266
0.561,2.2153473785847377
0.562,2.215261925064677
0.5630000000000001,2.215179002563117
0.5640000000000001,2.215098597155204
0.5650000000000001,2.2150206950287044
0.5660000000000001,2.2149452824835856
0.5670000000000001,2.214872345930405
0.5680000000000001,2.214801871889111
0.5690000000000001,2.21473384698851
0.5700000000000001,2.214668257964527
0.5710000000000001,2.2146050916596205
0.5720000000000001,2.2145443350213974
0.5730000000000001,2.214485975101723
0.5740000000000001,2.2144299990556897
0.5750000000000001,2.214376394140669
0.5760000000000001,2.21432514771483
0.5770000000000001,2.2142762472370077
0.578,2.2142296802646957
0.579,2.2141854344539342
0.58,2.21414349755796
0.581,2.214103857426172
0.582,2.214066502003432
0.583,2.214031419329057
0.584,2.2139985975357472
0.585,2.2139680248488345
0.586,2.2139396895854695
0.587,2.2139135801534238
0.588,2.2138896850506047
0.589,2.213867992863961
0.59,2.213848492268783
0.591,2.2138311720272448
0.592,2.2138160209888027
0.593,2.213803028088217
0.594,2.213792182345279
0.595,2.2137834728637746
0.596,2.2137768888308456
0.597,2.2137724195165083
0.598,2.2137700542721133
0.599,2.213769782530267
0.6,2.2137715938035387
0.601,2.213775477684321
0.602,2.213781423843555
0.603,2.2137894220301524
0.604,2.2137994620705728
0.605,2.2138115338675046
0.606,2.213825627399685
0.607,2.2138417327210513
0.608,2.2138598399601213
0.609,2.2138799393188644
0.61,2.213902021072622
0.611,2.2139260755691414
0.612,2.213952093227915
0.613,2.2139800645398253
0.614,2.21400998006568
0.615,2.2140418304366896
0.616,2.214075606353019
0.617,2.2141112985835343
0.618,2.2141488979651083
0.619,2.214188395401793
0.62,2.2142297818645824
0.621,2.2142730483905217
0.622,2.214318186082263
0.623,2.2143651861077016
0.624,2.21441403969874
0.625,2.214464738151302
0.626,2.2145172728246934
0.627,2.2145716351408993
0.628,2.2146278165839584
0.629,2.2146858086996324
0.63,2.2147456030945794
0.631,2.2148071914364666
0.632,2.214870565452432
0.633,2.214935716929427
0.634,2.215002637713408
0.635,2.2150713197084695
0.636,2.215141754877195
0.637,2.215213935239012
0.638,2.215287852870911
0.639,2.2153634999058833
0.64,2.2154408685330806
0.641,2.215519950997333
0.642,2.2156007395981745
0.643,2.2156832266899458
0.644,2.2157674046811127
0.645,2.2158532660334544
0.646,2.2159408032622436
0.647,2.2160300089355154
0.648,2.216120875673407
0.649,2.216213396147932
0.65,2.216307563082542
0.651,2.2164033692517644
0.652,2.2165008074804966
0.653,2.2165998706439325
0.654,2.216700551666795
0.655,2.2168028435234084
0.656,2.216906739236525
0.657,2.217012231877963
0.658,2.217119314566952
0.659,2.217227980470918
0.66,2.217338222804397
0.661,2.2174500348288513
0.662,2.2175634098521493
0.663,2.217678341228528
0.664,2.217794822357664
0.665,2.2179128466849187
0.666,2.218032407700491
0.667,2.218153498939323
0.668,2.2182761139805307
0.669,2.218400246447189
0.67,2.218525890006105
0.671,2.2186530383671994
0.672,2.2187816852830218
0.673,2.218911824549017
0.674,2.21904345000271
0.675,2.219176555523367
0.676,2.2193111350319343
0.677,2.2194471824903017
0.678,2.2195846919015803
0.679,2.2197236573090384
0.68,2.2198640727963213
0.681,2.220005932487129
0.682,2.2201492305443673
0.683,2.220293961170642
0.684,2.2204401186072107
0.685,2.2205876971340794
0.686,2.220736691069703
0.687,2.220887094770348
0.6880000000000001,2.221038902630266
0.6890000000000001,2.2211921090810662
0.6900000000000001,2.221346708591688
0.6910000000000001,2.221502695667719
0.6920000000000001,2.2216600648514384
0.6930000000000001,2.221818810721469
0.6940000000000001,2.2219789278925646
0.6950000000000001,2.2221404110150025
0.6960000000000001,2.2223032547747033
0.6970000000000001,2.2224674538928313
0.6980000000000001,2.2226330031254546
0.6990000000000001,2.2227998972632843
0.7000000000000001,2.2229681311314713
0.7010000000000001,2.2231376995893486
0.7020000000000001,2.223308597530105
0.7030000000000001,2.2234808198805935
0.7040000000000001,2.223654361600951
0.705,2.223829217684668
0.706,2.2240053831579503
0.707,2.224182853079668
0.708,2.224361622541047
0.709,2.224541686665685
0.71,2.2247230406087275
0.711,2.2249056795573443
0.712,2.2250895987299124
0.713,2.225274793376104
0.714,2.225461258776593
0.715,2.2256489902426955
0.716,2.225837983116403
0.717,2.226028232769833
0.718,2.2262197346052695
0.719,2.2264124840548067
0.72,2.226606476580265
0.721,2.2268017076728444
0.722,2.2269981728527815
0.723,2.22719586766965
0.724,2.2273947877013844
0.725,2.2275949285549626
0.726,2.2277962858651836
0.727,2.227998855295541
0.728,2.2282026325370703
0.729,2.228407613308843
0.73,2.2286137933574532
0.731,2.228821168456568
0.732,2.229029734407488
0.733,2.229239487038197
0.734,2.2294504222034877
0.735,2.2296625357846445
0.736,2.229875823689693
0.737,2.2300902818524646
0.738,2.2303059062331596
0.739,2.2305226928176025
0.74,2.2307406376175
0.741,2.230959736669757
0.742,2.2311799860368633
0.743,2.231401381806342
0.744,2.2316239200905748
0.745,2.2318475970268765
0.746,2.232072408777013
0.747,2.232298351527464
0.748,2.232525421488699
0.749,2.2327536148953784
0.75,2.23298292800619
0.751,2.233213357103497
0.752,2.2334448984933624
0.753,2.233677548505201
0.754,2.233911303491804
0.755,2.2341461598289376
0.756,2.23438211391561
0.757,2.2346191621734905
0.758,2.2348573010468766
0.759,2.235096527002601
0.76,2.235336836529882
0.761,2.235578226140292
0.762,2.235820692367063
0.763,2.2360642317657895
0.764,2.236308840913551
0.765,2.2365545164091354
0.766,2.23680125487295
0.767,2.2370490529463996
0.768,2.237297907292347
0.769,2.2375478145945498
0.77,2.2377987715580057
0.771,2.23805077490797
0.772,2.2383038213907827
0.773,2.2385579077730102
0.774,2.238813030841733
0.775,2.2390691874042936
0.776,2.2393263742880998
0.777,2.2395845883403216
0.778,2.2398438264282934
0.779,2.240104085438971
0.78,2.240365362278803
0.781,2.240627653873723
0.782,2.240890957169086
0.783,2.241155269129482
0.784,2.2414205867383767
0.785,2.241686906998407
0.786,2.241954226931018
0.787,2.2422225435763483
0.788,2.2424918539931067
0.789,2.2427621552585753
0.79,2.243033444468373
0.791,2.2433057187363996
0.792,2.2435789751946613
0.793,2.2438532109932154
0.794,2.2441284232999408
0.795,2.244404609300602
0.796,2.2446817661987937
0.797,2.244959891215426
0.798,2.245238981589078
0.799,2.245519034575601
0.8,2.245800047448067
0.801,2.246082017496839
0.802,2.2463649420291736
0.803,2.246648818369407
0.804,2.24693364385856
0.805,2.247219415854585
0.806,2.247506131731799
0.807,2.247793788881361
0.808,2.248082384710594
0.809,2.248371916643292
0.81,2.2486623821193845
0.811,2.2489537785950766
0.812,2.249246103542459
0.8130000000000001,2.249539354449758
0.8140000000000001,2.2498335288207807
0.8150000000000001,2.2501286241752236
0.8160000000000001,2.250424638048519
0.8170000000000001,2.250721567991457
0.8180000000000001,2.2510194115706654
0.8190000000000001,2.2513181663677164
0.8200000000000001,2.2516178299796663
0.8210000000000001,2.25191840001885
0.8220000000000001,2.252219874112563
0.8230000000000001,2.252522249903261
0.8240000000000001,2.2528255250482974
0.8250000000000001,2.2531296972196664
0.8260000000000001,2.253434764104431
0.8270000000000001,2.253740723404181
0.8280000000000001,2.2540475728350597
0.8290000000000001,2.2543553101278544
0.8300000000000001,2.254663933027569
0.8310000000000001,2.2549734392937375
0.8320000000000001,2.255283826700063
0.8330000000000001,2.255595093034388
0.834,2.2559072360987313
0.835,2.256220253709145
0.836,2.256534143695473
0.837,2.2568489039015485
0.838,2.2571645321848943
0.839,2.257481026416924
0.84,2.257798384482361
0.841,2.258116604279665
0.842,2.258435683720905
0.843,2.2587556207312316
0.844,2.259076413249308
0.845,2.259398059227068
0.846,2.2597205566295333
0.847,2.2600439034348487
0.848,2.260368097634214
0.849,2.2606931372318098
0.85,2.2610190202446163
0.851,2.261345744702567
0.852,2.261673308648198
0.853,2.26200171013686
0.854,2.2623309472364252
0.855,2.2626610180273317
0.856,2.262991920602461
0.857,2.2633236530671246
0.858,2.263656213539111
0.859,2.2639896001483404
0.86,2.2643238110368027
0.861,2.264658844358988
0.862,2.2649946982812694
0.863,2.2653313709820084
0.864,2.265668860651544
0.865,2.2660071654920757
0.866,2.2663462837178767
0.867,2.266686213554737
0.868,2.267026953240233
0.869,2.2673685010234474
0.87,2.267710855165401
0.871,2.2680540139382277
0.872,2.268397975625881
0.873,2.268742738523475
0.874,2.2690883009377147
0.875,2.2694346611863514
0.876,2.2697818175985596
0.877,2.2701297685145523
0.878,2.270478512285692
0.879,2.270828047274646
0.88,2.2711783718547403
0.881,2.2715294844105514
0.882,2.2718813833373117
0.883,2.272234067041343
0.884,2.2725875339395674
0.885,2.272941782459784
0.886,2.273296811040394
0.887,2.273652618130569
0.888,2.2740092021898737
0.889,2.274366561688591
0.89,2.2747246951072957
0.891,2.2750836009372337
0.892,2.275443277679842
0.893,2.275803723847128
0.894,2.276164937960924
0.895,2.276526918553802
0.896,2.2768896641683285
0.897,2.277253173357073
0.898,2.2776174446829835
0.899,2.277982476718702
0.9,2.27834826804721
0.901,2.2787148172613003
0.902,2.2790821229635356
0.903,2.2794501837665164
0.904,2.2798189982925745
0.905,2.2801885651739373
0.906,2.280558883052472
0.907,2.280929950579537
0.908,2.2813017664165174
0.909,2.28167432923399
0.91,2.282047637712474
0.911,2.2824216905415926
0.912,2.28279648642072
0.913,2.283172024058674
0.914,2.2835483021734113
0.915,2.2839253194924067
0.916,2.28430307475235
0.917,2.2846815666993683
0.918,2.2850607940885115
0.919,2.285440755684291
0.92,2.2858214502601157
0.921,2.2862028765987756
0.922,2.2865850334917748
0.923,2.286967919739922
0.924,2.287351534152873
0.925,2.2877358755493016
0.926,2.288120942756704
0.927,2.2885067346115218
0.928,2.2888932499590493
0.929,2.2892804876531887
0.93,2.289668446556834
0.931,2.2900571255415163
0.932,2.2904465234874793
0.933,2.290836639283533
0.934,2.291227471827128
0.935,2.2916190200244224
0.936,2.2920112827900376
0.937,2.292404259047028
0.9380000000000001,2.2927979477270517
0.9390000000000001,2.2931923477701828
0.9400000000000001,2.2935874581247733
0.9410000000000001,2.2939832777478872
0.9420000000000001,2.2943798056045948
0.9430000000000001,2.2947770406683534
0.9440000000000001,2.29517498192113
0.9450000000000001,2.295573628352855
0.9460000000000001,2.295972978961852
0.9470000000000001,2.2963730327545004
0.9480000000000001,2.2967737887454587
0.9490000000000001,2.2971752459575336
0.9500000000000001,2.297577403421442
0.9510000000000001,2.297980260176244
0.9520000000000001,2.2983838152687484
0.9530000000000001,2.2987880677539962
0.9540000000000001,2.2991930166947685
0.9550000000000001,2.2995986611621224
0.9560000000000001,2.300005000234697
0.9570000000000001,2.3004120329992963
0.9580000000000001,2.3008197585503525
0.9590000000000001,2.3012281759903055
0.9600000000000001,2.30163728442937
0.961,2.3020470829854593
0.962,2.3024575707842567
0.963,2.302868746959294
0.964,2.3032806106516674
0.965,2.3036931610101647
0.966,2.3041063971912905
0.967,2.304520318359036
0.968,2.3049349236851087
0.969,2.3053502123488534
0.97,2.3057661835368735
0.971,2.306182836443616
0.972,2.306600170270736
0.973,2.3070181842275805
0.974,2.307436877530859
0.975,2.30785624940467
0.976,2.308276299080531
0.977,2.3086970257973487
0.978,2.3091184288013036
0.979,2.3095405073460693
0.98,2.3099632606924443
0.981,2.310386688108628
0.982,2.310810788870048
0.983,2.3112355622592387
0.984,2.3116610075662187
0.985,2.31208712408797
0.986,2.3125139111287156
0.987,2.3129413679998487
0.988,2.313369494019861
0.989,2.3137982885144237
0.99,2.3142277508162157
0.991,2.3146578802650026
0.992,2.3150886762075675
0.993,2.3155201379978414
0.994,2.3159522649966826
0.995,2.3163850565718587
0.996,2.3168185120982248
0.997,2.317252630957557
0.998,2.317687412538533
0.999,2.3181228562368115
1.,2.3185589614548174
1.001,2.3189957276020197
1.002,2.3194331540945674
1.003,2.319871240355668
1.004,2.320309985815073
1.005,2.320749389909609
1.006,2.3211894520827108
1.007,2.321630171784704
1.008,2.32207154847254
1.009,2.3225135816099782
1.01,2.3229562706676172
1.011,2.323399615122536
1.012,2.3238436144586685
1.013,2.3242882681665464
1.014,2.324733575743378
1.015,2.325179536693085
1.016,2.325626150526088
1.017,2.3260734167594412
1.018,2.326521334916965
1.019,2.3269699045288372
1.02,2.32741912513207
1.021,2.3278689962698595
1.022,2.3283195174923055
1.023,2.32877068835581
1.024,2.329222508423409
1.025,2.3296749772645575
1.0259999999999998,2.3301280944553193
1.027,2.3305818595781043
1.0279999999999998,2.331036272221756
1.029,2.331491331981781
1.0299999999999998,2.33194703845995
1.031,2.332403391264426
1.0319999999999998,2.3328603900099054
1.033,2.333318034317454
1.0339999999999998,2.3337763238145
1.035,2.334235258134867
1.0359999999999998,2.3346948369186684
1.037,2.3351550598125406
1.0379999999999998,2.335615926469335
1.039,2.3360774365483077
1.0399999999999998,2.336539589714912
1.041,2.3370023856410787
1.0419999999999998,2.3374658240049646
1.043,2.3379299044909905
1.0439999999999998,2.338394626789977
1.045,2.338859990598795
1.0459999999999998,2.339325995620843
1.047,2.339792641565551
1.0479999999999998,2.3402599281488072
1.049,2.340727855092661
1.0499999999999998,2.3411964221252153
1.051,2.3416656289809583
1.0519999999999998,2.3421354754006574
1.053,2.342605961131157
1.0539999999999998,2.3430770859255174
1.055,2.343548849543054
1.0559999999999998,2.344021251749137
1.057,2.344494292315472
1.0579999999999998,2.3449679710197597
1.059,2.3454422876460197
1.0599999999999998,2.3459172419843
1.061,2.346392833830908
1.0619999999999998,2.3468690629881164
1.063,2.3473459292644936
1.0639999999999998,2.347823432474704
1.065,2.348301572439551
1.0659999999999998,2.348780348985733
1.067,2.3492597619464552
1.0679999999999998,2.3497398111606187
1.069,2.350220496473476
1.0699999999999998,2.3507018177363457
1.071,2.351183774806556
1.0719999999999998,2.35166636754749
1.073,2.3521495958287697
1.0739999999999998,2.35263345952592
1.075,2.3531179585206954
1.0759999999999998,2.3536030927007463
1.077,2.3540888619598968
1.0779999999999998,2.354575266198
1.079,2.3550623053209834
1.0799999999999998,2.3555499792407475
1.081,2.356038287875354
1.0819999999999999,2.356527231148834
1.083,2.3570168089912786
1.0839999999999999,2.3575070213388365
1.085,2.3579978681336162
1.0859999999999999,2.358489349323875
1.087,2.358981464863872
1.0879999999999999,2.359474214713775
1.089,2.3599675988399853
1.0899999999999999,2.3604616172147153
1.091,2.360956269816409
1.0919999999999999,2.3614515566293646
1.093,2.361947477644015
1.0939999999999999,2.3624440328567395
1.095,2.3629412222700523
1.0959999999999999,2.3634390458922696
1.097,2.3639375037379824
1.0979999999999999,2.3644365958276317
1.099,2.364936322187791
1.0999999999999999,2.3654366828509303
1.101,2.3659376778556056
1.1019999999999999,2.3664393072464605
1.103,2.366941571073988
1.1039999999999999,2.367444469394959
1.105,2.3679480022718544
1.1059999999999999,2.3684521697734358
1.107,2.3689569719743657
1.1079999999999999,2.3694624089553535
1.109,2.3699684808031556
1.1099999999999999,2.3704751876105776
1.111,2.370982529476477
1.1119999999999999,2.371490506505576
1.113,2.3719991188088407
1.1139999999999999,2.372508366503204
1.115,2.3730182497116106
1.1159999999999999,2.373528768563071
1.117,2.3740399231927096
1.1179999999999999,2.3745517137414875
1.119,2.3750641403568147
1.1199999999999999,2.3755772031917117
1.121,2.376090902405607
1.1219999999999999,2.376605238163783
1.123,2.377120210637751
1.1239999999999999,2.3776358200049303
1.125,2.3781520664490734
1.126,2.3786689501596627
1.127,2.3791864713326163
1.128,2.379704630169687
1.129,2.380223426878886
1.13,2.3807428616743507
1.131,2.3812629347762075
1.132,2.3817836464108146
1.133,2.382304996810485
1.134,2.3828269862139138
1.135,2.383349614865673
1.136,2.3838728830166813
1.137,2.3843967909239816
1.138,2.3849213388506523
1.139,2.385446527065954
1.14,2.3859723558454324
1.141,2.3864988254707376
1.142,2.3870259362298194
1.143,2.387553688416608
1.144,2.3880820823314437
1.145,2.388611118280756
1.146,2.3891407965772142
1.147,2.3896711175397365
1.148,2.3902020814934977
1.149,2.390733688769984
1.15,2.3912659397066816
1.151,2.391798834647682
1.152,2.392332373943098
1.153,2.392866557949484
1.154,2.3934013870296176
1.1549999999999998,2.3939368615525543
1.156,2.3944729818937334
1.1569999999999998,2.3950097484349406
1.158,2.395547161564181
1.1589999999999998,2.396085221676013
1.16,2.396623929171145
1.1609999999999998,2.3971632844567234
1.162,2.3977032879463915
1.1629999999999998,2.398243940060116
1.164,2.3987852412241524
1.1649999999999998,2.3993271918713837
1.166,2.3998697924410064
1.1669999999999998,2.400413043378637
1.168,2.400956945136511
1.1689999999999998,2.401501498173265
1.17,2.4020467029538546
1.1709999999999998,2.402592559950035
1.172,2.4031390696397716
1.1729999999999998,2.40368623250781
1.174,2.404234049045365
1.1749999999999998,2.4047825197501367
1.176,2.405331645126465
1.1769999999999998,2.4058814256852497
1.178,2.4064318619440606
1.1789999999999998,2.406982954426968
1.18,2.407534703664879
1.1809999999999998,2.40808711019505
1.182,2.4086401745617
1.1829999999999998,2.4091938973156126
1.184,2.4097482790142455
1.1849999999999998,2.410303320221793
1.186,2.410859021509249
1.1869999999999998,2.411415383454195
1.188,2.411972406641232
1.1889999999999998,2.4125300916615835
1.19,2.413088439113252
1.1909999999999998,2.4136474496011315
1.192,2.414207123737021
1.1929999999999998,2.4147674621395114
1.194,2.415328465434001
1.1949999999999998,2.4158901342529457
1.196,2.416452469235649
1.1969999999999998,2.4170154710283294
1.198,2.4175791402841815
1.1989999999999998,2.4181434776633584
1.2,2.418708483833213
1.2009999999999998,2.419274159467822
1.202,2.4198405052484153
1.2029999999999998,2.420407521863445
1.204,2.4209752100082396
1.2049999999999998,2.421543570385348
1.206,2.422112603704423
1.2069999999999999,2.422682310682292
1.208,2.4232526920429303
1.2089999999999999,2.4238237485175333
1.21,2.4243954808445385
1.2109999999999999,2.4249678897696034
1.212,2.42554097604563
1.2129999999999999,2.42611474043288
1.214,2.4266891836989535
1.2149999999999999,2.427264306618677
1.216,2.427840109974358
1.2169999999999999,2.428416594555625
1.218,2.428993761159639
1.2189999999999999,2.429571610590933
1.22,2.430150143661444
1.2209999999999999,2.430729361190807
1.222,2.4313092640058835
1.2229999999999999,2.431889852941383
1.224,2.4324711288395213
1.2249999999999999,2.4330530925500073
1.226,2.433635744930341
1.2269999999999999,2.4342190868455256
1.228,2.4348031191683677
1.2289999999999999,2.435387842779462
1.23,2.4359732585670386
1.2309999999999999,2.4365593674271273
1.232,2.437146170263545
1.2329999999999999,2.4377336679880606
1.234,2.4383218615203357
1.2349999999999999,2.438910751787682
1.236,2.4395003397256385
1.2369999999999999,2.44009062627755
1.238,2.4406816123948687
1.2389999999999999,2.4412732990370087
1.24,2.4418656871713753
1.2409999999999999,2.4424587777737194
1.242,2.443052571827667
1.2429999999999999,2.443647070325167
1.244,2.444242274266202
1.2449999999999999,2.4448381846591913
1.246,2.44543480252075
1.2469999999999999,2.4460321288757245
1.248,2.446630164757411
1.2489999999999999,2.4472289112073646
1.25,2.447828369275707
1.251,2.4484285400208896
1.252,2.4490294245097806
1.253,2.449631023818062
1.254,2.4502333390296767
1.255,2.450836371237279
1.256,2.4514401215422694
1.257,2.4520445910544746
1.258,2.4526497808927283
1.259,2.453255692184459
1.26,2.4538623260658654
1.261,2.4544696836820954
1.262,2.4550777661871033
1.263,2.4556865747437833
1.264,2.456296110524012
1.265,2.4569063747086917
1.266,2.4575173684876983
1.267,2.4581290930600206
1.268,2.458741549633892
1.269,2.4593547394265642
1.27,2.4599686636646205
1.271,2.4605833235838457
1.272,2.4611987204294925
1.273,2.4618148554559673
1.274,2.46243172992724
1.275,2.46304934511671
1.276,2.4636677023071596
1.277,2.464286802791124
1.278,2.4649066478706203
1.279,2.4655272388571947
1.28,2.4661485770724285
1.281,2.4667706638473064
1.2819999999999998,2.467393500522811
1.283,2.4680170884497024
1.2839999999999998,2.4686414289886134
1.285,2.469266523510285
1.2859999999999998,2.4698923733953015
1.287,2.470518980034323
1.2879999999999998,2.4711463448281843
1.289,2.471774469187908
1.2899999999999998,2.472403354534663
1.291,2.473033002299958
1.2919999999999998,2.473663413925518
1.293,2.474294590863609
1.2939999999999998,2.474926534576917
1.295,2.4755592465385114
1.2959999999999998,2.4761927282321343
1.297,2.4768269811521173
1.2979999999999998,2.4774620068034925
1.299,2.478097806702002
1.2999999999999998,2.4787343823741614
1.301,2.4793717353574998
1.3019999999999998,2.4800098672002617
1.303,2.4806487794617844
1.3039999999999998,2.4812884737124263
1.305,2.4819289515336735
1.3059999999999998,2.4825702145182094
1.307,2.483212264269973
1.3079999999999998,2.4838551024041373
1.309,2.4844987305472213
1.3099999999999998,2.4851431503372923
1.311,2.485788363423986
1.3119999999999998,2.4864343714682153
1.313,2.4870811761428735
1.3139999999999998,2.4877287791324023
1.315,2.4883771821329557
1.3159999999999998,2.4890263868527427
1.317,2.489676395011781
1.3179999999999998,2.490327208342106
1.319,2.490978828587797
1.3199999999999998,2.4916312575051016
1.321,2.492284496862457
1.3219999999999998,2.4929385484408018
1.323,2.493593414033054
1.3239999999999998,2.49424909544501
1.325,2.4949055944946945
1.3259999999999998,2.495562913012849
1.327,2.4962210528429187
1.3279999999999998,2.4968800158411333
1.329,2.497539803876407
1.3299999999999998,2.4982004188308755
1.331,2.4988618625993393
1.3319999999999999,2.499524137090034
1.333,2.500187244224165
1.3339999999999999,2.5008511859362224
1.335,2.501515964174112
1.3359999999999999,2.5021815808991517
1.337,2.5028480380862055
1.3379999999999999,2.5035153377237713
1.339,2.5041834818138895
1.3399999999999999,2.5048524723726895
1.341,2.505522311429934
1.3419999999999999,2.506193001029522
1.343,2.5068645432293546
1.3439999999999999,2.5075369401014767
1.345,2.5082101937323054
1.3459999999999999,2.5088843062225044
1.347,2.5095592796873043
1.3479999999999999,2.5102351162563763
1.349,2.5109118180742502
1.3499999999999999,2.511589387299914
1.351,2.5122678261075087
1.3519999999999999,2.5129471366859724
1.353,2.513627321239284
1.3539999999999999,2.5143083819867997
1.355,2.5149903211629834
1.3559999999999999,2.5156731410176625
1.357,2.5163568438162667
1.3579999999999999,2.517041431839756
1.359,2.5177269073849162
1.3599999999999999,2.51841327276424
1.361,2.5191005303061322
1.3619999999999999,2.519788682355254
1.363,2.5204777312721327
1.3639999999999999,2.5211676794339226
1.365,2.521858529233924
1.3659999999999999,2.5225502830820266
1.367,2.523242943404874
1.3679999999999999,2.5239365126457565
1.369,2.524630993264917
1.3699999999999999,2.525326387739542
1.371,2.5260226985640197
1.3719999999999999,2.5267199282500696
1.373,2.527418079326597
1.3739999999999999,2.5281171543402334
1.375,2.528817155855287
1.376,2.529518086453553
1.377,2.5302199487352284
1.378,2.530922745318129
1.379,2.5316264788385157
1.38,2.532331151950914
1.381,2.533036767328436
1.382,2.533743327662507
1.383,2.5344508356637485
1.384,2.5351592940612933
1.385,2.535868705603574
1.386,2.5365790730581557
1.387,2.5372903992119236
1.388,2.5380026868713337
1.389,2.5387159388624694
1.39,2.5394301580311542
1.391,2.540145347243335
1.392,2.5408615093849205
1.393,2.541578647362217
1.394,2.542296764101954
1.395,2.5430158625514454
1.396,2.543735945678804
1.397,2.544457016473153
1.398,2.545179077944659
1.399,2.5459021331247484
1.4,2.546626185066468
1.401,2.547351236844287
1.402,2.548077291554555
1.403,2.548804352315818
1.404,2.549532422268494
1.405,2.5502615045756096
1.406,2.55099160242257
1.407,2.551722719017577
1.408,2.5524548575917763
1.4089999999999998,2.5531880213994014
1.41,2.5539222137180584
1.4109999999999998,2.5546574378486975
1.412,2.5553936971162226
1.4129999999999998,2.55613099486914
1.414,2.5568693344804596
1.4149999999999998,2.5576087193471078
1.416,2.558349152890789
1.4169999999999998,2.5590906385579197
1.418,2.5598331798197917
1.4189999999999998,2.5605767801729318
1.42,2.5613214431391302
1.4209999999999998,2.5620671722659933
1.422,2.562813971126837
1.4229999999999998,2.563561843321057
1.424,2.5643107924742607
1.4249999999999998,2.5650608222386913
1.426,2.5658119362933185
1.4269999999999998,2.5665641383440794
1.428,2.5673174321242116
1.4289999999999998,2.5680718213943563
1.43,2.568827309942899
1.4309999999999998,2.5695839015862214
1.432,2.5703416001689035
1.4329999999999998,2.5711004095641226
1.434,2.5718603336736314
1.4349999999999998,2.572621376428301
1.436,2.573383541788197
1.4369999999999998,2.5741468337430415
1.438,2.574911256312292
1.4389999999999998,2.5756768135454178
1.44,2.576443509522464
1.4409999999999998,2.577211348353957
1.442,2.5779803341814227
1.4429999999999998,2.578750471177586
1.444,2.57952176354671
1.4449999999999998,2.5802942155248925
1.446,2.5810678313803193
1.4469999999999998,2.5818426154135703
1.448,2.5826185719580224
1.4489999999999998,2.583395705380115
1.45,2.584174020079522
1.4509999999999998,2.5849535204897607
1.452,2.585734211078229
1.4529999999999998,2.586516096346727
1.454,2.587299180831643
1.4549999999999998,2.5880834691044874
1.456,2.5888689657720394
1.4569999999999999,2.589655675476793
1.458,2.5904436028973032
1.4589999999999999,2.591232752748498
1.46,2.5920231297820835
1.4609999999999999,2.5928147387869127
1.462,2.5936075845892557
1.4629999999999999,2.594401672053368
1.464,2.5951970060816794
1.4649999999999999,2.5959935916152737
1.466,2.5967914336342304
1.4669999999999999,2.597590537158118
1.468,2.598390907246247
1.4689999999999999,2.5991925489982743
1.47,2.599995467554366
1.4709999999999999,2.600799668095864
1.472,2.601605155845413
1.4729999999999999,2.602411936067826
1.474,2.6032200140699406
1.4749999999999999,2.6040293952017337
1.476,2.6048400848561886
1.4769999999999999,2.6056520884699435
1.478,2.606465411523842
1.4789999999999999,2.6072800595434065
1.48,2.6080960380992035
1.4809999999999999,2.608913352807187
1.482,2.6097320093296585
1.4829999999999999,2.610552013375187
1.484,2.6113733706995848
1.4849999999999999,2.6121960871059335
1.486,2.6130201684457273
1.4869999999999999,2.6138456206187595
1.488,2.6146724495739946
1.4889999999999999,2.6155006613100547
1.49,2.61633026187571
1.4909999999999999,2.6171612573705816
1.492,2.617993653945503
1.4929999999999999,2.618827457803039
1.494,2.6196626751984016
1.4949999999999999,2.6204993124397444
1.496,2.6213373758887513
1.4969999999999999,2.6221768719613867
1.498,2.623017807128455
1.4989999999999999,2.623860187916223
1.5,2.6247040209069445
1.501,2.6255493127397003
1.502,2.6263960701106988
1.503,2.627244299774423
1.504,2.628094008543907
1.505,2.6289452032915572
1.506,2.629797890949793
1.507,2.6306520785117913
1.508,2.6315077730322463
1.509,2.6323649816278882
1.51,2.6332237114785113
1.511,2.634083969827419
1.512,2.6349457639822758
1.513,2.6358091013160156
1.514,2.6366739892674254
1.515,2.637540435342131
1.516,2.6384084471130955
1.517,2.639278032221736
1.518,2.6401491983785963
1.519,2.641021953364139
1.52,2.641896305029945
1.521,2.642772261298982
1.522,2.6436498301670315
1.523,2.6445290197033366
1.524,2.645409838051406
1.525,2.646292293430139
1.526,2.647176394134765
1.527,2.648062148537742
1.528,2.6489495650895796
1.529,2.6498386523199726
1.53,2.6507294188389494
1.531,2.651621873337492
1.532,2.652516024589019
1.533,2.6534118814499847
1.534,2.654309452861402
1.535,2.6552087478495268
1.536,2.6561097755273106
1.537,2.6570125450952284
1.5379999999999998,2.657917065842669
1.539,2.6588233471487936
1.5399999999999998,2.6597313984840243
1.541,2.660641229411242
1.5419999999999998,2.6615528495866587
1.543,2.6624662687614102
1.5439999999999998,2.663381496782675
1.545,2.664298543595059
1.5459999999999998,2.665217419241703
1.547,2.666138133865921
1.5479999999999998,2.6670606977122504
1.549,2.667985121127982
1.5499999999999998,2.668911414564673
1.551,2.6698395885792072
1.5519999999999998,2.6707696538357233
1.553,2.6717016211067794
1.5539999999999998,2.6726355012749137
1.555,2.673571305334334
1.5559999999999998,2.6745090443920696
1.557,2.6754487296702285
1.5579999999999998,2.676390372507001
1.559,2.677333984358567
1.5599999999999998,2.678279576800829
1.561,2.6792271615309633
1.5619999999999998,2.6801767503694807
1.563,2.6811283552613734
1.5639999999999998,2.6820819882787066
1.565,2.6830376616218334
1.5659999999999998,2.6839953876215374
1.567,2.6849551787411507
1.5679999999999998,2.685917047577877
1.569,2.68688100686567
1.5699999999999998,2.68784706947626
1.571,2.688815248422111
1.5719999999999998,2.689785556857896
1.573,2.690758008083165
1.5739999999999998,2.691732615543849
1.575,2.6927093928352783
1.5759999999999998,2.6936883537037213
1.577,2.694669512049439
1.5779999999999998,2.695652881928311
1.579,2.6966384775547216
1.5799999999999998,2.697626313303972
1.581,2.69861640371468
1.5819999999999999,2.699608763491287
1.583,2.7006034075068337
1.5839999999999999,2.70160035080557
1.585,2.702599608605623
1.5859999999999999,2.703601196301721
1.587,2.7046051294683493
1.5879999999999999,2.7056114238622126
1.589,2.7066200954252952
1.5899999999999999,2.707631160288313
1.591,2.7086446347731914
1.5919999999999999,2.709660535396268
1.593,2.710678878872264
1.5939999999999999,2.7116996821165835
1.595,2.712722962249044
1.5959999999999999,2.713748736597577
1.597,2.7147770227012806
1.5979999999999999,2.7158078383144373
1.599,2.716841201409669
1.5999999999999999,2.717877130181997
1.601,2.7189156430526027
1.6019999999999999,2.719956758672782
1.603,2.7210004959277105
1.6039999999999999,2.722046873940797
1.605,2.723095912077679
1.6059999999999999,2.7241476299504384
1.607,2.7252020474221754
1.6079999999999999,2.726259184611191
1.609,2.7273190618958303
1.6099999999999999,2.728381699918979
1.611,2.7294471195928396
1.6119999999999999,2.730515342103874
1.613,2.731586388917809
1.6139999999999999,2.7326602817846974
1.615,2.733737042744157
1.6159999999999999,2.734816694130915
1.617,2.735899258580069
1.6179999999999999,2.7369847590327785
1.619,2.7380732187420236
1.6199999999999999,2.739164661278858
1.621,2.740259110537772
1.6219999999999999,2.741356590743402
1.623,2.742457126456835
1.6239999999999999,2.7435607425819413
1.625,2.744667464372106
1.626,2.7457773174373084
1.627,2.7468903277508443
1.628,2.748006521656463
1.629,2.7491259258760397
1.63,2.7502485675169677
1.631,2.751374474080102
1.632,2.7525036734673174
1.633,2.753636193990211
1.634,2.754772064378091
1.635,2.755911313786818
1.636,2.7570539718075437
1.637,2.7582000684758463
1.638,2.759349634280943
1.639,2.76050270017551
1.64,2.76165929758535
1.641,2.7628194584195644
1.642,2.763983215080652
1.643,2.7651506004760305
1.644,2.7663216480278847
1.645,2.767496391685415
1.646,2.7686748659358575
1.647,2.769857105816788
1.648,2.7710431469281693
1.649,2.77223302544518
1.65,2.773426778131046
1.651,2.7746244423506754
1.652,2.7758260560841452
1.653,2.777031657941143
1.654,2.77824128717547
1.655,2.7794549837002855
1.656,2.780672788103259
1.657,2.7818947416629323
1.658,2.7831208863649515
1.659,2.784351264919252
1.66,2.7855859207775784
1.661,2.786824898151177
1.662,2.788068242030068
1.663,2.789315998201646
1.664,2.790568213271102
1.665,2.791824934681401
1.666,2.793086210734756
1.6669999999999998,2.794352090614411
1.668,2.7956226244072058
1.6689999999999998,2.7968978631267616
1.67,2.798177858737705
1.6709999999999998,2.7994626641807017
1.672,2.800752333397822
1.6729999999999998,2.8020469213595556
1.674,2.8033464840921716
1.6749999999999998,2.804651078706353
1.676,2.8059607634264343
1.6769999999999998,2.8072755976212798
1.678,2.8085956418355775
1.6789999999999998,2.809920957822934
1.68,2.811251608579688
1.6809999999999998,2.812587658379896
1.682,2.81392917281213
1.6829999999999998,2.81527621881704
1.684,2.8166288647268507
1.6849999999999998,2.817987180305675
1.686,2.8193512367922304
1.6869999999999998,2.820721106943315
1.688,2.8220968650797005
1.6889999999999998,2.8234785871332084
1.69,2.824866350696173
1.6909999999999998,2.8262602350721786
1.692,2.8276603213296587
1.6929999999999998,2.8290666923570242
1.694,2.830479432920178
1.6949999999999998,2.831898629723026
1.696,2.8333243714687146
1.6969999999999998,2.8347567489262246
1.698,2.836195854996748
1.6989999999999998,2.8376417847852884
1.7,2.8390946356739484
1.7009999999999998,2.8405545073990717
1.702,2.842021502131386
1.7029999999999998,2.8434957245597134
1.704,2.8449772819791432
1.7049999999999998,2.8464662843817985
1.706,2.8479628445534386
1.7069999999999999,2.8494670781726645
1.708,2.8509791039164605
1.7089999999999999,2.8524990435697224
1.71,2.8540270221400013
1.7109999999999999,2.8555631679785223
1.712,2.857107612906007
1.7129999999999999,2.8586604923452996
1.714,2.8602219454608098
1.7149999999999999,2.8617921153044885
1.716,2.8633711489690614
1.7169999999999999,2.864959197750232
1.718,2.866556417315577
1.7189999999999999,2.8681629678839102
1.72,2.8697790144132167
1.7209999999999999,2.871404726799359
1.722,2.8730402800849437
1.7229999999999999,2.8746858546802905
1.724,2.876341636596149
1.7249999999999999,2.8780078176904063
1.726,2.87968459592791
1.7269999999999999,2.8813721756561987
1.728,2.8830707678970002
1.7289999999999999,2.8847805906550077
1.73,2.886501869245682
1.7309999999999999,2.888234836642604
1.732,2.889979733846932
1.7329999999999999,2.891736810279483
1.734,2.89350632419789
1.7349999999999999,2.895288543141413
1.736,2.897083744403967
1.7369999999999999,2.898892215539416
1.738,2.900714254900038
1.7389999999999999,2.9025501722132585
1.74,2.9044002891973633
1.7409999999999999,2.906264940221792
1.7415,2.9071444730131265
1.742,2.9081444730131265
1.7429999999999999,2.910039249415513
1.744,2.911949646204554
1.7449999999999999,2.9138760559640664
1.746,2.915818888031253
1.7469999999999999,2.9177785695127705
1.748,2.9197555463845406
1.7489999999999999,2.9217502846787937
1.75,2.9237632717694217
1.751,2.9257950177651333
1.752,2.9278460570226317
1.753,2.929916949789343
1.754,2.932008283995739
1.755,2.9341206772064474
1.756,2.9362547787555875
1.757,2.9384112720808013
1.758,2.940590877284418
1.759,2.9427943539471904
1.76,2.9450225042248936
1.761,2.947276176266189
1.762,2.949556267989021
1.763,2.95186373126765
1.764,2.9541995765824223
1.765,2.9565648781982445
1.766,2.958960779946284
1.767,2.961388501698285
1.768,2.9638493466351905
1.769,2.9663447094366324
1.77,2.968876085532478
1.771,2.9714450815955713
1.772,2.974053427481628
1.773,2.9767029898689064
1.774,2.9793957879035995
1.775,2.982134011223525
1.776,2.984920040817285
1.777,2.9877564732833
1.778,2.990646149193674
1.779,2.9935921864422683
1.78,2.9965980196936837
1.781,2.999667447354211
1.782,3.002804687895375
1.783,3.0060144479128565
1.784,3.009302005056609
1.785,3.0126733100035072
1.786,3.016135113111021
1.787,3.0196951234680594
1.788,3.023362211088633
1.789,3.027146667472835
1.79,3.0310605465611107
1.791,3.0351181186382155
1.792,3.0393364866090784
1.793,3.043736441821441
1.7939999999999998,3.048343684155232
1.795,3.053190615935763
1.7959999999999998,3.058319078656415
1.797,3.0637847196716903
1.7979999999999998,3.0696643603129883
1.799,3.0760693533226187
1.7999999999999998,3.083172234992206
1.801,3.0912676410951434
1.8019999999999998,3.1009443102889858
1.803,3.113807975895587
1.8035,3.14159

==> graphs/constraint-a-5.csv <==
0.4985,3.14159
0.499,3.102288084089827
0.5,3.0821354514804233
0.501,3.067335142255741
0.502,3.055094291094951
0.503,3.0444402740767207
0.504,3.0348963942735248
0.505,3.026186646853869
0.506,3.018134128953097
0.507,3.010617340520184
0.508,3.0035485298144473
0.509,2.996861844622026
0.51,2.9905063523005055
0.511,2.9844416855024454
0.512,2.9786351983483947
0.513,2.9730600379080028
0.514,2.9676937946383974
0.515,2.962517532449635
0.516,2.957515075440739
0.517,2.9526724728330165
0.518,2.9479775904978207
0.519,2.9434197942662
0.52,2.9389897009931274
0.521,2.934678980442188
0.522,2.9304801958504605
0.523,2.926386674315798
0.524,2.922392400456038
0.525,2.9184919284202615
0.526,2.914680308521688
0.527,2.9109530256245226
0.528,2.9073059470586555
0.529,2.9037352783194637
0.53,2.9002375251747923
0.531,2.896809461078692
0.532,2.893448099012038
0.533,2.890150667032445
0.534,2.886914586955257
0.535,2.8837374556869353
0.536,2.880617028816655
0.537,2.8775512061433757
0.538,2.874538018862274
0.539,2.871575618186527
0.54,2.8686622652109564
0.541,2.8657963218545532
0.542,2.862976242746618
0.543,2.8602005679376186
0.544,2.8574679163336767
0.545,2.8547769797697478
0.546,2.8521265176475987
0.547,2.849515352071108
0.548,2.846942363427582
0.549,2.8444064863617244
0.55,2.8419067061042953
0.551,2.8394420551149837
0.552,2.837011610008525
0.553,2.834614488735026
0.554,2.832249847989192
0.555,2.8299168808262505
0.556,2.827614814464235
0.557,2.8253429082554433
0.558,2.8231004518116296
0.559,2.820886763268026
0.56,2.8187011876750985
0.561,2.816543095504956
0.562,2.81441188126448
0.5630000000000001,2.812306962204204
0.5640000000000001,2.810227777116578
0.5650000000000001,2.8081737852142266
0.5660000000000001,2.806144465084243
0.5670000000000001,2.8041393137097907
0.5680000000000001,2.8021578455553815
0.5690000000000001,2.8001995917101934
0.5700000000000001,2.7982640990855585
0.5710000000000001,2.796350929661261
0.5720000000000001,2.794459659778298
0.5730000000000001,2.7925898794744533
0.5740000000000001,2.79074119185858
0.5750000000000001,2.788913212521708
0.5760000000000001,2.7871055689829523
0.5770000000000001,2.7853179001657438
0.578,2.78354985590451
0.579,2.7818010964780746
0.58,2.7800712921694837
0.581,2.778360122848866
0.582,2.7766672775792283
0.583,2.7749924542423563
0.584,2.773335359185193
0.585,2.771695706883682
0.586,2.770073219624556
0.587,2.7684676272021833
0.588,2.766878666631189
0.589,2.765306081873497
0.59,2.763749623577782
0.591,2.762209048832175
0.592,2.760684120928838
0.593,2.759174609138867
0.594,2.7576802884985887
0.595,2.756200939605473
0.596,2.7547363484226097
0.597,2.753286306093272
0.598,2.7518506087630343
0.599,2.750429057409519
0.6,2.7490214576805867
0.601,2.747627619738145
0.602,2.746247358110307
0.603,2.7448804915485163
0.604,2.7435268428911015
0.605,2.742186238932773
0.606,2.74085851029951
0.607,2.7395434913278582
0.608,2.738241019950121
0.609,2.736950937583644
0.61,2.7356730890243823
0.611,2.734407322344786
0.612,2.7331534887961375
0.613,2.7319114427138107
0.614,2.730681041426853
0.615,2.7294621451707823
0.616,2.72825461700373
0.617,2.72705832272532
0.618,2.7258731307993473
0.619,2.7246989122786838
0.62,2.723535540732859
0.621,2.7223828921788744
0.622,2.7212408450136643
0.623,2.720109279949898
0.624,2.718988079953161
0.625,2.717877130181997
0.626,2.716776317929255
0.627,2.7156855325667695
0.628,2.714604665490246
0.629,2.7135336100675196
0.63,2.712472261587592
0.631,2.711420517211683
0.632,2.7103782759261703
0.633,2.709345438496435
0.634,2.708321907422743
0.635,2.7073075868977083
0.636,2.7063023827640698
0.637,2.705306202475388
0.638,2.7043189550564644
0.639,2.7033405510661543
0.64,2.702370902560609
0.641,2.7014099230579625
0.642,2.700457527504159
0.643,2.699513632239461
0.644,2.6985781549665813
0.645,2.6976510147192214
0.646,2.696732131831588
0.647,2.6958214279094332
0.648,2.694918825800976
0.649,2.6940242495694378
0.65,2.693137624466172
0.651,2.6922588769044165
0.652,2.691387934433849
0.653,2.6905247257161187
0.654,2.6896691805005175
0.655,2.6888212296011798
0.656,2.6879808048739817
0.657,2.6871478391946675
0.658,2.6863222664375788
0.659,2.6855040214546286
0.66,2.6846930400550333
0.661,2.6838892589857455
0.662,2.683092615912214
0.663,2.682303049399659
0.664,2.6815204988947468
0.665,2.6807449047084173
0.666,2.679976207997874
0.667,2.679214350750515
0.668,2.678459275767048
0.669,2.6777109266458923
0.67,2.6769692477674556
0.671,2.676234184279144
0.672,2.67550568208042
0.673,2.674783687808611
0.674,2.6740681488247904
0.675,2.673359013200289
0.676,2.6726562297028433
0.677,2.6719597477841464
0.678,2.6712695175670116
0.679,2.670585489832754
0.68,2.669907616009383
0.681,2.6692358481595257
0.682,2.668570138969278
0.683,2.667910441736503
0.684,2.6672567103604443
0.685,2.666608899330277
0.686,2.6659669637153156
0.687,2.6653308591542433
0.6880000000000001,2.6647005418455687
0.6890000000000001,2.6640759685375914
0.6900000000000001,2.6634570965188606
0.6910000000000001,2.662843883608985
0.6920000000000001,2.662236288149383
0.6930000000000001,2.6616342689945505
0.6940000000000001,2.6610377855031278
0.6950000000000001,2.660446797529515
0.6960000000000001,2.6598612654155422
0.6970000000000001,2.6592811499822777
0.6980000000000001,2.658706412522061
0.6990000000000001,2.658137014790707
0.7000000000000001,2.657572919000052
0.7010000000000001,2.657014087810148
0.7020000000000001,2.656460484322301
0.7030000000000001,2.655912072071583
0.7040000000000001,2.655368815020181
0.705,2.6548306775504176
0.706,2.654297624457836
0.707,2.6537696209451047
0.708,2.6532466326150783
0.709,2.652728625464758
0.71,2.652215565879258
0.711,2.6517074206254647
0.712,2.651204156846336
0.713,2.65070574205498
0.714,2.650212144129102
0.715,2.6497233313054402
0.716,2.6492392721740194
0.717,2.648759935673227
0.718,2.648285291084364
0.719,2.647815308026428
0.72,2.647349956451286
0.721,2.6468892066386576
0.722,2.6464330291910656
0.723,2.645981395029465
0.724,2.645534275388341
0.725,2.6450916418111823
0.726,2.6446534661460057
0.727,2.644219720541046
0.728,2.643790377440323
0.729,2.643365409579536
0.73,2.6429447899817915
0.731,2.6425284919536582
0.732,2.642116489080922
0.733,2.6417087552251184
0.734,2.6413052645191892
0.735,2.6409059913641553
0.736,2.6405109104248803
0.737,2.640119996626992
0.738,2.6397332251529484
0.739,2.639350571438602
0.74,2.6389720111698383
0.741,2.6385975202789833
0.742,2.6382270749417627
0.743,2.637860651573873
0.744,2.637498226827734
0.745,2.637139777589453
0.746,2.636785280975615
0.747,2.636434714330234
0.748,2.6360880552220816
0.749,2.6357452814411566
0.75,2.6354063709963125
0.751,2.6350713021122965
0.752,2.63474005322673
0.753,2.6344126029876787
0.754,2.634088930250761
0.755,2.63376901407654
0.756,2.6334528337279957
0.757,2.6331403686678856
0.758,2.6328315985561526
0.759,2.632526503247638
0.76,2.6322250627896113
0.761,2.6319272574191808
0.762,2.6316330675610566
0.763,2.6313424738254234
0.764,2.6310554570053193
0.765,2.6307719980746973
0.766,2.630492078185957
0.767,2.630215678668001
0.768,2.629942781023912
0.769,2.6296733669290795
0.77,2.6294074182289076
0.771,2.6291449169368537
0.772,2.628885845232507
0.773,2.628630185459503
0.774,2.6283779201237754
0.775,2.628129031891269
0.776,2.6278835035865544
0.777,2.627641318190562
0.778,2.627402458839064
0.779,2.6271669088205476
0.78,2.626934651574969
0.781,2.626705670691388
0.782,2.6264799499067
0.783,2.6262574731039177
0.784,2.6260382243102507
0.785,2.625822187695697
0.786,2.6256093475713955
0.787,2.625399688388078
0.788,2.6251931947342895
0.789,2.6249898513352554
0.79,2.6247896430508164
0.791,2.624592554874559
0.792,2.624398571931871
0.793,2.624207679478606
0.794,2.624019862899799
0.795,2.6238351077082256
0.796,2.623653399542838
0.797,2.623474724167616
0.798,2.6232990674699694
0.799,2.6231264154599176
0.8,2.6229567542679937
0.801,2.6227900701447804
0.802,2.6226263494590714
0.803,2.622465578696833
0.804,2.622307744460045
0.805,2.6221528334652686
0.806,2.622000832542668
0.807,2.6218517286346814
0.808,2.6217055087949683
0.809,2.6215621601871524
0.81,2.621421670083763
0.811,2.6212840258651173
0.812,2.6211492150181535
0.8130000000000001,2.6210172251354473
0.8140000000000001,2.620888043914145
0.8150000000000001,2.6207616591546983
0.8160000000000001,2.620638058760031
0.8170000000000001,2.6205172307345546
0.8180000000000001,2.6203991631830448
0.8190000000000001,2.6202838443095784
0.8200000000000001,2.620171262416615
0.8210000000000001,2.6200614059042393
0.8220000000000001,2.6199542632687827
0.8230000000000001,2.6198498231021925
0.8240000000000001,2.6197480740911003
0.8250000000000001,2.6196490050156935
0.8260000000000001,2.6195526047489146
0.8270000000000001,2.6194588622557347
0.8280000000000001,2.6193677665920005
0.8290000000000001,2.619279306903627
0.8300000000000001,2.619193472425948
0.8310000000000001,2.6191102524825896
0.8320000000000001,2.6190296364847754
0.8330000000000001,2.618951613930531
0.834,2.618876174403802
0.835,2.6188033075735824
0.836,2.6187330031933245
0.837,2.618665251099986
0.838,2.6186000412132575
0.839,2.6185373635350015
0.84,2.618477208148095
0.841,2.6184195652161937
0.842,2.6183644249826576
0.843,2.6183117777698306
0.844,2.618261613978424
0.845,2.618213924087017
0.846,2.618168698650748
0.847,2.618125928301375
0.848,2.618085603746084
0.849,2.6180477157668927
0.85,2.6180122552202896
0.851,2.617979213036108
0.852,2.6179485802173867
0.853,2.6179203478392656
0.854,2.617894507048687
0.855,2.617871049063646
0.856,2.617849965172608
0.857,2.617831246733804
0.858,2.617814885174833
0.859,2.6178008719918058
0.86,2.617789198749094
0.861,2.6177798570784234
0.862,2.6177728386785355
0.863,2.61776813531453
0.864,2.617765738817275
0.865,2.617765641082958
0.866,2.6177678340725157
0.867,2.617772309810998
0.868,2.6177790603872384
0.869,2.6177880779531355
0.87,2.6177993547232066
0.871,2.617812882974143
0.872,2.617828655044274
0.873,2.617846663333041
0.874,2.617866900300474
0.875,2.6178893584668037
0.876,2.617914030411923
0.877,2.61794090877491
0.878,2.6179699862536614
0.879,2.6180012556042054
0.88,2.6180347096405687
0.881,2.6180703412340374
0.882,2.618108143312776
0.883,2.6181481088615195
0.884,2.618190230921139
0.885,2.618234502587922
0.886,2.6182809170135717
0.887,2.6183294674044624
0.888,2.6183801470212957
0.889,2.618432949178883
0.89,2.618487867245484
0.891,2.6185448946425725
0.892,2.6186040248444082
0.893,2.618665251377585
0.894,2.6187285678206798
0.895,2.6187939678039984
0.896,2.6188614450089807
0.897,2.618930993167922
0.898,2.6190026060637708
0.899,2.619076277529509
0.9,2.619152001447923
0.901,2.6192297717512196
0.902,2.6193095824207413
0.903,2.619391427486524
0.904,2.6194753010270873
0.905,2.6195611971688724
0.906,2.6196491100862285
0.907,2.6197390340008
0.908,2.619830963181297
0.909,2.619924891943299
0.91,2.6200208146486883
0.911,2.6201187257056198
0.912,2.6202186195679604
0.913,2.620320490735172
0.914,2.6204243337518514
0.915,2.620530143207591
0.916,2.62063791373656
0.917,2.620747640017303
0.918,2.620859316772331
0.919,2.6209729387679612
0.92,2.621088500814006
0.921,2.6212059977635254
0.922,2.6213254245123365
0.923,2.6214467759990843
0.924,2.6215700472047265
0.925,2.6216952331523933
0.926,2.621822328907034
0.927,2.6219513295751886
0.928,2.622082230304829
0.929,2.6222150262850126
0.93,2.6223497127456032
0.931,2.6224862849570583
0.932,2.6226247382303076
0.933,2.6227650679163017
0.934,2.6229072694058626
0.935,2.6230513381296414
0.936,2.6231972695575134
0.937,2.623345059198691
0.9380000000000001,2.6234947026013136
0.9390000000000001,2.6236461953522277
0.9400000000000001,2.6237995330768866
0.9410000000000001,2.6239547114390143
0.9420000000000001,2.624111726140483
0.9430000000000001,2.6242705729209783
0.9440000000000001,2.6244312475579745
0.9450000000000001,2.6245937458662874
0.9460000000000001,2.624758063698171
0.9470000000000001,2.6249241969428163
0.9480000000000001,2.625092141526334
0.9490000000000001,2.6252618934115604
0.9500000000000001,2.6254334485977715
0.9510000000000001,2.625606803120524
0.9520000000000001,2.6257819530514985
0.9530000000000001,2.6259588944983423
0.9540000000000001,2.626137623604396
0.9550000000000001,2.626318136548575
0.9560000000000001,2.626500429545159
0.9570000000000001,2.626684498843647
0.9580000000000001,2.626870340728614
0.9590000000000001,2.6270579515193884
0.9600000000000001,2.627247327570096
0.961,2.62743846526934
0.962,2.6276313610400672
0.963,2.627826011339439
0.964,2.6280224126586975
0.965,2.62822056152292
0.966,2.6284204544908927
0.967,2.6286220881550197
0.968,2.6288254591410776
0.969,2.6290305641081892
0.97,2.6292373997485288
0.971,2.6294459627873215
0.972,2.6296562499825265
0.973,2.629868258124874
0.974,2.630081984037637
0.975,2.6302974245765527
0.976,2.630514576629603
0.977,2.6307334371168785
0.978,2.630954002990628
0.979,2.6311762712348927
0.98,2.631400238865468
0.981,2.631625902929869
0.982,2.6318532605071194
0.983,2.6320823087076
0.984,2.63231304467302
0.985,2.632545465576271
0.986,2.632779568621253
0.987,2.63301535104285
0.988,2.6332528101067005
0.989,2.633491943109238
0.99,2.6337327473775227
0.991,2.633975220269108
0.992,2.6342193591718464
0.993,2.634465161504058
0.994,2.6347126247141897
0.995,2.6349617462807498
0.996,2.6352125237124175
0.997,2.6354649545475346
0.998,2.6357190363544865
0.999,2.635974766731288
1.,2.6362321433056652
1.001,2.636491163734772
1.002,2.6367518257054177
1.003,2.6370141269336402
1.004,2.63727806516485
1.005,2.6375436381736708
1.006,2.6378108437638823
1.007,2.6380796797683495
1.008,2.6383501440488843
1.009,2.6386222344962658
1.01,2.638895949030103
1.011,2.6391712855988008
1.012,2.639448242179399
1.013,2.6397268167777144
1.014,2.6400070074280384
1.015,2.640288812193253
1.016,2.6405722291646487
1.017,2.6408572564618686
1.018,2.6411438922329924
1.019,2.6414321346543654
1.02,2.6417219819305435
1.021,2.6420134322941533
1.022,2.642306484006129
1.023,2.642601135355346
1.024,2.6428973846587156
1.025,2.64319523026117
1.0259999999999998,2.643494670535614
1.027,2.643795703882739
1.0279999999999998,2.6440983287311273
1.029,2.64440254353715
1.0299999999999998,2.644708346785021
1.031,2.645015736986641
1.0319999999999998,2.6453247126815342
1.033,2.6456352724370173
1.0339999999999998,2.645947414847995
1.035,2.6462611385369295
1.0359999999999998,2.646576442153869
1.037,2.6468933243764794
1.0379999999999998,2.6472117839099036
1.039,2.6475318194867374
1.0399999999999998,2.6478534298671237
1.041,2.6481766138386154
1.0419999999999998,2.6485013702162163
1.043,2.6488276978424206
1.0439999999999998,2.6491555955869672
1.045,2.6494850623471415
1.0459999999999998,2.6498160970475064
1.047,2.6501486986401215
1.0479999999999998,2.650482866104217
1.049,2.6508185984465595
1.0499999999999998,2.6511558947011054
1.051,2.651494753929308
1.0519999999999998,2.6518351752198326
1.053,2.6521771576888113
1.0539999999999998,2.652520700479589
1.055,2.6528658027629217
1.0559999999999998,2.65321246373696
1.057,2.653560682627076
1.0579999999999998,2.6539104586861053
1.059,2.6542617911942976
1.0599999999999998,2.654614679459184
1.061,2.6549691228157917
1.0619999999999998,2.655325120626431
1.063,2.6556826722809936
1.0639999999999998,2.65604177719669
1.065,2.656402434818294
1.0659999999999998,2.656764644617996
1.067,2.6571284060955374
1.0679999999999998,2.6574937187782113
1.069,2.6578605822208283
1.0699999999999998,2.6582289960058056
1.071,2.6585989597432516
1.0719999999999998,2.658970473070831
1.073,2.659343535653964
1.0739999999999998,2.6597181471857554
1.075,2.660094307387169
1.0759999999999998,2.6604720160068136
1.077,2.660851272821239
1.0779999999999998,2.6612320776348977
1.079,2.6616144302801543
1.0799999999999998,2.6619983306173416
1.081,2.6623837785348576
1.0819999999999999,2.6627707739490813
1.083,2.6631593168046748
1.0839999999999999,2.66354940707436
1.085,2.6639410447591967
1.0859999999999999,2.6643342298884756
1.087,2.6647289625198587
1.0879999999999999,2.6651252427394474
1.089,2.665523070661869
1.0899999999999999,2.665922446430294
1.091,2.66632337021641
1.0919999999999999,2.666725842220757
1.093,2.667129862672565
1.0939999999999999,2.66753543182989
1.095,2.6679425499797462
1.0959999999999999,2.668351217438099
1.097,2.6687614345500013
1.0979999999999999,2.6691732016897953
1.099,2.6695865192608492
1.0999999999999999,2.670001387695991
1.101,2.6704178074574814
1.1019999999999999,2.6708357790370805
1.103,2.6712553029560784
1.1039999999999999,2.67167637976557
1.105,2.6720990100464315
1.1059999999999999,2.6725231944094276
1.107,2.672948933495282
1.1079999999999999,2.6733762279749542
1.109,2.673805078549494
1.1099999999999999,2.674235485950317
1.111,2.674667450939291
1.1119999999999999,2.67510097430891
1.113,2.675536056882237
1.1139999999999999,2.675972699513111
1.115,2.6764109030863814
1.1159999999999999,2.6768506685179787
1.117,2.677291996754754
1.1179999999999999,2.677734888775124
1.119,2.6781793455888283
1.1199999999999999,2.6786253682371854
1.121,2.679072957793111
1.1219999999999999,2.6795221153615167
1.123,2.6799728420792523
1.1239999999999999,2.6804251391152545
1.125,2.680879007670805
1.126,2.681334448979516
1.127,2.681791464307707
1.128,2.6822500549543666
1.129,2.6827102222513672
1.13,2.683171967563686
1.131,2.6836352922895688
1.132,2.6841001978605874
1.133,2.684566685741895
1.134,2.685034757432431
1.135,2.685504414465041
1.136,2.685975658406629
1.137,2.6864484908584867
1.138,2.686922913456306
1.139,2.68739892787046
1.14,2.6878765358062218
1.141,2.6883557390038497
1.142,2.6888365392389595
1.143,2.6893189383225273
1.144,2.6898029381012996
1.145,2.6902885404578303
1.146,2.6907757473108416
1.147,2.691264560615325
1.148,2.691754982362795
1.149,2.692247014581597
1.15,2.692740659336999
1.151,2.6932359187315047
1.152,2.6937327949052396
1.153,2.6942312900357592
1.154,2.694731406338811
1.1549999999999998,2.6952331460681815
1.156,2.6957365115162375
1.1569999999999998,2.6962415050140103
1.158,2.6967481289314574
1.1589999999999998,2.6972563856778162
1.16,2.697766277701842
1.1609999999999998,2.6982778074920577
1.162,2.698790977577057
1.1629999999999998,2.699305790525822
1.164,2.699822248947805
1.1649999999999998,2.7003403554936556
1.166,2.7008601128549707
1.1669999999999998,2.701381523765085
1.168,2.701904590999034
1.1689999999999998,2.702429317374094
1.17,2.702955705749902
1.1709999999999998,2.7034837590289724
1.172,2.704013480156886
1.1729999999999998,2.70454487212265
1.174,2.7050779379591177
1.1749999999999998,2.7056126807431946
1.176,2.7061491035962955
1.1769999999999998,2.706687209684702
1.178,2.707227002219778
1.1789999999999998,2.7077684844585077
1.18,2.7083116597038646
1.1809999999999998,2.7088565313049906
1.182,2.7094031026577494
1.1829999999999998,2.7099513772051176
1.184,2.710501358437548
1.1849999999999998,2.711053049893289
1.186,2.7116064551589907
1.1869999999999998,2.7121615778698356
1.188,2.7127184217102425
1.1889999999999998,2.7132769904141267
1.19,2.713837287765389
1.1909999999999998,2.7143993175983883
1.192,2.714963083798187
1.1929999999999998,2.7155285903014406
1.194,2.7160958410963403
1.1949999999999998,2.7166648402234905
1.196,2.7172355917761517
1.1969999999999998,2.717808099900847
1.198,2.7183823687977933
1.1989999999999998,2.7189584027214067
1.2,2.719536205980895
1.2009999999999998,2.7201157829406357
1.202,2.7206971380208143
1.2029999999999998,2.7212802756979033
1.204,2.721865200505261
1.2049999999999998,2.72245191703363
1.206,2.7230404299316646
1.2069999999999999,2.7236307439066225
1.208,2.7242228637248216
1.2089999999999999,2.7248167942123533
1.21,2.725412540255528
1.2109999999999999,2.726010106801577
1.212,2.726609498859326
1.2129999999999999,2.7272107214996795
1.214,2.7278137798564033
1.2149999999999999,2.7284186791266323
1.216,2.729025424571643
1.2169999999999999,2.7296340215174992
1.218,2.730244475355731
1.2189999999999999,2.7308567915439745
1.22,2.731470975606817
1.2209999999999999,2.7320870331362572
1.222,2.7327049697927808
1.2229999999999999,2.733324791305783
1.224,2.733946503474553
1.2249999999999999,2.7345701121688384
1.226,2.7351956233298567
1.2269999999999999,2.7358230429708557
1.228,2.7364523771780633
1.2289999999999999,2.7370836321115104
1.23,2.7377168140057435
1.2309999999999999,2.7383519291707934
1.232,2.738988983993035
1.2329999999999999,2.7396279849360092
1.234,2.7402689385412518
1.2349999999999999,2.740911851429412
1.236,2.741556730300936
1.2369999999999999,2.7422035819371873
1.238,2.742852413201312
1.2389999999999999,2.743503231039153
1.24,2.744156042480535
1.2409999999999999,2.7448108546397694
1.242,2.74546767471721
1.2429999999999999,2.7461265099999452
1.244,2.7467873678628827
1.2449999999999999,2.747450255770102
1.246,2.748115181275625
1.2469999999999999,2.7487821520246842
1.248,2.7494511757549525
1.2489999999999999,2.750122260297464
1.25,2.7507954135780324
1.251,2.751470643618336
1.252,2.7521479585371695
1.253,2.7528273665516045
1.254,2.7535088759784623
1.255,2.754192495235374
1.256,2.75487823284227
1.257,2.7555660974226663
1.258,2.756256097704877
1.259,2.756948242523798
1.26,2.7576425408218084
1.261,2.7583390016506435
1.262,2.759037634172646
1.263,2.7597384476623623
1.264,2.7604414515079743
1.265,2.7611466552129182
1.266,2.7618540683975294
1.267,2.76256370080048
1.268,2.763275562280572
1.269,2.763989662818424
1.27,2.764706012518114
1.271,2.765424621608993
1.272,2.766145500447273
1.273,2.7668686595181864
1.274,2.767594109437458
1.275,2.768321860953538
1.276,2.7690519249492414
1.277,2.76978431244384
1.278,2.7705190345950883
1.279,2.7712561027012685
1.28,2.771995528203086
1.281,2.772737322686044
1.2819999999999998,2.7734814978825746
1.283,2.7742280656739804
1.2839999999999998,2.77497703809312
1.285,2.7757284273263405
1.2859999999999998,2.776482245716049
1.287,2.7772385057629543
1.2879999999999998,2.7779972201287078
1.289,2.778758401638245
1.2899999999999998,2.7795220632824087
1.291,2.7802882182205173
1.2919999999999998,2.7810568797831006
1.293,2.7818280614745494
1.2939999999999998,2.782601776975934
1.295,2.7833780401478014
1.2959999999999998,2.7841568650331174
1.297,2.784938265860251
1.2979999999999998,2.7857222570459155
1.299,2.7865088531982862
1.2999999999999998,2.787298069120327
1.301,2.7880899198126694
1.3019999999999998,2.7888844204773933
1.303,2.7896815865208953
1.3039999999999998,2.790481433557693
1.305,2.7912839774138902
1.3059999999999998,2.792089234130661
1.307,2.7928972199681326
1.3079999999999998,2.7937079514089422
1.309,2.7945214451623204
1.3099999999999998,2.7953377181678247
1.311,2.796156787599637
1.3119999999999998,2.7969786708704816
1.313,2.7978033856359525
1.3139999999999998,2.79863094979889
1.315,2.799461381513714
1.3159999999999998,2.80029469919107
1.317,2.8011309215024167
1.3179999999999998,2.801970067384855
1.319,2.8028121560459103
1.3199999999999998,2.803657206968566
1.321,2.8045052399165415
1.3219999999999998,2.8053562749392844
1.323,2.8062103323774403
1.3239999999999998,2.8070674328685254
1.325,2.807927597352216
1.3259999999999998,2.8087908470766574
1.327,2.8096572036038445
1.3279999999999998,2.8105266888160343
1.329,2.811399324921951
1.3299999999999998,2.812275134463057
1.331,2.813154140320381
1.3319999999999999,2.8140363657208263
1.333,2.8149218342445423
1.3339999999999999,2.8158105698317537
1.335,2.8167025967900763
1.3359999999999999,2.817597939802053
1.337,2.8184966239326945
1.3379999999999999,2.8193986746375606
1.339,2.8203041177707138
1.3399999999999999,2.8212129795930045
1.341,2.822125286780703
1.3419999999999999,2.823041066434211
1.343,2.8239603460871763
1.3439999999999999,2.8248831537155974
1.345,2.8258095177475107
1.3459999999999999,2.826739467072593
1.347,2.8276730310524996
1.3479999999999999,2.828610239531025
1.349,2.8295511228448293
1.3499999999999999,2.8304957118344065
1.351,2.831444037855264
1.3519999999999999,2.832396132789786
1.353,2.8333520290589784
1.3539999999999999,2.8343117596347893
1.355,2.835275358052925
1.3559999999999999,2.83624285842581
1.357,2.837214295456079
1.3579999999999999,2.83818970445048
1.359,2.839169121333959
1.3599999999999999,2.8401525826647056
1.361,2.8411401256492117
1.3619999999999999,2.842131788157899
1.363,2.8431276087412156
1.3639999999999999,2.8441276266465176
1.365,2.8451318818351417
1.3659999999999999,2.8461404150002014
1.367,2.8471532675848525
1.3679999999999999,2.8481704818013753
1.369,2.8491921006506313
1.3699999999999999,2.850218167942231
1.371,2.8512487283156362
1.3719999999999999,2.8522838272613886
1.373,2.853323511143822
1.3739999999999999,2.8543678272238564
1.375,2.8554168236829405
1.376,2.856470549647907
1.377,2.857529055216349
1.378,2.858592391483056
1.379,2.8596606105677065
1.38,2.8607337656429292
1.381,2.86181191096393
1.382,2.8628951018987903
1.383,2.8639833949602416
1.384,2.865076847838365
1.385,2.8661755194344534
1.386,2.86727946989658
1.387,2.868388760655777
1.388,2.869503454464375
1.389,2.870623615435228
1.39,2.8717493090830573
1.391,2.8728806023665103
1.392,2.87401756373295
1.393,2.875160263164229
1.394,2.8763087722246437
1.395,2.877463164110895
1.396,2.8786235137037943
1.397,2.8797898976224965
1.398,2.880962394280646
1.399,2.8821410839451613
1.4,2.88332604879741
1.401,2.884517372996914
1.402,2.8857151427477996
1.403,2.886919446368546
1.404,2.888130374364534
1.405,2.8893480195034322
1.406,2.890572476894843
1.407,2.891803844072996
1.408,2.89304222108309
1.4089999999999998,2.89428771057247
1.41,2.8955404178850586
1.4109999999999998,2.896800451160973
1.412,2.8980679214408434
1.4129999999999998,2.8993429427747714
1.414,2.900625632337175
1.4149999999999998,2.9019161105469595
1.416,2.9032145011939052
1.4169999999999998,2.9045209315712275
1.418,2.9058355326153085
1.4189999999999998,2.9071584390523766
1.42,2.90848978955297
1.4209999999999998,2.9098297268944733
1.422,2.911178398132822
1.4229999999999998,2.912535954782799
1.424,2.913902553009271
1.4249999999999998,2.91527835382788
1.426,2.9166635233182276
1.4269999999999998,2.9180582328483387
1.428,2.9194626593127033
1.4289999999999998,2.920876985383691
1.43,2.92230139977891
1.4309999999999998,2.923736097543412
1.432,2.9251812803499586
1.4329999999999998,2.926637156817684
1.434,2.928103942850545
1.4349999999999998,2.9295818619976504
1.436,2.931071145836542
1.4369999999999998,2.9325720343814874
1.438,2.93408477651947
1.4389999999999998,2.935609630474956
1.44,2.937146864306622
1.4409999999999998,2.9386967564389717
1.442,2.940259596231233
1.4429999999999998,2.941835684586731
1.444,2.94342533460744
1.4449999999999998,2.9450288722964406
1.446,2.9466466373135063
1.4469999999999998,2.948278983788864
1.448,2.9499262811995037
1.4489999999999998,2.951588915316463
1.45,2.953267289227215
1.4509999999999998,2.954961824443025
1.452,2.9566729620987537
1.4529999999999998,2.9584011642550383
1.454,2.9601469153141866
1.4549999999999998,2.9619107235611657
1.456,2.963693122844502
1.4569999999999999,2.9654946744123243
1.458,2.9673159689217035
1.4589999999999999,2.969157628641581
1.46,2.971020309872753
1.4609999999999999,2.9729047056107656
1.462,2.974811548484482
1.4629999999999999,2.9767416140025382
1.464,2.9786957241519234
1.4649999999999999,2.980674751393281
1.466,2.9826796231097887
1.4669999999999999,2.9847113265730436
1.468,2.98677091450242
1.4689999999999999,2.9888595113060057
1.47,2.9909783201079003
1.4709999999999999,2.9931286306888323
1.472,2.995311828485604
1.4729999999999999,2.997529404831204
1.474,2.9997829686485975
1.4749999999999999,3.002074259860167
1.476,3.004405164829739
1.4769999999999999,3.0067777342285162
1.478,3.0091942038051687
1.4789999999999999,3.01165701866081
1.48,3.0141688617777294
1.4809999999999999,3.016732687752873
1.482,3.019351762943727
1.4829999999999999,3.0220297135846916
1.484,3.024770583895614
1.4849999999999999,3.0275789068458554
1.486,3.03045979111273
1.4869999999999999,3.0334190290091945
1.488,3.036463231916539
1.4889999999999999,3.039600002305311
1.49,3.042838155209675
1.4909999999999999,3.0461880077237273
1.492,3.049661763953584
1.4929999999999999,3.053274036963768
1.494,3.0570425724941894
1.4949999999999999,3.0609892788575017
1.496,3.06514173801504
1.4969999999999999,3.0695355049714586
1.498,3.0742177653035694
1.4989999999999999,3.0792534826594378
1.5,3.0847364870596303
1.501,3.090811447291624
1.502,3.0977235873585145
1.503,3.1059567606646192
1.504,3.116793508374768
1.5045,3.14159

==> graphs/constraint-b-1.csv <==
0.9415,3.14159
0.942,3.140050088823724
0.943,3.1374482484921664
0.944,3.135965591780824
0.945,3.1348218007387887
0.946,3.133864801105907
0.947,3.133031618556918
0.948,3.1322888362005763
0.949,3.131616155964727
0.95,3.13100013354665
0.951,3.130431307984691
0.952,3.129902715634217
0.953,3.129409050171083
0.954,3.128946155061098
0.955,3.128510700412569
0.956,3.128099968323637
0.957,3.1277117052198897
0.958,3.1273440172416582
0.959,3.126995294247064
0.96,3.126664153393806
0.961,3.126349396456638
0.962,3.126049976995255
0.963,3.125764974723524
0.964,3.125493575235877
0.965,3.12523505378002
0.966,3.1249887621291017
0.967,3.1247541178580884
0.968,3.1245305955063136
0.969,3.1243177192354907
0.97,3.1241150566851683
0.971,3.1239222137948364
0.972,3.123738830413767
0.973,3.1235645765566233
0.974,3.123399149193322
0.975,3.1232422694828634
0.976,3.1230936803791587
0.977,3.122953144549865
0.978,3.1228204425604793
0.979,3.122695371283875
0.98,3.1225777425032124
0.981,3.122467381680529
0.982,3.1223641268688698
0.983,3.122267827748569
0.984,3.1221783447720015
0.985,3.122095548403022
0.986,3.122019318439782
0.987,3.121949543410933
0.988,3.121886120037062
0.989,3.121828952749985
0.99,3.12177795326397
0.991,3.121733040193361
0.992,3.121694138712303
0.993,3.121661180252373
0.994,3.1216341022349883
0.995,3.121612847835667
0.996,3.1215973657774683
0.997,3.1215876101517215
0.998,3.121583540264143
0.999,3.1215851205049296
1.,3.12159232024146
1.001,3.1216051137328185
1.002,3.1216234800651863
1.003,3.121647403107652
1.004,3.121676871488093
1.005,3.1217118785889815
1.006,3.121752422563056
1.007,3.121798506369417
1.008,3.121850137829925
1.009,3.1219073297072324
1.01,3.121970099804821
1.011,3.1220384710903946
1.012,3.1221124718439337
1.013,3.1221921358322837
1.014,3.122277502511714
1.015,3.122368617261761
1.016,3.122465531652047
1.017,3.1225683037461645
1.018,3.122676998445999
1.019,3.1227916878810866
1.02,3.122912451847926
1.021,3.123039378305829
1.022,3.1231725639356567
1.023,3.1233121147703438
1.024,3.123458146906656
1.025,3.1236107873096035
1.026,3.123770174723315
1.027,3.123936460704398
1.028,3.124109810796915
1.029,3.12429040587203
1.03,3.1244784436602333
1.031,3.1246741405093172
1.032,3.124877733409084
1.033,3.125089482332419
1.034,3.125309672954404
1.035,3.1255386198252455
1.036,3.125776670092252
1.037,3.1260242078902922
1.038,3.1262816595529177
1.039,3.1265494998382586
1.04,3.12682825942194
1.041,3.127118533985907
1.042,3.127420995339361
1.043,3.1277364051557055
1.044,3.128065632119985
1.045,3.1284096735827185
1.046,3.1287696832607987
1.047,3.1291470071888945
1.048,3.1295432311454916
1.049,3.1299602443822683
1.05,3.1304003270929908
1.051,3.1308662734378143
1.052,3.1313615696009225
1.053,3.131890660401959
1.054,3.1324593652005737
1.055,3.133075560286693
1.056,3.1337503723476376
1.057,3.134500447965643
1.058,3.1353527959438807
1.059,3.1363570421614604
1.06,3.1376268359135993
1.061,3.139621616967788
1.0615,3.14159

==> graphs/constraint-b-2.csv <==
0.9445,3.14159
0.945,3.1400759737850454
0.946,3.139117586832979
0.947,3.138451387787876
0.948,3.1379149366923023
0.949,3.137457366123725
0.95,3.1370546975375166
0.951,3.136693325222169
0.952,3.1363646321493506
0.953,3.1360627442633087
0.954,3.135783439761633
0.955,3.1355235606086684
0.956,3.135280669415701
0.957,3.135052837051741
0.958,3.1348385047593585
0.959,3.1346363910876596
0.96,3.134445427006575
0.961,3.134264709410972
0.962,3.1340934670102225
0.963,3.133931034787746
0.964,3.1337768345333523
0.965,3.1336303597683592
0.966,3.1334911639073884
0.967,3.1333588508447607
0.968,3.133233067383495
0.969,3.1331134970840826
0.97,3.1329998552200293
0.971,3.1328918846059053
0.972,3.13278935212041
0.973,3.1326920457876146
0.974,3.132599772311444
0.975,3.1325123549797054
0.976,3.1324296318731455
0.977,3.1323514543268245
0.978,3.1322776856022907
0.979,3.1322081997367217
0.98,3.1321428805415397
0.981,3.132081620727638
0.982,3.1320243211392
0.983,3.131970890080321
0.984,3.1319212427216496
0.985,3.1318753005765014
0.986,3.131832991037406
0.987,3.1317942469652817
0.988,3.1317590063253
0.989,3.1317272118632165
0.99,3.1316988108184054
0.991,3.131673754669068
0.992,3.1316519989062512
0.993,3.1316335028341102
0.994,3.131618229393729
0.995,3.1316061450082313
0.996,3.1315972194478094
0.997,3.1315914257127404
0.998,3.1315887399333895
0.999,3.1315891412858248
1.,3.1315926119226583
1.001,3.131599136917772
1.002,3.1316087042250182
1.003,3.1316213046500803
1.004,3.1316369318353723
1.005,3.131655582257995
1.006,3.1316772552405965
1.007,3.1317019529755235
1.008,3.1317296805623016
1.009,3.1317604460592587
1.01,3.1317942605496643
1.011,3.131831138223313
1.012,3.1318710964743466
1.013,3.131914156017315
1.014,3.1319603410212724
1.015,3.1320096792658876
1.016,3.132062202319431
1.017,3.1321179457425186
1.018,3.132176949319951
1.019,3.1322392573236977
1.02,3.1323049188113354
1.021,3.132373987964576
1.022,3.132446524472707
1.023,3.1325225939681993
1.024,3.132602268521544
1.025,3.1326856272044576
1.026,3.1327727567325763
1.027,3.1328637522003864
1.028,3.1329587179245593
1.029,3.1330577684139524
1.03,3.133161029491024
1.031,3.1332686395916927
1.032,3.1333807512805403
1.033,3.1334975330244133
1.034,3.133619171280209
1.035,3.1337458729671024
1.036,3.1338778684118527
1.037,3.1340154148828647
1.038,3.1341588008626404
1.039,3.134308351255663
1.04,3.134464433794988
1.041,3.134627467001947
1.042,3.1347979301872697
1.043,3.1349763761703437
1.044,3.135163447681823
1.045,3.1353598988430518
1.046,3.135566623791521
1.047,3.1357846955952993
1.048,3.136015420384786
1.049,3.1362604146876185
1.05,3.136521719448108
1.051,3.1368019745888645
1.052,3.1371046988424363
1.053,3.1374347648767444
1.054,3.137799268046838
1.055,3.1382092812097513
1.056,3.1386839414588246
1.057,3.1392623685139878
1.058,3.1400576174812964
1.0585,3.14159

==> graphs/constraint-b-3.csv <==
0.9455,3.14159
0.946,3.140998283120405
0.947,3.140708336796553
0.948,3.1404966745226104
0.949,3.140323482347893
0.95,3.1401745738952807
0.951,3.1400429148530904
0.952,3.1399243992374415
0.953,3.139816378410151
0.954,3.139717023351058
0.955,3.1396250067908573
0.956,3.1395393284628796
0.957,3.1394592117529996
0.958,3.139384039002843
0.959,3.1393133091235113
0.96,3.1392466087698514
0.961,3.1391835921163653
0.962,3.1391239662841333
0.963,3.139067480601412
0.964,3.13901391852862
0.965,3.138963091481021
0.966,3.1389148340302633
0.967,3.1388690001251374
0.968,3.138825460079297
0.969,3.1387840981419113
0.97,3.1387448105209614
0.971,3.138707503758401
0.972,3.138672093384149
0.973,3.1386385027926917
0.974,3.1386066622987996
0.975,3.1385765083383537
0.976,3.1385479827890514
0.977,3.1385210323882093
0.978,3.1384956082332516
0.979,3.138471665349642
0.98,3.138449162316291
0.981,3.138428060939411
0.982,3.1384083259674624
0.983,3.1383899248416953
0.984,3.1383728274765503
0.985,3.138357006066046
0.986,3.1383424349136506
0.987,3.1383290902807253
0.988,3.138316950253132
0.989,3.1383059946229457
0.99,3.138296204783359
0.991,3.138287563635438
0.992,3.138280055506338
0.993,3.138273666075995
0.994,3.1382683823133215
0.995,3.1382641924200327
0.996,3.138261085781737
0.997,3.1382590529251146
0.998,3.1382580854821494
0.999,3.1382581761595008
1.,3.1382593187132706
1.001,3.13826150792936
1.002,3.1382647396084553
1.003,3.1382690105559687
1.004,3.138274318576399
1.005,3.138280662472825
1.006,3.1382880420511343
1.007,3.1382964581285577
1.008,3.1383059125472967
1.009,3.1383164081933224
1.01,3.138327949020819
1.011,3.138340540081397
1.012,3.1383541875597922
1.013,3.13836889881642
1.014,3.1383846824358894
1.015,3.1384015482841106
1.016,3.1384195075736048
1.017,3.1384385729373254
1.018,3.1384587585140027
1.019,3.1384800800446064
1.02,3.1385025549815038
1.021,3.1385262026137304
1.022,3.1385510442075715
1.023,3.138577103167828
1.024,3.1386044052207738
1.025,3.13863297862358
1.026,3.1386628544025923
1.027,3.138694066628555
1.028,3.1387266527309268
1.029,3.1387606538627644
1.03,3.1387961153227466
1.031,3.138833087046987
1.032,3.1388716241829173
1.033,3.1389117877665496
1.034,3.1389536455212967
1.035,3.138997272809263
1.036,3.139042753771053
1.037,3.1390901827014392
1.038,3.139139665722939
1.039,3.1391913228401562
1.04,3.1392452904882053
1.041,3.139301724723389
1.042,3.1393608052741517
1.043,3.139422740744402
1.044,3.1394877754079875
1.045,3.1395561982226083
1.046,3.139628355033259
1.047,3.139704665454029
1.048,3.139785646840376
1.049,3.1398719493748106
1.05,3.1399644093128107
1.051,3.1400641334169084
1.052,3.1401726403752805
1.053,3.1402921148040197
1.054,3.140425907933876
1.055,3.140579662511163
1.056,3.140764403642478
1.057,3.1410088156477904
1.0575,3.14159

==> graphs/constraint-b-4.csv <==
0.9455,3.14159
0.946,3.141424331427525
0.947,3.1413337006366233
0.948,3.141268747809121
0.949,3.141215940791638
0.95,3.141170688489635
0.951,3.141130759507306
0.952,3.1410948660426103
0.953,3.1410621834897086
0.954,3.141032145380698
0.955,3.1410043422442047
0.956,3.140978466419118
0.957,3.140954279611562
0.958,3.140931592673289
0.959,3.140910252404119
0.96,3.1408901326049463
0.961,3.1408711278156
0.962,3.1408531488139557
0.963,3.140836119303817
0.964,3.1408199734289135
0.965,3.1408046538748606
0.966,3.1407901103968245
0.967,3.140776298659131
0.968,3.1407631793133493
0.969,3.1407507172559272
0.97,3.140738881023059
0.971,3.140727642293068
0.972,3.140716975478251
0.973,3.140706857378631
0.974,3.140697266898706
0.975,3.140688184798447
0.976,3.140679593490881
0.977,3.1406714768628934
0.978,3.1406638201230757
0.979,3.140656609671424
0.98,3.140649832983989
0.981,3.1406434785153934
0.982,3.1406375356103466
0.983,3.1406319944297665
0.984,3.140626845882819
0.985,3.1406220815687798
0.986,3.1406176937248595
0.987,3.14061367518038
0.988,3.1406100193174535
0.989,3.140606720032992
0.99,3.140603771708438
0.991,3.1406011691810862
0.992,3.140598907719205
0.993,3.140596982999741
0.994,3.1405953910889868
0.995,3.140594128425963
0.996,3.140593191807205
0.997,3.140592578373564
0.998,3.1405922855999746
0.999,3.1405923112859693
1.,3.140592653548057
1.001,3.140593310813219
1.002,3.1405942818154684
1.003,3.140595565591081
1.004,3.140597161479494
1.005,3.1405990691203907
1.006,3.1406012884567738
1.007,3.140603819737265
1.008,3.140606663519091
1.009,3.140609820675521
1.01,3.1406132924022314
1.011,3.1406170802260274
1.012,3.140621186016177
1.013,3.140625611997364
1.014,3.1406303607638435
1.015,3.140635435296936
1.016,3.1406408389854295
1.017,3.1406465756467172
1.018,3.140652649554699
1.019,3.140659065466302
1.02,3.140665828657148
1.021,3.1406729449582227
1.022,3.1406804207985006
1.023,3.140688263254559
1.024,3.1406964801056643
1.025,3.1407050798980722
1.026,3.140714072015619
1.027,3.140723466765984
1.028,3.1407332754740462
1.029,3.140743510594503
1.03,3.1407541858376744
1.031,3.1407653163235025
1.032,3.1407769187529513
1.033,3.1407890116145505
1.034,3.1408016154291487
1.035,3.1408147530399426
1.036,3.1408284499604804
1.037,3.1408427347936363
1.038,3.1408576397443335
1.039,3.1408732012490947
1.04,3.140889460753995
1.041,3.140906465694424
1.042,3.1409242707387466
1.043,3.140942939386913
1.044,3.140962546059938
1.045,3.140983178882034
1.046,3.1410049434467773
1.047,3.141027968040953
1.048,3.1410524110873177
1.049,3.141078472059328
1.05,3.1411064081139966
1.051,3.1411365605798456
1.052,3.1411693995684775
1.053,3.141205604688611
1.054,3.1412462257284623
1.055,3.1412930489177415
1.056,3.1413496274959676
1.057,3.141425587258641
1.0575,3.14159

==> graphs/elambda.dat <==
13.87	45.54614019855287
13.969999999999999	28.788672358153878
14.069999999999999	25.55678585151882
14.17	23.674008489343517
14.27	22.353123958556502
14.37	21.342097117591123
14.469999999999999	20.52753585606129
14.569999999999999	19.848574355881123
14.67	19.268761817055196
14.77	18.76452361079005
14.87	18.319742820633486
14.969999999999999	17.922915708530223
15.07	17.56554873947046
15.17	17.241189736373787
15.27	16.944828467453014
15.37	16.67249644118033
15.469999999999999	16.420998124440544
15.57	16.187721416985543
15.67	15.970505814431972
15.77	15.767548752509065
15.87	15.577322482863394
15.969999999999999	15.398527989441464
16.07	15.230050377775381
16.169999999999998	15.070923985149767
16.27	14.920308841244866
16.369999999999997	14.777471820040406
16.47	14.641763053755161
16.57	14.512612556041201
16.669999999999998	14.389510182104386
16.77	14.272002599600919
16.869999999999997	14.159682971654991
16.97	14.05218564937566
17.07	13.94918014194602
17.169999999999998	13.85036928527849
17.27	13.75547968926968
17.369999999999997	13.664265880796103
17.47	13.576501835962441
17.57	13.491981746008532
17.669999999999998	13.410515867555363
17.77	13.331931046526673
17.869999999999997	13.256065708852214
17.97	13.182773834321738
18.07	13.11191601591099
18.169999999999998	13.043368225843693
18.27	12.977010472135298
18.369999999999997	12.912734406802594
18.47	12.850438910336585
18.57	12.79002643740178
18.67	12.731411122352258
18.77	12.674508720116636
18.869999999999997	12.619240711494113
18.97	12.565535731155938
19.07	12.513323751004355
19.17	12.462542034697499
19.27	12.413129128536044
19.369999999999997	12.36502800517795
19.47	12.31818602500045
19.57	12.272550750544477
19.67	12.228075592337811
19.77	12.18471529553818
19.869999999999997	12.142425471826602
19.97	12.10116719618596
20.07	12.060901598714326
20.17	12.021590712299203
20.27	11.983201545329223
20.369999999999997	11.945700978852486
20.47	11.909055966698121
20.57	11.873238078379574
20.67	11.83821942541998
20.77	11.803971388545309
20.869999999999997	11.770468499958643
20.97	11.737686858499552
21.07	11.705601871042155
21.17	11.674191481529434
21.27	11.64343472089877
21.369999999999997	11.613309954910001
21.47	11.583797881124264
21.57	11.554880299704996
21.67	11.52653820995111
21.77	11.498754218477572
21.869999999999997	11.471512662045159
21.97	11.444797099017618
22.07	11.418591375255206
22.17	11.39288182441479
22.27	11.367654522175462
22.369999999999997	11.342894880176564
22.47	11.318589846949823
22.57	11.294727833048443
22.67	11.271296543815769
22.77	11.248283260350426
22.869999999999997	11.225677185115655
22.97	11.203468339810934
23.07	11.181646040530495
23.17	11.160199276719988
23.27	11.139118776984109
23.369999999999997	11.118395695871882
23.47	11.09802055587202
23.57	11.07798422495417
23.67	11.058278953531433
23.77	11.03889662318153
23.869999999999997	11.01982867698632
23.97	11.001067638679174
24.07	10.982606710900749
24.17	10.96443856754579
24.27	10.946555623239579
24.369999999999997	10.92895157811058
24.47	10.911620436026181
24.57	10.894555695736045
24.67	10.877750604317887
24.77	10.861199612164647
24.869999999999997	10.844897529694572
24.97	10.828838697236266
25.07	10.813017095082353
25.17	10.797427498589723
25.27	10.782065501049757
25.369999999999997	10.766926298948325
25.47	10.752004695401213
25.57	10.737295490942412
25.67	10.7227947213776
25.77	10.708498457414404
25.869999999999997	10.694402372719155
25.97	10.680501808528247
26.07	10.666792523396197
26.17	10.65327114027894
26.27	10.639933999328461
26.369999999999997	10.626777107312844
26.47	10.61379654777602
26.57	10.60098923992832
26.67	10.588351973083505
26.77	10.575881221562774
26.869999999999997	10.563573330154165
26.97	10.551425422619463
27.07	10.539434763105998
27.17	10.527598312394808
27.27	10.515912772424702
27.369999999999997	10.504375153351466
27.47	10.492983130001303
27.57	10.481734170285346
27.67	10.470625476544134
27.77	10.45965405765905
27.869999999999997	10.44881746341812
27.97	10.438113669031448
28.07	10.427540403873468
28.17	10.417095158340814
28.27	10.406775243787282
28.369999999999997	10.3965784713137
28.47	10.386503097589967
28.57	10.376547157622687
28.67	10.366708463998203
28.77	10.356984634528558
28.869999999999997	10.347373480972037
28.97	10.337873488358385
29.07	10.328483032545124
29.17	10.319200275788955
29.27	10.310023190994595
29.369999999999997	10.300949651887048
29.47	10.291978088389666
29.57	10.28310711316852
29.67	10.27433513789708
29.77	10.265660396028878
29.869999999999997	10.257081036454583
29.97	10.248595672916517
30.07	10.24020304019269
30.17	10.231901693635397
30.270000000000003	10.223690026272076
30.369999999999997	10.215566349723181
30.47	10.207529418428145
30.57	10.199578127736427
30.67	10.191711206760143
30.770000000000003	10.183927232803127
30.869999999999997	10.176224660310286
30.97	10.16860222658645
31.07	10.161058994104573
31.17	10.15359389119823
31.270000000000003	10.14620570057547
31.369999999999997	10.138893074076682
31.47	10.131654639506927
31.57	10.124489480133672
31.67	10.117396747179752
31.770000000000003	10.110375449124422
31.869999999999997	10.10342446514799
31.97	10.096542557932603
32.07	10.089728511872348
32.17	10.082981565750625
32.27	10.076300976206143
32.37	10.069685869254002
32.47	10.063135252451916
32.57	10.056648026254097
32.67	10.050223046932693
32.77	10.043859566055076
32.87	10.037556976873695
32.97	10.031314552206688
33.07	10.025131453024809
33.17	10.019006738714214
33.27	10.012939379499835
33.37	10.006928528199989
33.47	10.00097364053457
33.57	9.995074082570737
33.67	9.989229117079546
33.77	9.983437912708032
33.87	9.97769956877607
33.97	9.972013408673137
34.07	9.966378926915324
34.17	9.960795525873843
34.27	9.95526251516208
34.37	9.949779119717189
34.47	9.944344515997654
34.57	9.938958138201647
34.67	9.93361954063636
34.77	9.928328187878503
34.87	9.923083459131245
34.97	9.917884655461462
35.07	9.912731016896352
35.17	9.907621977465014
35.27	9.90255716012393
35.37	9.897536112884614
35.47	9.892558303242723
35.57	9.887623124764618
35.67	9.882729903274756
35.77	9.877877983080449
35.87	9.87306699880723
35.97	9.868296600703294
36.07	9.86356636127388
36.17	9.858875781374985
36.27	9.854224295958542
36.37	9.84961127943011
36.47	9.845036161170338
36.57	9.840498646985377
36.67	9.83599843105466
36.77	9.831535136525517
36.87	9.82710832091818
36.97	9.82271748123441
37.07	9.818362058779389
37.17	9.814041488673517
37.27	9.809755468140567
37.37	9.805503758207472
37.47	9.801286053515026
37.57	9.797101986879664
37.67	9.792951133920823
37.77	9.7888330174386
37.87	9.784747113671445
37.97	9.780693025685995
38.07	9.776670541156049
38.17	9.772679395867184
38.27	9.768719268546052
38.37	9.76478978500669
38.47	9.760890522079045
38.57	9.757021025752863
38.67	9.753180999673535
38.77	9.749370239933628
38.87	9.745588490649698
38.97	9.741835444642062
39.07	9.738110747099
39.17	9.734413999051569
39.27	9.730744787504488
39.37	9.727102877902473
39.47	9.72348809042162
39.57	9.719900195173933
39.67	9.716338915078254
39.77	9.712803929148873
39.87	9.7092948756183
39.97	9.705811365134386
40.07	9.702353149565594
40.17	9.698920082887993
40.27	9.695511975823507
40.37	9.692128594664581
40.47	9.68876966427116
40.57	9.685434870921206
40.67	9.68212386498841
40.77	9.678836315291155
40.87	9.675572073846848
40.97	9.672331004931413
41.07	9.66911293003351
41.17	9.665917630639306
41.27	9.662744850874414
41.37	9.65959430001925
41.47	9.656465654877223
41.57	9.653358611396698
41.67	9.650273043964543
41.77	9.647208840847673
41.87	9.64416585083705
41.97	9.641143885733554
42.07	9.638142722719156
42.17	9.635162106616498
42.27	9.632201752043237
42.37	9.629261352528436
42.47	9.626340725421327
42.57	9.62343979285048
42.67	9.620558444574609
42.77	9.61769653524911
42.87	9.614853886591993
42.97	9.612030289450924
43.07	9.609225505776301
43.17	9.60643927050312
43.27	9.603671319280648
43.37	9.600921541705562
43.47	9.598189851611664
43.57	9.595476128327219
43.67	9.592780220479055
43.77	9.590101947862056
43.87	9.587441103225936
43.97	9.584797453946422
44.07	9.582170783334732
44.17	9.5795610003127
44.27	9.576968018437285
44.37	9.574391721626968
44.47	9.571831965910981
44.57	9.5692885810987
44.67	9.566761372371996
44.77	9.564250121766687
44.87	9.561754632517292
44.97	9.55927482964791
45.07	9.556810639829287
45.17	9.554361962264037
45.27	9.551928670264614
45.37	9.54951061276196
45.47	9.54710761575004
45.57	9.544719483668203
45.67	9.542346011896132
45.77	9.53998709952659
45.87	9.53764269522756
45.97	9.53531272259885
46.07	9.53299708067848
46.17	9.530695645328874
46.269999999999996	9.528408270565055
46.37	9.526134789826507
46.47	9.523875017196024
46.57	9.52162877104389
46.67	9.51939598432137
46.769999999999996	9.517176613291246
46.87	9.514970590439715
46.97	9.512777825749284
47.07	9.510598207934562
47.17	9.508431605631941
47.269999999999996	9.506277868540495
47.37	9.504136828514042
47.47	9.502008306797256
47.57	9.499892212689478
47.67	9.497788517707066
47.769999999999996	9.495697173190017
47.87	9.493618109343368
47.97	9.491551236363119
48.07	9.489496445518157
48.17	9.487453610189666
48.269999999999996	9.485422586868582
48.37	9.483403216114562
48.47	9.481395337437519
48.57	9.47939889299464
48.67	9.477413861370733
48.769999999999996	9.475440201084835
48.87	9.473477851373328
48.97	9.471526733189032
49.07	9.469586750165936
49.17	9.467657789545164
49.269999999999996	9.465739723061937
49.37	9.463832407802848
49.47	9.461935695159056
49.57	9.460049526822852
49.67	9.45817387989099
49.769999999999996	9.456308711072971
49.87	9.454453959784583
49.97	9.452609549027173
50.07	9.450775386236296
50.17	9.448951364100182
50.269999999999996	9.447137361341257
50.37	9.4453332486523
50.47	9.443538961056547
50.57	9.441754475131667
50.67	9.439979751963214
50.769999999999996	9.438214736687167
50.87	9.43645935928506
50.97	9.43471353535049
51.07	9.43297716682735
51.17	9.43125014272023
51.269999999999996	9.429532340802469
51.37	9.427823681469187
51.47	9.426124146993317
51.57	9.424433709378663
51.67	9.422752325620399
51.769999999999996	9.421079938432806
51.87	9.419416476951284
51.97	9.417761857409504
52.07	9.416115983791428
52.17	9.414478748460697
52.27	9.41285003891298
52.37	9.411229807799792
52.47	9.409618043124727
52.57	9.40801471921495
52.67	9.406419796667398
52.77	9.40483322299862
52.87	9.403254933274265
52.97	9.401684850718874
53.07	9.400122887296822
53.17	9.398568944279702
53.27	9.39702291442316
53.37	9.395484737517847
53.47	9.393954406955714
53.57	9.39243190613915
53.67	9.39091720562547
53.77	9.389410263713584
53.87	9.387911027020232
53.97	9.38641943103214
54.07	9.384935400637177
54.17	9.383458850643954
54.27	9.381989686276732
54.37	9.380527809431088
54.47	9.379073184387968
54.57	9.377625808999944
54.67	9.376185669430923
54.77	9.37475274009825
54.87	9.373326984200455
54.97	9.371908354229454
55.07	9.370496792462042
55.17	9.369092231440412
55.27	9.367694594432498
55.37	9.366303795877196
55.47	9.364919742105132
55.57	9.363542372285664
55.67	9.362171686711422
55.77	9.360807680883838
55.87	9.359450339294296
55.97	9.358099635904402
56.07	9.356755534610594
56.17	9.35541798969372
56.27	9.354086946253895
56.37	9.352762340630894
56.47	9.351444100810491
56.57	9.350132146817048
56.67	9.34882639408861
56.77	9.3475268122283
56.87	9.346233401514368
56.97	9.344946149966544
57.07	9.343665035900605
57.17	9.342390028345514
57.27	9.341121087449508
57.37	9.339858164867154
57.47	9.33860120414209
57.57	9.337350141073998
57.67	9.336104904008597
57.77	9.334865433137134
57.87	9.33363171994004
57.97	9.332403757858538
58.07	9.331181531180782
58.17	9.329965015463827
58.27	9.328754177893517
58.37	9.327548977652713
58.47	9.326349366265127
58.57	9.325155287931622
58.67	9.323966679860185
58.77	9.322783473208984
58.87	9.321605627316474
58.97	9.320433141548392
59.07	9.319266009883627
59.17	9.318104217924976
59.27	9.316947743244398
59.37	9.315796555722033
59.47	9.314650617859606
59.57	9.313509885106154
59.67	9.312374306152735
59.77	9.311243823229628
59.87	9.310118372345903
59.97	9.308997903285315
60.07	9.307882414039213
60.17	9.306771903600952
60.27	9.305666363104292
60.37	9.304565776144393
60.47	9.303470119086962
60.57	9.302379361363082
60.67	9.301293465753874
60.77	9.300212388668282
60.87	9.299136080415597
60.97	9.298064485465394
61.07	9.296997542875536
61.17	9.29593521378154
61.27	9.294877501392408
61.37	9.293824406099167
61.47	9.292775921071637
61.57	9.291732032540644
61.67	9.290692720072098
61.77	9.289657956833171
61.87	9.28862770985059
61.97	9.287601940261336
62.07	9.286580603555791
62.17	9.28556364981354
62.27	9.284551023932652
62.37	9.283542672283097
62.47	9.28253858616887
62.57	9.281538771693759
62.67	9.28054322820476
62.77	9.279551948510653
62.87	9.278564919132322
62.97	9.277582120546043
63.07	9.276603527419848
63.17	9.275629108843077
63.27	9.274658828549306
63.37	9.273692645133464
63.47	9.2727305122603
63.57	9.271772378872507
63.67	9.270818192197805
63.77	9.269867937342303
63.87	9.268921622990106
63.97	9.267979252015065
64.07000000000001	9.267040821219195
64.17	9.266106321563118
64.27000000000001	9.26517573838644
64.37	9.26424905162194
64.47	9.263326236000108
64.57000000000001	9.262407261248594
64.67	9.261492092294182
64.77000000000001	9.260580689454011
64.87	9.259673008610415
64.97	9.25876900133763
65.07000000000001	9.257868629374174
65.17	9.256971898360518
65.27000000000001	9.256078811180517
65.37	9.255189364812447
65.47	9.254303550891526
65.57000000000001	9.253421355917146
65.67	9.252542761449915
65.77000000000001	9.25166774427564
65.87	9.250796276611336
65.97	9.249928326262928
66.07000000000001	9.249063856802147
66.17	9.24820282765002
66.27000000000001	9.247345201671838
66.37	9.246490974911074
66.47	9.245640150409997
66.57000000000001	9.244792726023082
66.67	9.243948694646617
66.77000000000001	9.243108044435013
66.87	9.242270758937455
66.97	9.241436817302594
67.07000000000001	9.240606194405931
67.17	9.23977886104615
67.27000000000001	9.238954784065024
67.37	9.238133926528201
67.47	9.237316248962529
67.57000000000001	9.236501735418049
67.67	9.235690391238112
67.77000000000001	9.234882217850002
67.87	9.234077212035789
67.97	9.23327536606414
68.07000000000001	9.23247666787469
68.17	9.231681101228219
68.27000000000001	9.230888645842183
68.37	9.23009927755997
68.47	9.229312968480968
68.57000000000001	9.228529687096197
68.67	9.227749398434376
68.77000000000001	9.226972065083487
68.87	9.22619767174132
68.97	9.225426224840906
69.07000000000001	9.224657727371754
69.17	9.223892177978145
69.27000000000001	9.223129571131045
69.37	9.222369897267308
69.47	9.22161314292714
69.57000000000001	9.220859290885041
69.67	9.220108320294978
69.77000000000001	9.219360206816587
69.87	9.21861492274429
69.97	9.217872437118405
70.07000000000001	9.217132715823706
70.17	9.216395725773062
70.27000000000001	9.215661463263487
70.37	9.2149299354848
70.47	9.214201145508664
70.57000000000001	9.21347509244214
70.67	9.212751771555252
70.77000000000001	9.212031174410615
70.87	9.211313288989809
70.97	9.210598099817796
71.07000000000001	9.209885588081262
71.17	9.209175731743354
71.27000000000001	9.208468505662905
71.37	9.20776388170334
71.47	9.207061828843901
71.57000000000001	9.206362313407368
71.67	9.205665317984499
71.77000000000001	9.204970850194245
71.87	9.204278916081256
71.97	9.203589517935145
72.07000000000001	9.202902654442466
72.17	9.202218320804954
72.27000000000001	9.201536508854845
72.37	9.200857207167434
72.47	9.20018040117088
72.57000000000001	9.199506073253174
72.67	9.198834202866196
72.77000000000001	9.198164766628249
72.87	9.197497738422655
72.97	9.196833089494172
73.07000000000001	9.196170788427965
73.17	9.195510811907923
73.27000000000001	9.194853165642819
73.37	9.194197857529518
73.47	9.193544891962242
73.57000000000001	9.19289426998517
73.67	9.192245989399252
73.77000000000001	9.191600044866524
73.87	9.190956428011944
73.97	9.190315127522828
74.07000000000001	9.18967612924584
74.17	9.189039416281673
74.27000000000001	9.188404969077364
74.37	9.187772765519714
74.47	9.18714278101324
74.57000000000001	9.186514988574574
74.67	9.185889359071158
74.77000000000001	9.18526588106048
74.87	9.18464456382523
74.97	9.184025411395366
75.07000000000001	9.183408424764169
75.17	9.182793601948655
75.27000000000001	9.182180938093742
75.37	9.181570425563969
75.47	9.180962054030877
75.57000000000001	9.180355810561714
75.67	9.179751679705
75.77000000000001	9.179149643559596
75.87	9.178549681873134
75.97	9.177951772109713
76.07000000000001	9.17735588966272
76.17	9.17676202146674
76.27000000000001	9.176170172484461
76.37	9.175580346564276
76.47	9.174992544693911
76.57000000000001	9.174406765122201
76.67	9.17382300343042
76.77000000000001	9.173241252637752
76.87	9.172661503280507
76.97	9.172083743474788
77.07000000000001	9.171507958996052
77.17	9.170934133367828
77.27000000000001	9.170362247939973
77.37	9.169792281921756
77.47	9.16922421243607
77.57000000000001	9.168658020273975
77.67	9.168093707601113
77.77000000000001	9.167531279877338
77.87	9.166970739888422
77.97000000000001	9.166412087825877
78.07000000000001	9.165855321379693
78.17	9.165300435839557
78.27000000000001	9.16474742412527
78.37	9.164196276880737
78.47000000000001	9.163646982568837
78.57000000000001	9.163099527484432
78.67	9.162553895868164
78.77000000000001	9.162010069972045
78.87	9.161468030079396
78.97000000000001	9.160927754517392
79.07000000000001	9.160389224309421
79.17	9.159852440806569
79.27000000000001	9.159317410301396
79.37	9.158784136457422
79.47000000000001	9.158252620586849
79.57000000000001	9.157722861651845
79.67	9.157194856356844
79.77000000000001	9.156668599236893
79.87	9.15614408266408
79.97000000000001	9.155621296998818
80.07000000000001	9.155100230553902
80.17	9.154580869747983
80.27000000000001	9.154063199096019
80.37	9.153547201312326
80.47000000000001	9.153032857348833
80.57000000000001	9.152520146274645
80.67	9.152009052365404
80.77000000000001	9.15149957950479
80.87	9.150991734141042
80.97000000000001	9.150485520280833
81.07000000000001	9.149980939761273
81.17	9.149477992226357
81.27000000000001	9.148976675278242
81.37	9.148476984449946
81.47000000000001	9.147978913349045
81.57000000000001	9.147482453638451
81.67	9.146987595161399
81.77000000000001	9.14649432594107
81.87	9.146002632276748
81.97000000000001	9.145512498772058
82.07000000000001	9.145023908393213
82.17	9.144536842533492
82.27000000000001	9.144051281099285
82.37	9.14356721470998
82.47000000000001	9.143084650300418
82.57000000000001	9.1426035940458
82.67	9.142124049964877
82.77000000000001	9.141646020093427
82.87	9.141169504476226
82.97000000000001	9.140694501233138
83.07000000000001	9.140221006659328
83.17	9.139749015186288
83.27000000000001	9.139278519544519
83.37	9.138809510721224
83.47000000000001	9.138341978059715
83.57000000000001	9.137875909320318
83.67	9.13741129066105
83.77000000000001	9.136948106772778
83.87	9.136486340856614
83.97000000000001	9.136025974686909
84.07000000000001	9.135566990252412
84.17	9.135109386836046
84.27000000000001	9.13465317218506
84.37	9.134198352170705
84.47000000000001	9.133744930703037
84.57000000000001	9.133292909884167
84.67	9.132842290009902
84.77000000000001	9.132393069591192
84.87	9.131945245473618
84.97000000000001	9.131498812836451
85.07000000000001	9.131053765226307
85.17	9.13061009465829
85.27000000000001	9.130167791623213
85.37	9.129726845111927
85.47000000000001	9.129287242709463
85.57000000000001	9.128848970619048
85.67	9.12841201365952
85.77000000000001	9.127976355363336
85.87	9.12754197851143
85.97000000000001	9.127108880583357
86.07000000000001	9.126677069680444
86.17	9.126246549900717
86.27000000000001	9.125817323719978
86.37	9.125389391930499
86.47000000000001	9.124962753724022
86.57000000000001	9.124537406740975
86.67	9.124113347043153
86.77000000000001	9.123690569218379
86.87	9.123269066413318
86.97000000000001	9.122848830386442
87.07000000000001	9.122429851480526
87.17	9.122012118732549
87.27000000000001	9.121595619890206
87.37	9.12118034140878
87.47000000000001	9.120766268626653
87.57000000000001	9.120353394479858
87.67	9.119941723269267
87.77000000000001	9.119531259306498
87.87	9.119122005132642
87.97000000000001	9.118713961749446
88.07000000000001	9.118307128665567
88.17	9.117901503930925
88.27000000000001	9.117497084187708
88.37	9.117093864652354
88.47000000000001	9.11669183921575
88.57000000000001	9.116291000459812
88.67	9.115891339694992
88.77000000000001	9.115492847006834
88.87	9.115095511241972
88.97000000000001	9.114699320096477
89.07000000000001	9.114304260002596
89.17	9.113910318343063
89.27000000000001	9.113517494991536
89.37	9.113125795238876
89.47000000000001	9.112735222870995
89.57000000000001	9.112345780199497
89.67	9.111957468116948
89.77000000000001	9.111570286133553
89.87	9.111184232420003
89.97000000000001	9.110799303831934
90.07000000000001	9.110415495931852
90.17	9.11003280305173
90.27000000000001	9.109651218314713
90.37	9.109270733667719
90.47000000000001	9.10889133991343
90.57000000000001	9.108513026744498
90.67000000000002	9.108135782776609
90.77000000000001	9.10775959542607
90.87	9.107384451583297
90.97000000000001	9.107010345916335
91.07000000000001	9.106637283464723
91.17000000000002	9.10626526896994
91.27000000000001	9.105894305673239
91.37	9.105524395483755
91.47000000000001	9.105155539018158
91.57000000000001	9.10478773562257
91.67000000000002	9.10442098340015
91.77000000000001	9.104055279261075
91.87	9.10369061894553
91.97000000000001	9.103326997054245
92.07000000000001	9.1029644070785
92.17000000000002	9.102602841429524
92.27000000000001	9.102242291467313
92.37	9.101882747528899
92.47000000000001	9.101524198956072
92.57000000000001	9.101166634123315
92.67000000000002	9.100810040406412
92.77000000000001	9.10045440898041
92.87	9.10009974402963
92.97000000000001	9.099746050767479
93.07000000000001	9.099393333126052
93.17000000000002	9.099041593793679
93.27000000000001	9.09869083424555
93.37	9.098341054773774
93.47000000000001	9.097992254516889
93.57000000000001	9.097644431488835
93.67000000000002	9.097297582607395
93.77000000000001	9.096951703722095
93.87	9.096606789641582
93.97000000000001	9.096262834160495
94.07000000000001	9.095919830085817
94.17000000000002	9.095577769262716
94.27000000000001	9.095236642599899
94.37	9.094896440094471
94.47000000000001	9.094557150860238
94.57000000000001	9.094218762787847
94.67000000000002	9.093881266031792
94.77000000000001	9.093544661721777
94.87	9.09320895566398
94.97000000000001	9.092874152456073
95.07000000000001	9.092540255455583
95.17000000000002	9.092207266890053
95.27000000000001	9.09187518788431
95.37	9.091544018487268
95.47000000000001	9.091213757698231
95.57000000000001	9.090884403492726
95.67000000000002	9.090555952847877
95.77000000000001	9.090228401767288
95.87	9.089901745305502
95.97000000000001	9.089575977591993
96.07000000000001	9.089251091854686
96.17000000000002	9.088927080443089
96.27000000000001	9.088603934850932
96.37	9.08828164573841
96.47000000000001	9.087960202957419
96.57000000000001	9.087639595223875
96.67000000000002	9.087319812022907
96.77000000000001	9.08700085035429
96.87	9.08668271621773
96.97000000000001	9.086365414772004
97.07000000000001	9.086048950011547
97.17000000000002	9.085733324879888
97.27000000000001	9.085418541305662
97.37	9.08510460019413
97.47000000000001	9.084791501480751
97.57000000000001	9.084479244147609
97.67000000000002	9.08416782624501
97.77000000000001	9.083857244914103
97.87	9.08354749640907
97.97000000000001	9.083238576118896
98.07000000000001	9.082930478588796
98.17000000000002	9.082623197541208
98.27000000000001	9.082316725896417
98.37	9.08201105579281
98.47000000000001	9.08170617860673
98.57000000000001	9.081402084982901
98.67000000000002	9.081098764768106
98.77000000000001	9.080796207238953
98.87	9.080494412362405
98.97000000000001	9.080193385011917
99.07000000000001	9.079893129559544
99.17000000000002	9.079593648901698
99.27000000000001	9.079294945033356
99.37	9.07899701902733
99.47000000000001	9.078699871055745
99.57000000000001	9.078403500436417
99.67000000000002	9.078107905576083
99.77000000000001	9.077813084066898
99.87	9.077519032683238
99.97000000000001	9.07722574740059
100.07000000000001	9.076933223414892
100.17000000000002	9.076641455161512
100.27000000000001	9.076350436333884
100.37	9.076060159925003
100.47000000000001	9.075770618176497
100.57000000000001	9.075481802551753
100.67000000000002	9.075193703820524
100.77000000000001	9.074906318409589
100.87	9.074619649006518
100.97000000000001	9.074333699901434
101.07000000000001	9.07404847407252
101.17000000000002	9.073763973570305
101.27000000000001	9.073480199598267
101.37	9.073197152536073
101.47000000000001	9.072914831947978
101.57000000000001	9.072633236601687
101.67000000000002	9.072352364498382
101.77000000000001	9.072072212882953
101.87	9.071792778207755
101.97000000000001	9.071514056229967
102.07000000000001	9.071236041999716
102.17000000000002	9.07095872987708
102.27000000000001	9.07068211356214
102.37	9.070406186094596
102.47000000000001	9.070130939830921
102.57000000000001	9.069856366068274
102.67000000000002	9.069582457483378
102.77000000000001	9.06930921144758
102.87	9.06903663257373
102.97000000000001	9.068764724669663
103.07000000000001	9.068493490631274
103.17000000000002	9.068222932562195
103.27000000000001	9.067953051778565
103.37	9.067683848857781
103.47000000000001	9.06741532358076
103.57000000000001	9.06714747496569
103.67000000000002	9.066880301339085
103.77000000000001	9.066613800325477
103.87	9.066347968895641
103.97000000000001	9.066082803301441
104.07000000000001	9.065818299118396
104.17000000000002	9.065554451308255
104.27000000000001	9.06529125420934
104.37	9.065028701595567
104.47000000000001	9.064766786554134
104.57000000000001	9.064505501547718
104.67000000000002	9.064244838372574
104.77000000000001	9.063984790210515
104.87	9.063725357366962
104.97000000000001	9.063466544288438
105.07000000000001	9.063208354735917
105.17000000000002	9.062950791624909
105.27000000000001	9.062693857193628
105.37	9.062437552806122
105.47000000000001	9.062181879167536
105.57000000000001	9.061926836301335
105.67000000000002	9.061672423604993
105.77000000000001	9.061418639723648
105.87	9.061165482643899
105.97000000000001	9.060912949749556
106.07000000000001	9.06066103784946
106.17000000000002	9.060409743084618
106.27000000000001	9.060159060969278
106.37	9.059908986478597
106.47000000000001	9.059659514068505
106.57000000000001	9.059410637578019
106.67000000000002	9.059162350281154
106.77000000000001	9.058914644849027
106.87	9.058667513535486
106.97000000000001	9.058420950096615
107.07000000000001	9.058174956353737
107.17000000000002	9.05792953639686
107.27000000000001	9.05768469425674
107.37	9.057440432815465
107.47000000000001	9.057196754355314
107.57000000000001	9.056953660532477
107.67000000000002	9.056711152371957
107.77000000000001	9.056469230100316
107.87	9.056227893406467
107.97000000000001	9.055987141439521
108.07000000000001	9.0557469726343
108.17000000000002	9.055507384822468
108.27000000000001	9.055268375322015
108.37	9.055029940954618
108.47000000000001	9.054792077801938
108.57000000000001	9.054554781507244
108.67000000000002	9.054318047263372
108.77000000000001	9.05408186963354
108.87	9.05384624267396
108.97000000000001	9.053611160023882
109.07000000000001	9.053376614801437
109.17000000000002	9.053142598904257
109.27000000000001	9.052909107786345
109.37	9.052676140723872
109.47000000000001	9.052443702975886
109.57000000000001	9.052211798304988
109.67000000000002	9.051980430030643
109.77000000000001	9.051749600639367
109.87	9.051519312003618
109.97000000000001	9.051289565520717
110.07000000000001	9.051060361914928
110.17000000000002	9.050831701235172
110.27000000000001	9.05060358309909
110.37	9.0503760065632
110.47000000000001	9.050148969974067
110.57000000000001	9.049922471286406
110.67000000000002	9.049696507979384
110.77000000000001	9.049471076811868
110.87	9.04924617418716
110.97000000000001	9.049021796094246
111.07000000000001	9.048797937812514
111.17000000000002	9.048574594299954
111.27000000000001	9.048351760139544
111.37	9.048129429235178
111.47000000000001	9.047907595195493
111.57000000000001	9.047686250816831
111.67000000000002	9.047465389692572
111.77000000000001	9.047245009461548
111.87	9.047025114169534
111.97000000000001	9.046805707951684
112.07000000000001	9.04658679450628
112.17000000000002	9.046368376867367
112.27000000000001	9.046150457260373
112.37	9.04593303759009
112.47000000000001	9.045716119134045
112.57000000000001	9.045499702482935
112.67000000000002	9.045283787941889
112.77000000000001	9.04506837512187
112.87	9.044853463086918
112.97000000000001	9.044639050643168
113.07000000000001	9.044425135823674
113.17000000000002	9.04421171627481
113.27000000000001	9.043998789378623
113.37	9.043786351697184
113.47000000000001	9.043574399587065
113.57000000000001	9.043362928980622
113.67000000000002	9.043151935170263
113.77000000000001	9.042941413275827
113.87	9.042731357856956
113.97000000000001	9.042521763028507
114.07000000000001	9.04231262273509
114.17000000000002	9.042103929365245
114.27000000000001	9.041895678425972
114.37	9.04168786771813
114.47000000000001	9.041480501659874
114.57000000000001	9.041273584673592
114.67000000000002	9.041067120328146
114.77000000000001	9.040861111542185
114.87	9.040655561057491
114.97000000000001	9.040450470579477
115.07000000000001	9.04024584168394
115.17000000000002	9.040041675362254
115.27000000000001	9.03983797193475
115.37	9.039634731619355
115.47000000000001	9.03943195374251
115.57000000000001	9.039229637422993
115.67000000000002	9.039027781350988
115.77000000000001	9.038826383527427
115.87	9.03862544189615
115.97000000000001	9.038424953607468
116.07000000000001	9.038224915600992
116.17000000000002	9.038025324449915
116.27000000000001	9.037826176087302
116.37	9.037627466424388
116.47000000000001	9.037429190616278
116.57000000000001	9.037231343680013
116.67000000000002	9.037033920247227
116.77000000000001	9.036836914399009
116.87	9.036640319873023
116.97000000000001	9.03644413048159
117.07000000000001	9.03624834233479
117.17000000000002	9.036052959176413
117.27000000000001	9.035857984378627
117.37	9.035663422478054
117.47000000000001	9.035469276488893
117.57000000000001	9.035275549502972
117.67000000000002	9.035082243673616
117.77000000000001	9.03488936093701
117.87	9.034696902767354
117.97000000000001	9.03450486994408
118.07000000000001	9.034313263274553
118.17000000000002	9.034122082530308
118.27000000000001	9.03393132760612
118.37	9.033740997589613
118.47000000000001	9.03355109135372
118.57000000000001	9.033361607383167
118.67000000000002	9.033172543556311
118.77000000000001	9.032983897767144
118.87	9.032795667008063
118.97000000000001	9.032607848431784
119.07000000000001	9.03242043838019
119.17000000000002	9.032233433148914
119.27000000000001	9.032046828544532
119.37	9.031860620012175
119.47000000000001	9.031674802840868
119.57000000000001	9.031489371670096
119.67000000000002	9.031304321284154
119.77000000000001	9.031119645236274
119.87	9.030935337157032
119.97000000000001	9.030751394854054
120.07000000000001	9.030567817262801
120.17000000000002	9.030384610288328
120.27000000000001	9.030201777642294
120.37	9.030019323099758
120.47000000000001	9.02983724954578
120.57000000000001	9.029655559898611
120.67000000000002	9.029474256013488
120.77000000000001	9.029293340096599
120.87	9.029112813095457
120.97000000000001	9.02893267632128
121.07000000000001	9.028752930052107
121.17000000000002	9.028573574668272
121.27000000000001	9.028394609804224
121.37	9.028216034946556
121.47000000000001	9.028037849106473
121.57000000000001	9.02786005091695
121.67000000000002	9.027682638782421
121.77000000000001	9.027505610523884
121.87	9.02732896395296
121.97000000000001	9.027152696120638
122.07000000000001	9.026976804258211
122.17000000000002	9.02680128468807
122.27000000000001	9.02662613407301
122.37	9.026451348066075
122.47000000000001	9.026276922716152
122.57000000000001	9.026102853109805
122.67000000000002	9.025929134653477
122.77000000000001	9.025755761455406
122.87	9.025582728005421
122.97000000000001	9.025410032402522
123.07000000000001	9.02523767279739
123.17000000000002	9.025065656479567
123.27000000000001	9.024893987491707
123.37	9.024722667567735
123.47000000000001	9.024551698835003
123.57000000000001	9.024381082748812
123.67000000000002	9.024210820615565
123.77000000000001	9.024040913193334
123.87	9.023871361018479
123.97000000000001	9.023702164162835
124.07000000000001	9.023533322429845
124.17000000000002	9.023364835221809
124.27000000000001	9.023196701645112
124.37	9.023028920449043
124.47000000000001	9.022861490077487
124.57000000000001	9.022694408643122
124.67000000000002	9.022527673960584
124.77000000000001	9.022361283522217
124.87	9.022195234545375
124.97000000000001	9.022029523918263
125.07000000000001	9.021864148291618
125.17000000000002	9.021699103953052
125.27000000000001	9.02153438703279
125.37	9.021369992427076
125.47000000000001	9.02120591681122
125.57000000000001	9.02104215870306
125.67000000000002	9.020878717507797
125.77000000000001	9.020715597278715
125.87	9.020552800377716
125.97000000000001	9.020390328738719
126.07000000000001	9.020228184346921
126.17000000000002	9.020066368230513
126.27000000000001	9.019904881750978
126.37	9.019743725185204
126.47000000000001	9.019582899299296
126.57000000000001	9.01942240364066
126.67000000000002	9.019262238405831
126.77000000000001	9.01910240246074
126.87	9.01894289538087
126.97000000000001	9.018783715470187
127.07000000000001	9.018624861617662
127.17000000000002	9.018466331653086
127.27000000000001	9.01830812377399
127.37	9.018150235365615
127.47000000000001	9.017992663948757
127.57000000000001	9.017835406491395
127.67000000000002	9.017678459854032
127.77000000000001	9.017521820611332
127.87	9.01736548473481
127.97000000000001	9.017209448569103
128.07	9.017053708285824
128.17000000000002	9.016898259738118
128.27	9.016743106794092
128.37	9.016588250402771
128.47	9.016433693354545
128.57	9.01627943833346
128.67000000000002	9.016125486641505
128.77	9.01597184011345
128.87	9.015818499637444
128.97	9.015665466183803
129.07	9.015512740257975
129.17000000000002	9.015360321983607
129.27	9.01520821150501
129.37	9.015056408126085
129.47	9.01490491164057
129.57	9.014753720614095
129.67000000000002	9.014602834356074
129.77	9.014452250933067
129.87	9.0143019689371
129.97	9.014151986161059
130.07	9.01400230042379
130.17000000000002	9.013852909270684
130.27	9.013703809766923
130.37	9.01355499922125
130.47	9.013406473996254
130.57	9.013258231041991
130.67000000000002	9.013110266368813
130.77	9.012962574563451
130.87	9.012815154898878
130.97	9.012668006342675
131.07	9.012521129199566
131.17000000000002	9.012374527386221
131.27	9.012228203517642
131.37	9.012082159104185
131.47	9.011936396449196
131.57	9.011790916480534
131.67000000000002	9.011645720597814
131.77	9.011500809568782
131.87	9.011356183803915
131.97	9.011211843927267
132.07	9.01106778944815
132.17000000000002	9.010924020687455
132.27	9.010780536596926
132.37	9.010637336708038
132.47	9.010494419882827
132.57	9.010351784725067
132.67000000000002	9.010209430023906
132.77	9.01006735355511
132.87	9.009925553833071
132.97	9.009784028177181
133.07	9.009642774358602
133.17000000000002	9.009501789671228
133.27	9.009361071022084
133.37	9.009220615687548
133.47	9.009080419858172
133.57	9.008940479547958
133.67000000000002	9.00880079227661
133.77	9.008661354092048
133.87	9.008522162942162
133.97	9.008383223133116
134.07	9.008244536173473
134.17000000000002	9.008106104458859
134.27	9.007967930488045
134.37	9.007830016012488
134.47	9.007692362282913
134.57	9.007554971139616
134.67000000000002	9.007417842920185
134.77	9.007280978838685
134.87	9.00714437913952
134.97	9.00700804395199
135.07	9.006871973662975
135.17000000000002	9.00673616745412
135.27	9.006600625332867
135.37	9.006465346229684
135.47	9.006330329180564
135.57	9.00619557329756
135.67000000000002	9.006061076677833
135.77	9.005926838188547
135.87	9.005792855620179
135.97	9.005659126946346
136.07	9.005525650169469
136.17000000000002	9.005392422368203
136.27	9.005259441337067
136.37	9.005126703882453
136.47	9.004994206900015
136.57	9.004861947389916
136.67000000000002	9.004729921808208
136.77	9.004598124433032
136.87	9.004466555678418
136.97	9.004335216147728
137.07	9.00420410478456
137.17000000000002	9.004073225833118
137.27	9.003942582031526
137.37	9.003812175243946
137.47	9.003682007003905
137.57	9.00355207959878
137.67000000000002	9.00342239356733
137.77	9.003292950332753
137.87	9.003163750790002
137.97	9.003034795091132
138.07	9.002906084254326
138.17000000000002	9.002777617862757
138.27	9.002649395904374
138.37	9.002521418435514
138.47	9.002393684365268
138.57	9.002266193418496
138.67000000000002	9.002138944455087
138.77	9.002011936056487
138.87	9.001885167550045
138.97	9.00175863670087
139.07	9.001632341997443
139.17000000000002	9.001506281699985
139.27	9.001380453234201
139.37	9.001254854751782
139.47	9.001129483504227
139.57	9.001004336636159
139.67000000000002	9.000879411906467
139.77	9.000754705660817
139.87	9.000630214228986
139.97	9.000505934425101
140.07	9.00038186522481
140.17000000000002	9.000258001760761
140.27	9.000134345836464
140.37	9.000010901157543
140.47	8.999887669728189
140.57	8.999764653569567
140.67000000000002	8.999641854858275
140.77	8.999519275889037
140.87	8.99939691748606
140.97	8.999274781383333
141.07	8.999152868732493
141.17000000000002	8.99903117993348
141.27	8.998909716264823
141.37	8.998788477813637
141.47	8.998667464581805
141.57	8.998546677376147
141.67000000000002	8.998426115311103
141.77	8.99830577812288
141.87	8.998185665772624
141.97	8.998065776857556
142.07000000000002	8.997946110744723
142.17000000000002	8.997826666501968
142.27	8.99770744234077
142.37	8.99758843722254
142.47	8.997469649385842
142.57000000000002	8.997351076675889
142.67000000000002	8.997232717645696
142.77	8.99711456977306
142.87	8.996996630549562
142.97	8.996878898118188
143.07000000000002	8.996761369265121
143.17000000000002	8.99664404114742
143.27	8.996526911074287
143.37	8.996409975993162
143.47	8.996293231996324
143.57000000000002	8.996176674301516
143.67000000000002	8.99606030706766
143.77	8.995944130167393
143.87	8.99582814401861
143.97	8.995712352315667
144.07000000000002	8.995596757663037
144.17000000000002	8.995481362150844
144.27	8.995366166960775
144.37	8.995251174162611
144.47	8.995136385051438
144.57000000000002	8.995021800288722
144.67000000000002	8.994907421394476
144.77	8.994793248925857
144.87	8.994679283045079
144.97	8.99456552473084
145.07000000000002	8.994451973866564
145.17000000000002	8.994338630124675
145.27	8.994225493952362
145.37	8.994112564619895
145.47	8.993999841319003
145.57000000000002	8.993887323976306
145.67000000000002	8.993775011305765
145.77	8.993662902027507
145.87	8.993550995559405
145.97	8.993439290112248
146.07000000000002	8.99332778394393
146.17000000000002	8.993216475975926
146.27	8.993105363965535
146.37	8.992994445718164
146.47	8.992883719671557
146.57000000000002	8.992773183175897
146.67000000000002	8.992662833594359
146.77	8.992552668635682
146.87	8.992442685611163
146.97	8.992332881809963
147.07000000000002	8.992223251381626
147.17000000000002	8.992113795381112
147.27	8.992004516097461
147.37	8.991895413097145
147.47	8.99178648803003
147.57000000000002	8.991677743374817
147.67000000000002	8.991569181499997
147.77	8.991460803742232
147.87	8.991352610586585
147.97	8.991244603435272
148.07000000000002	8.991136783204713
148.17000000000002	8.991029149888012
148.27	8.990921704233456
148.37	8.990814446848654
148.47	8.990707377130912
148.57000000000002	8.990600495188117
148.67000000000002	8.990493801356418
148.77	8.990387294458438
148.87	8.990280973976416
148.97	8.990174840005531
149.07000000000002	8.990068890818016
149.17000000000002	8.989963125381143
149.27	8.989857543289444
149.37	8.989752142574867
149.47	8.989646921649843
149.57000000000002	8.989541879516887
149.67000000000002	8.989437014104311
149.77	8.98933232325604
149.87	8.98922780498306
149.97	8.98912345738519
150.07000000000002	8.989019278650476
150.17000000000002	8.988915265630345
150.27	8.988811415424237
150.37	8.988707731807754
150.47	8.988604215458027
150.57000000000002	8.988500866355137
150.67000000000002	8.988397686609508
150.77	8.988294677501154
150.87	8.988191841040967
150.97	8.988089177528815
151.07000000000002	8.987986687512691
151.17000000000002	8.987884372217188
151.27	8.987782232031803
151.37	8.98768026674652
151.47	8.987578476801032
151.57000000000002	8.98747686269681
151.67000000000002	8.987375423507567
151.77	8.987274158946413
151.87	8.987173069488128
151.97	8.987072153678398
152.07000000000002	8.986971410708994
152.17000000000002	8.98687084032608
152.27	8.986770441282305
152.37	8.98667021204866
152.47	8.98657015163721
152.57000000000002	8.98647025902729
152.67000000000002	8.986370532013412
152.77	8.986270968942078
152.87	8.986171568766958
152.97	8.98607232893377
153.07000000000002	8.985973247364313
153.17000000000002	8.985874320514483
153.27	8.985775547428696
153.37	8.985676928808875
153.47	8.985578463540051
153.57000000000002	8.985480148981779
153.67000000000002	8.985381989445438
153.77	8.985283986300805
153.87	8.985186141458575
153.97	8.985088455661113
154.07000000000002	8.984990929684754
154.17000000000002	8.984893564813348
154.27	8.984796362248513
154.37	8.984699321765065
154.47	8.98460244382234
154.57000000000002	8.984505729668777
154.67000000000002	8.984409178709877
154.77	8.984312790759597
154.87	8.984216566134783
154.97	8.984120504854687
155.07000000000002	8.984024605833136
155.17000000000002	8.983928868563064
155.27	8.98383329329658
155.37	8.983737878487261
155.47	8.983642623066098
155.57000000000002	8.9835475263956
155.67000000000002	8.983452587591692
155.77	8.983357804723308
155.87	8.983263176404877
155.97	8.983168701921562
156.07000000000002	8.983074379027164
156.17000000000002	8.98298020578244
156.27	8.982886180279934
156.37	8.982792300602245
156.47	8.982698565443275
156.57000000000002	8.982604973206593
156.67000000000002	8.982511518703404
156.77	8.982418204053781
156.87	8.982325031751731
156.97	8.982232002623551
157.07000000000002	8.982139117093308
157.17000000000002	8.982046376938602
157.27	8.98195378336717
157.37	8.981861338122744
157.47	8.981769042200227
157.57000000000002	8.981676895726174
157.67000000000002	8.981584899395237
157.77	8.98149305477326
157.87	8.981401361440252
157.97	8.98130981943393
158.07000000000002	8.98121842915362
158.17000000000002	8.981127191337144
158.27	8.981036104911974
158.37	8.98094516961619
158.47	8.980854385688225
158.57000000000002	8.980763752636442
158.67000000000002	8.980673269262672
158.77	8.980582934860333
158.87	8.980492749466553
158.97	8.980402711488617
159.07000000000002	8.980312819603716
159.17000000000002	8.980223072752668
159.27	8.980133470518835
159.37	8.98004401055994
159.47	8.979954691344394
159.57000000000002	8.979865511583482
159.67000000000002	8.979776469886525
159.77	8.97968756391966
159.87	8.9795987918343
159.97	8.979510149709602
160.07000000000002	8.979421636990434
160.17000000000002	8.979333255075762
160.27	8.97924500370966
160.37	8.979156879811207
160.47	8.979068886256718
160.57000000000002	8.978981025283778
160.67000000000002	8.978893298230219
160.77	8.978805707346954
160.87	8.978718252715737
160.97	8.978630935203514
161.07000000000002	8.978543755861713
161.17000000000002	8.978456716433547
161.27	8.978369816345358
161.37	8.97828305603077
161.47	8.97819643620995
161.57000000000002	8.978109957752634
161.67000000000002	8.97802361979643
161.77	8.977937422312987
161.87	8.977851365675122
161.97	8.977765449985538
162.07000000000002	8.977679674087906
162.17000000000002	8.977594037514393
162.27	8.977508540277213
162.37	8.977423181814217
162.47	8.97733796066784
162.57000000000002	8.977252875952653
162.67000000000002	8.977167927310152
162.77	8.977083113609313
162.87	8.97699843308365
162.97	8.976913884451395
163.07000000000002	8.976829466979373
163.17000000000002	8.976745179054635
163.27	8.976661018590251
163.37	8.976576983926636
163.47	8.976493072898968
163.57000000000002	8.97640928417784
163.67000000000002	8.976325616803246
163.77	8.976242069448919
163.87	8.976158637250041
163.97	8.9760753211075
164.07000000000002	8.975992124658143
164.17000000000002	8.975909048906074
164.27	8.975826094669163
164.37	8.975743263049374
164.47	8.975660555335486
164.57000000000002	8.975577972659444
164.67000000000002	8.975495516790609
164.77	8.975413188662428
164.87	8.975330988257278
164.97	8.975248916226503
165.07000000000002	8.975166973734227
165.17000000000002	8.975085161481305
165.27	8.975003478918289
165.37	8.9749219262393
165.47	8.974840504002094
165.57000000000002	8.974759212749957
165.67000000000002	8.974678051404409
165.77	8.974597019725113
165.87	8.97451611766449
165.97	8.974435345672967
166.07000000000002	8.974354702150647
166.17000000000002	8.974274186444882
166.27	8.974193797906697
166.37	8.974113536946469
166.47	8.974033401456234
166.57000000000002	8.973953390392538
166.67000000000002	8.973873502711927
166.77	8.97379373822662
166.87	8.973714094937662
166.97	8.973634571232713
167.07000000000002	8.973555165698397
167.17000000000002	8.973475877371788
167.27	8.973396704536329
167.37	8.973317645223682
167.47000000000003	8.973238697764751
167.57000000000002	8.973159858680443
167.67000000000002	8.973081125576368
167.77	8.973002501572589
167.87	8.972923986664865
167.97000000000003	8.972845580474438
168.07000000000002	8.972767280085712
168.17000000000002	8.972689090179122
168.27	8.972611012038456
168.37	8.972533046947504
168.47000000000003	8.972455197210865
168.57000000000002	8.972377463017754
168.67000000000002	8.972299844961977
168.77	8.9722223439008
168.87	8.972144961360337
168.97000000000003	8.972067698048583
169.07000000000002	8.971990553639088
169.17000000000002	8.971913528536511
169.27	8.971836623316506
169.37	8.971759839306763
169.47000000000003	8.971683175338592
169.57000000000002	8.97160663138712
169.67000000000002	8.971530207427465
169.77	8.97145390438454
169.87	8.971377721316163
169.97000000000003	8.971301657458232
170.07000000000002	8.971225712378757
170.17000000000002	8.971149886066861
170.27	8.971074178356933
170.37	8.970998587618034
170.47000000000003	8.970923113032825
170.57000000000002	8.970847753783968
170.67000000000002	8.970772510093541
170.77	8.970697379902044
170.87	8.970622361906699
170.97000000000003	8.970547454925935
171.07000000000002	8.97047265827705
171.17000000000002	8.970397970782955
171.27	8.970323390264019
171.37	8.970248915190817
171.47000000000003	8.97017454403393
171.57000000000002	8.970100273846025
171.67000000000002	8.970026104844658
171.77	8.969952036068978
171.87	8.969878066455808
171.97000000000003	8.969804191975962
172.07000000000002	8.969730411129571
172.17000000000002	8.969656729231641
172.27	8.969583147346817
172.37	8.96950966653975
172.47000000000003	8.969436287908023
172.57000000000002	8.969363012479622
172.67000000000002	8.969289841301766
172.77	8.969216775427611
172.87	8.96914381632637
172.97000000000003	8.969070965656222
173.07000000000002	8.968998222887514
173.17000000000002	8.968925588625192
173.27	8.968853063474196
173.37	8.968780649002014
173.47000000000003	8.968708345118173
173.57000000000002	8.968636151466159
173.67000000000002	8.96856406822609
173.77	8.968492095578087
173.87	8.96842023508973
173.97000000000003	8.968348485165615
174.07000000000002	8.968276845576094
174.17000000000002	8.968205316099192
174.27	8.968133896948663
174.37	8.968062588290824
174.47000000000003	8.967991388584748
174.57000000000002	8.967920297228414
174.67000000000002	8.967849313619801
174.77	8.967778437946015
174.87	8.96770766913684
174.97000000000003	8.967637005699627
175.07000000000002	8.96756644667368
175.17000000000002	8.96749599109831
175.27	8.967425639068951
175.37	8.967355388471873
175.47000000000003	8.967285237820734
175.57000000000002	8.967215185816865
175.67000000000002	8.967145231118556
175.77	8.967075371961867
175.87	8.967005607717791
175.97000000000003	8.966935937239446
176.07000000000002	8.966866359379946
176.17000000000002	8.966796871028102
176.27	8.966727468074946
176.37	8.966658156719427
176.47000000000003	8.966588937748872
176.57000000000002	8.96651981195061
176.67000000000002	8.96645078014627
176.77	8.96638184312798
176.87	8.966313001614411
176.97000000000003	8.966244256371853
177.07000000000002	8.9661756081666
177.17000000000002	8.966107058696702
177.27	8.966038608369473
177.37	8.965970256708653
177.47000000000003	8.965902004041611
177.57000000000002	8.965833850695715
177.67000000000002	8.96576579798418
177.77	8.96569784560565
177.87	8.965629992891945
177.97000000000003	8.965562239774469
178.07000000000002	8.965494586184636
178.17000000000002	8.965427033073544
178.27	8.965359579600165
178.37	8.96529222482673
178.47000000000003	8.965224968310936
178.57000000000002	8.965157809610485
178.67000000000002	8.965090749281432
178.77	8.965023786092276
178.87	8.964956918799551
178.97000000000003	8.964890146608788
179.07000000000002	8.964823468725513
179.17000000000002	8.964756885154653
179.27	8.964690394504204
179.37	8.964623995303617
179.47000000000003	8.96455768647317
179.57000000000002	8.964491466933147
179.67000000000002	8.964425333180483
179.77	8.964359285624758
179.87	8.964293325606649
179.97000000000003	8.96422745297072
180.07000000000002	8.964161667561534
180.17000000000002	8.964095967138167
180.27	8.964030352251275
180.37	8.963964825512104
180.47000000000003	8.96389938767935
180.57000000000002	8.963834039511708
180.67000000000002	8.963768782390563
180.77	8.963703617229344
180.87	8.963638543519497
180.97000000000003	8.963573561667447
181.07000000000002	8.963508672079616
181.17000000000002	8.96344387557739
181.27	8.963379173359076
181.37	8.96331456414746
181.47000000000003	8.963250047960171
181.57000000000002	8.963185624814836
181.67000000000002	8.963121294791287
181.77	8.96305705938137
181.87	8.96299291669081
181.97000000000003	8.962928866370817
182.07000000000002	8.962864908072602
182.17000000000002	8.96280104144737
182.27	8.96273726738648
182.37	8.962673584350664
182.47000000000003	8.962609991325984
182.57000000000002	8.962546487618884
182.67000000000002	8.962483072535813
182.77	8.962419746146248
182.87	8.962356507536636
182.97000000000003	8.962293354993424
183.07000000000002	8.962230287506628
183.17000000000002	8.962167304066272
183.27	8.962104403120762
183.37	8.962041582239467
183.47000000000003	8.96197884304231
183.57000000000002	8.961916185080025
183.67000000000002	8.961853607903338
183.77	8.961791111062986
183.87	8.961728689407913
183.97000000000003	8.961666347312965
184.07000000000002	8.961604086370109
184.17000000000002	8.961541907309249
184.27	8.961479810860288
184.37	8.961417798300603
184.47000000000003	8.961355870362246
184.57000000000002	8.961294026867062
184.67000000000002	8.961232268295914
184.77	8.961170595129662
184.87	8.96110900788141
184.97000000000003	8.961047508796835
185.07000000000002	8.96098609617673
185.17000000000002	8.96092477012028
185.27	8.960863530726664
185.37	8.960802378095067
185.47000000000003	8.960741313293978
185.57000000000002	8.960680336088279
185.67000000000002	8.960619445393693
185.77	8.960558640950243
185.87	8.960497922497952
185.97000000000003	8.960437289817065
186.07000000000002	8.960376744234054
186.17000000000002	8.960316283521701
186.27	8.960255907082647
186.37	8.960195614319531
186.47000000000003	8.960135404634991
186.57000000000002	8.960075278190837
186.67000000000002	8.960015234360744
186.77	8.959955271357279
186.87	8.959895388265965
186.97000000000003	8.959835584172328
187.07000000000002	8.959775858161896
187.17000000000002	8.959716208302575
187.27	8.95965663472666
187.37	8.959597136913771
187.47000000000003	8.959537714178373
187.57000000000002	8.959478365834922
187.67000000000002	8.95941908965698
187.77	8.959359881379932
187.87	8.959300747024132
187.97000000000003	8.959241687220498
188.07000000000002	8.959182702599952
188.17000000000002	8.959123793793418
188.27	8.95906496166187
188.37	8.959006206767157
188.47000000000003	8.958947529457445
188.57000000000002	8.958888930283406
188.67000000000002	8.958830409795713
188.77	8.958771968545037
188.87	8.958713608707274
188.97000000000003	8.958655329323362
189.07000000000002	8.958597130159264
189.17000000000002	8.958539011391046
189.27	8.95848097319478
189.37	8.958423015798179
189.47000000000003	8.95836514118481
189.57000000000002	8.958307347315703
189.67000000000002	8.958249634014992
189.77	8.958192001106815
189.87	8.958134448415304
189.97000000000003	8.958076976151634
190.07000000000002	8.958019585150891
190.17000000000002	8.957962273446086
190.27	8.957905040531326
190.37	8.957847885900717
190.47000000000003	8.957790809048365
190.57000000000002	8.957733810075434
190.67000000000002	8.957676888928654
190.77	8.957620043632932
190.87	8.957563273373482
190.97000000000003	8.957506577335522
191.07000000000002	8.95744995470427
191.17000000000002	8.95739340470244
191.27	8.957336926521023
191.37	8.957280519280847
191.47000000000003	8.957224182152197
191.57000000000002	8.957167914305364
191.67000000000002	8.95711171491063
191.77	8.957055579558025
191.87	8.956999507592318
191.97000000000003	8.956943503452091
192.07000000000002	8.956887567586342
192.17000000000002	8.95683170044407
192.27	8.956775902474273
192.37	8.956720173656178
192.47000000000003	8.956664514450475
192.57000000000002	8.956608926006366
192.67000000000002	8.956553408939646
192.77	8.956497963866108
192.87	8.956442591401544
192.97000000000003	8.956387293096485
193.07000000000002	8.956332069794728
193.17000000000002	8.956276920435286
193.27	8.95622184526652
193.37	8.956166844536783
193.47000000000003	8.956111918494434
193.57000000000002	8.956057068063986
193.67000000000002	8.956002294173048
193.77	8.95594759526707
193.87	8.955892971249662
193.97000000000003	8.955838422024437
194.07000000000002	8.955783947495004
194.17000000000002	8.955729547902502
194.27	8.95567522444471
194.37	8.955620975023022
194.47000000000003	8.955566799218348
194.57000000000002	8.955512696611596
194.67000000000002	8.955458666783674
194.77	8.95540470931549
194.87	8.955350825624313
194.97000000000003	8.955297013235926
195.07000000000002	8.955243271362558
195.17000000000002	8.955189599283663
195.27	8.955135996278702
195.37	8.955082461627129
195.47000000000003	8.955028995351237
195.57000000000002	8.954975596173286
195.67000000000002	8.95492226291519
195.77	8.954868994696374
195.87	8.954815790636262
195.97000000000003	8.95476264985428
196.07000000000002	8.954709568480764
196.17000000000002	8.954656544877848
196.27	8.95460358342474
196.37	8.954550684322975
196.47000000000003	8.954497847774082
196.57000000000002	8.954445073979594
196.67000000000002	8.954392362939169
196.77	8.954339712191482
196.87	8.954287125289932
196.97000000000003	8.954234602901499
197.07000000000002	8.954182145693165
197.17000000000002	8.954129754331916
197.27	8.954077429484732
197.37	8.954025173398412
197.47000000000003	8.953972985753742
197.57000000000002	8.953920866048078
197.67000000000002	8.953868814597696
197.77	8.953816831718877
197.87	8.953764917727897
197.97000000000003	8.95371307342149
198.07000000000002	8.953661300427036
198.17000000000002	8.953609596869052
198.27	8.953557962726208
198.37	8.953506397977169
198.47000000000003	8.953454902600601
198.57000000000002	8.953403476575174
198.67000000000002	8.953352121420181
198.77	8.953300836049062
198.87	8.953249619436827
198.97000000000003	8.953198471246726
199.07000000000002	8.953147391142005
199.17000000000002	8.953096378785917
199.27	8.95304543411462
199.37	8.952994558308358
199.47000000000003	8.952943748914128
199.57000000000002	8.952893005301139
199.67000000000002	8.952842326838589
199.77	8.952791712895682
199.87	8.952741162841622
199.97000000000003	8.952690676917522
200.07000000000002	8.952640254348257
200.17000000000002	8.95258989342673
200.27	8.952539593288082
200.37	8.952489353067453
200.47000000000003	8.952439171899986
200.57000000000002	8.952389048920821
200.67000000000002	8.952338978358934
200.77	8.952288963907673
200.87	8.95223900649762
200.97000000000003	8.95218910606182
201.07000000000002	8.952139262533315
201.17000000000002	8.952089475845145
201.27	8.952039745351017
201.37	8.951990066563349
201.47000000000003	8.951940445230113
201.57000000000002	8.95189088203763
201.67000000000002	8.951841377672222
201.77	8.951791932820212
201.87	8.951742548167925
201.97000000000003	8.951693225141991
202.07000000000002	8.951643965217636
202.17000000000002	8.951594767155193
202.27	8.95154563133398
202.37	8.951496558133314
202.47000000000003	8.951447547932517
202.57000000000002	8.951398601110903
202.67000000000002	8.951349719252876
202.77	8.951300902771154
202.87	8.95125215032904
202.97000000000003	8.951203461975352
203.07000000000002	8.95115483775891
203.17000000000002	8.95110627772853
203.27	8.951057781933025
203.37	8.951009351792708
203.47000000000003	8.950960986905185
203.57000000000002	8.950912685924928
203.67000000000002	8.950864448592604
203.77	8.950816274648886
203.87	8.950768163834443
203.97000000000003	8.950720115889943
204.07000000000002	8.950672131932503
204.17000000000002	8.9506242111115
204.27	8.95057635193176
204.37	8.950528553847313
204.47000000000003	8.950480816312188
204.57000000000002	8.950433138780408
204.67000000000002	8.950385520706003
204.77	8.950337962759207
204.87	8.950290463969372
204.97000000000003	8.950243022596604
205.07000000000002	8.950195637834597
205.17000000000002	8.950148308877036
205.27	8.950101034917614
205.37	8.950053815150019
205.47000000000003	8.950006646808571
205.57000000000002	8.94995952913686
205.67000000000002	8.94991246394774
205.77	8.949865450921783
205.87	8.94981848973956
205.97000000000003	8.949771580081643
206.07000000000002	8.949724721628609
206.17000000000002	8.949677911300409
206.27	8.949631146239344
206.37	8.949584432705555
206.47000000000003	8.949537771359147
206.57000000000002	8.949491162860228
206.67000000000002	8.949444607868909
206.77	8.949398107045297
206.87	8.949351661273509
206.97000000000003	8.949305272656945
207.07000000000002	8.949258939945807
207.17000000000002	8.949212663578479
207.27	8.949166443993343
207.37	8.949120281628787
207.47000000000003	8.949074176923192
207.57000000000002	8.949028130314945
207.67000000000002	8.948982144628484
207.77	8.948936218116453
207.87	8.948890350429188
207.97000000000003	8.948844541681602
208.07000000000002	8.948798791988608
208.17000000000002	8.948753101465117
208.27	8.948707470226045
208.37	8.948661899736084
208.47000000000003	8.948616389982975
208.57000000000002	8.948570939415184
208.67000000000002	8.948525547846682
208.77	8.94848021509144
208.87	8.948434940963427
208.97000000000003	8.948389725276611
209.07000000000002	8.948344568074576
209.17000000000002	8.948299471232986
209.27	8.948254431976544
209.37	8.948209449839927
209.47000000000003	8.94816452435781
209.57000000000002	8.948119655064872
209.67000000000002	8.948074841495783
209.77	8.948030083185223
209.87	8.947985381102656
209.97000000000003	8.947940734102257
210.07000000000002	8.947896140566483
210.17000000000002	8.947851599780059
210.27	8.947807111027705
210.37	8.947762673594152
210.47000000000003	8.94771828676412
210.57000000000002	8.947673949477286
210.67000000000002	8.947629657037512
210.77	8.947585413578334
210.87	8.947541218882725
210.97000000000003	8.94749707273365
211.07000000000002	8.94745297491408
211.17000000000002	8.947408925206984
211.27	8.947364923395332
211.37	8.94732096600471
211.47000000000003	8.947277052602242
211.57000000000002	8.947233187489374
211.67000000000002	8.94718937117583
211.77	8.947145604171332
211.87	8.947101886985608
211.97000000000003	8.947058220128378
212.07000000000002	8.947014604109366
212.17000000000002	8.94697104163395
212.27	8.946927531420853
212.37	8.946884073072491
212.47000000000003	8.946840666812552
212.57000000000002	8.94679731286472
212.67000000000002	8.946754011452676
212.77	8.946710762800105
212.87	8.946667567219665
212.97000000000003	8.94662442772032
213.07000000000002	8.946581341351655
213.17000000000002	8.946538308039166
213.27	8.946495327708355
213.37	8.94645240028472
213.47000000000003	8.946409525693761
213.57000000000002	8.946366703860976
213.67000000000002	8.946323935298517
213.77	8.94628122152721
213.87	8.946238559964007
213.97000000000003	8.94619595025814
214.07000000000002	8.946153392058834
214.17000000000002	8.946110885015319
214.27	8.946068428776819
214.37	8.946026022992566
214.47000000000003	8.94598366790995
214.57000000000002	8.945941363847568
214.67000000000002	8.945899108950538
214.77	8.94585690268407
214.87	8.945814744513376
214.97000000000003	8.945772633903664
215.07000000000002	8.945730570320146
215.17000000000002	8.945688553228031
215.27	8.94564657984162
215.37	8.945604647734633
215.47000000000003	8.945562761330033
215.57000000000002	8.945520920712958
215.67000000000002	8.945479125968554
215.77	8.945437377181959
215.87	8.945395674438316
215.97000000000003	8.945354017822767
216.07000000000002	8.945312406546828
216.17000000000002	8.945270839572032
216.27	8.945229319326227
216.37	8.945187846166627
216.47000000000003	8.945146420450449
216.57000000000002	8.945105042534905
216.67000000000002	8.945063712777214
216.77	8.945022431534591
216.87	8.94498119972443
216.97000000000003	8.944940019732698
217.07000000000002	8.94489888899433
217.17000000000002	8.944857807576188
217.27	8.944816775545139
217.37	8.944775792968047
217.47000000000003	8.944734859911776
217.57000000000002	8.944693976443194
217.67000000000002	8.944653142629162
217.77	8.944612361561171
217.87	8.944571630095604
217.97000000000003	8.944530947943763
218.07000000000002	8.944490314894725
218.17000000000002	8.944449730737567
218.27	8.944409195261366
218.37	8.944368708255201
218.47000000000003	8.944328269508146
218.57000000000002	8.944287880852068
218.67000000000002	8.944247540749645
218.77	8.944207247846613
218.87	8.944167001676606
218.97000000000003	8.944126801773253
219.07000000000002	8.94408664767019
219.17000000000002	8.944046538901048
219.27	8.944006474999458
219.37	8.943966454847846
219.47000000000003	8.943926477430631
219.57000000000002	8.943886543695658
219.67000000000002	8.943846653339266
219.77	8.943806806057795
219.87	8.943767001547581
219.97000000000003	8.943727239504964
220.07000000000002	8.943687519626282
220.17000000000002	8.943647841607874
220.27	8.94360819792899
220.37	8.943568595309676
220.47000000000003	8.943529034903754
220.57000000000002	8.943489517081552
220.67000000000002	8.943450042213392
220.77	8.943410610669606
220.87	8.943371222820518
220.97000000000003	8.943331879036457
221.07000000000002	8.943292580461833
221.17000000000002	8.943253327877102
221.27	8.943214120243738
221.37	8.943174957766265
221.47000000000003	8.943135840649207
221.57000000000002	8.94309676909709
221.67000000000002	8.943057743314439
221.77	8.943018763505778
221.87	8.94297982987563
221.97000000000003	8.942940945321554
222.07000000000002	8.94290210791441
222.17000000000002	8.942863316810033
222.27	8.942824571933434
222.37	8.942785873209626
222.47000000000003	8.942747220563623
222.57000000000002	8.942708613920438
222.67000000000002	8.94267005320508
222.77	8.942631538638013
222.87	8.942593072776328
222.97000000000003	8.942554652343999
223.07000000000002	8.94251627700837
223.17000000000002	8.942477946436789
223.27	8.942439660296596
223.37	8.942401418255141
223.47000000000003	8.942363219979764
223.57000000000002	8.942325065137814
223.67000000000002	8.942286954026567
223.77	8.942248886999277
223.87	8.942210862209015
223.97000000000003	8.942172879168837
224.07000000000002	8.942134937391797
224.17000000000002	8.942097036390955
224.27	8.94205917567936
224.37	8.94202135477007
224.47000000000003	8.94198357317614
224.57000000000002	8.941945826739977
224.67000000000002	8.941908114478624
224.77	8.941870440946222
224.87	8.94183280627028
224.97000000000003	8.94179521057831
225.07000000000002	8.941757653997819
225.17000000000002	8.941720136656318
225.27	8.94168265868132
225.37	8.94164522020033
225.47000000000003	8.941607819955248
225.57000000000002	8.941570458178756
225.67000000000002	8.94153313658103
225.77	8.941495855495031
225.87	8.941458615253708
225.97000000000003	8.941421416190018
226.07000000000002	8.941384258636912
226.17000000000002	8.941347142927343
226.27	8.94131006939427
226.37	8.941273040111033
226.47000000000003	8.941236055596207
226.57000000000002	8.941199113862655
226.67000000000002	8.941162214967502
226.77	8.941125358967867
226.87	8.94108854592087
226.97000000000003	8.941051775883635
227.07000000000002	8.941015048913282
227.17000000000002	8.940978365066933
227.27	8.940941725585537
227.37	8.940905131706453
227.47000000000003	8.9408685807873
227.57000000000002	8.94083207262604
227.67000000000002	8.940795607020641
227.77	8.940759183769066
227.87	8.940722802669278
227.97000000000003	8.940686463519242
228.07000000000002	8.94065016611692
228.17000000000002	8.940613910592209
228.27	8.940577699411962
228.37	8.940541529121854
228.47000000000003	8.940505399284065
228.57000000000002	8.94046930946078
228.67000000000002	8.940433259214183
228.77	8.940397248106454
228.87	8.940361275699773
228.97000000000003	8.94032534155633
229.07000000000002	8.9402894452383
229.17000000000002	8.94025358408399
229.27	8.940217759380458
229.37	8.940181971532468
229.47000000000003	8.94014622029924
229.57000000000002	8.940110505439987
229.67000000000002	8.940074826713929
229.77	8.940039183880279
229.87	8.940003576698254
229.97000000000003	8.93996800492707
230.07000000000002	8.939932465107015
230.17000000000002	8.939896954643755
230.27	8.939861479668805
230.37	8.939826040545247
230.47000000000003	8.939790637636174
230.57000000000002	8.939755271304668
230.67000000000002	8.939719941913818
230.77	8.939684649826713
230.87	8.93964939540644
230.97000000000003	8.939614179016083
231.07000000000002	8.939579003279052
231.17000000000002	8.939543866586975
231.27	8.939508768693237
231.37	8.939473709783377
231.47000000000003	8.939438690042936
231.57000000000002	8.939403709657457
231.67000000000002	8.93936876881248
231.77	8.939333867693547
231.87	8.939299006486198
231.97000000000003	8.93926418628486
232.07000000000002	8.939229409447712
232.17000000000002	8.939194672768366
232.27	8.939159976171492
232.37	8.939125319581768
232.47000000000003	8.939090702923867
232.57000000000002	8.939056126122464
232.67000000000002	8.939021589102236
232.77	8.938987091787856
232.87	8.938952634104
232.97000000000003	8.93891821789446
233.07000000000002	8.938883842926504
233.17000000000002	8.938849507011323
233.27	8.938815209834496
233.37	8.938780951081599
233.47000000000003	8.93874673043821
233.57000000000002	8.938712547589905
233.67000000000002	8.938678402222264
233.77	8.938644294020861
233.87	8.938610222671274
233.97000000000003	8.938576189242854
234.07000000000002	8.93854219259627
234.17000000000002	8.938508231652136
234.27	8.938474305971075
234.37	8.938440415113709
234.47000000000003	8.938406558640656
234.57000000000002	8.938372736112537
234.67000000000002	8.938338947089978
234.77	8.938305191133594
234.87	8.938271467804011
234.97000000000003	8.938237769141237
235.07000000000002	8.938204100250745
235.17000000000002	8.938170463703573
235.27	8.938136859661004
235.37	8.938103288284317
235.47000000000003	8.938069749734794
235.57000000000002	8.938036244173718
235.67000000000002	8.938002771762367
235.77	8.937969332662025
235.87	8.937935927033973
235.97000000000003	8.93790255324802
236.07000000000002	8.937869212676487
236.17000000000002	8.937835906308221
236.27	8.937802634450824
236.37	8.937769397411897
236.47000000000003	8.937736195499046
236.57000000000002	8.93770302901987
236.67000000000002	8.937669898281973
236.77	8.937636803592955
236.87	8.937603745260422
236.97000000000003	8.937570726213773
237.07000000000002	8.937537745867713
237.17000000000002	8.937504802398909
237.27	8.937471895855055
237.37	8.937439026283844
237.47000000000003	8.937406193732976
237.57000000000002	8.937373398250143
237.67000000000002	8.937340639883043
237.77	8.937307918679371
237.87	8.937275234686823
237.97000000000003	8.937242589365207
238.07000000000002	8.937209984112526
238.17000000000002	8.937177415902719
238.27	8.937144884542915
238.37	8.937112389840244
238.47000000000003	8.937079931601838
238.57000000000002	8.937047509634828
238.67000000000002	8.937015123746345
238.77	8.93698277374352
238.87	8.936950459433483
238.97000000000003	8.936918180623366
239.07000000000002	8.93688594086906
239.17000000000002	8.93685373615649
239.27	8.936821565949026
239.37	8.93678942983804
239.47000000000003	8.936757327414911
239.57000000000002	8.936725258271013
239.67000000000002	8.936693221997722
239.77	8.936661218186414
239.87	8.936629246428463
239.97000000000003	8.936597306315248
240.07000000000002	8.936565395404081
240.17000000000002	8.936533513293117
240.27	8.936501661927839
240.37	8.936469841125096
240.47000000000003	8.936438050701732
240.57000000000002	8.936406290474594
240.67000000000002	8.936374560260527
240.77	8.936342859876378
240.87	8.936311189138994
240.97000000000003	8.936279547865219
241.07000000000002	8.936247935871902
241.17000000000002	8.93621634401318
241.27	8.936184780444359
241.37	8.936153246595833
241.47000000000003	8.936121742818177
241.57000000000002	8.936090269461966
241.67000000000002	8.936058826877776
241.77	8.936027415416183
241.87	8.935996035427761
241.97000000000003	8.935964687263088
242.07000000000002	8.935933371272736
242.17000000000002	8.935902088444582
242.27	8.935870841363919
242.37	8.935839627300023
242.47000000000003	8.935808446419747
242.57000000000002	8.935777298889944
242.67000000000002	8.935746184877464
242.77	8.935715104549159
242.87	8.935684058071878
242.97000000000003	8.935653045612476
243.07000000000002	8.935622067337802
243.17000000000002	8.935591123414707
243.27	8.935560215662305
243.37	8.935529345647856
243.47000000000003	8.935498510169655
243.57000000000002	8.935467709152302
243.67000000000002	8.9354369425204
243.77	8.935406210198554
243.87	8.935375512111364
243.97000000000003	8.93534484818343
244.07000000000002	8.935314218339357
244.17000000000002	8.935283622503748
244.27	8.935253060601202
244.37	8.935222534285375
244.47000000000003	8.935192044398779
244.57000000000002	8.935161587922186
244.67000000000002	8.935131164559637
244.77	8.935100774015169
244.87	8.935070415992824
244.97000000000003	8.93504009019664
245.07000000000002	8.935009796330656
245.17000000000002	8.934979534098911
245.27	8.934949303205446
245.37	8.9349191033543
245.47000000000003	8.934888934858202
245.57000000000002	8.934858798166761
245.67000000000002	8.934828691508086
245.77	8.934798614489871
245.87	8.934768566719807
245.97000000000003	8.934738547805585
246.07000000000002	8.934708557354895
246.17000000000002	8.93467859497543
246.27	8.934648660274881
246.37	8.934618752860938
246.47000000000003	8.934588872341292
246.57000000000002	8.934559017152102
246.67000000000002	8.934529177086278
246.77	8.934499363347255
246.87	8.934469576121892
246.97000000000003	8.93443981559704
247.07000000000002	8.934410081959552
247.17000000000002	8.934380375396282
247.27	8.934350696094082
247.37	8.934321044239807
247.47000000000003	8.934291420020307
247.57000000000002	8.934261823622437
247.67000000000002	8.934232255233052
247.77	8.934202713493416
247.87	8.934173199703233
247.97000000000003	8.934143714644112
248.07000000000002	8.934114258597537
248.17000000000002	8.934084831844997
248.27	8.93405543466798
248.37	8.934026067347975
248.47000000000003	8.93399673016647
248.57000000000002	8.93396742340495
248.67000000000002	8.933938147344902
248.77	8.933908902267818
248.87	8.933879689988638
248.97000000000003	8.933850513036438
249.07000000000002	8.933821367610504
249.17000000000002	8.933792253749386
249.27	8.933763171491632
249.37	8.933734120875794
249.47000000000003	8.933705101940417
249.57000000000002	8.933676114724054
249.67000000000002	8.933647159265256
249.77	8.933618235602568
249.87	8.933589343774543
249.97000000000003	8.933560483819727
250.07000000000002	8.933531659188354
250.17000000000002	8.933502867987185
250.27	8.93347410841244
250.37	8.933445380280668
250.47000000000003	8.933416683408417
250.57000000000002	8.93338801761224
250.67000000000002	8.933359382708682
250.77	8.933330778514296
250.87	8.933302204845631
250.97000000000003	8.933273661519236
251.07000000000002	8.93324514835166
251.17000000000002	8.933216665159454
251.27	8.93318821558306
251.37	8.933159795725759
251.47000000000003	8.93313140495963
251.57000000000002	8.933103042924419
251.67000000000002	8.933074709259879
251.77	8.93304640360576
251.87	8.93301812560181
251.97000000000003	8.932989874887783
252.07000000000002	8.932961651103428
252.17000000000002	8.932933453888493
252.27	8.932905282882732
252.37	8.932877137295264
252.47000000000003	8.93284900934548
252.57000000000002	8.932820906875756
252.67000000000002	8.932792829876021
252.77	8.932764778336203
252.87	8.93273675224623
252.97000000000003	8.93270875159603
253.07000000000002	8.93268077637553
253.17000000000002	8.932652826574662
253.27	8.93262490218335
253.37	8.932597003191528
253.47000000000003	8.932569129589119
253.57000000000002	8.932541281216189
253.67000000000002	8.932513452627338
253.77	8.932485649628989
253.87	8.932457872447667
253.97000000000003	8.932430121309908
254.07000000000002	8.93240239644224
254.17000000000002	8.932374698071198
254.27	8.932347026423312
254.37	8.93231938172511
254.47000000000003	8.932291764203127
254.57000000000002	8.932264174083892
254.67000000000002	8.932236611593938
254.77	8.932209076959795
254.87	8.932181575193198
254.97000000000003	8.932154102367917
255.07000000000002	8.932126657672029
255.17000000000002	8.932099241107219
255.27	8.932071852675183
255.37	8.932044492377607
255.47000000000003	8.932017160216185
255.57000000000002	8.931989856192608
255.67000000000002	8.931962580308564
255.77	8.931935332565745
255.87	8.931908112965843
255.97000000000003	8.931880921510547
256.07	8.931853761074333
256.17	8.931826631167292
256.27	8.931799529098596
256.37	8.931772454660413
256.47	8.931745407644911
256.57	8.93171838784426
256.67	8.931691395050628
256.77	8.931664429056186
256.87	8.931637489653102
256.97	8.931610576633545
257.07	8.931583689789685
257.17	8.93155682891369
257.27	8.931529993706288
257.37	8.931503182774406
257.47	8.931476397240182
257.57	8.931449636948278
257.67	8.931422901743357
257.77	8.93139619147008
257.87	8.931369505973109
257.97	8.931342845097106
258.07	8.931316208686734
258.17	8.931289596586653
258.27	8.931263008641528
258.37	8.931236444696019
258.47	8.931209904594787
258.57	8.931183384084202
258.67	8.931156882089736
258.77	8.931130403952638
258.87	8.931103949862168
258.97	8.931077520007584
259.07	8.931051114578144
259.17	8.931024733763111
259.27	8.930998377751743
259.37	8.930972046733299
259.47	8.93094574089704
259.57	8.930919460432222
259.67	8.93089320552811
259.77	8.930866976373958
259.87	8.930840775902475
259.97	8.930814602870196
260.07	8.930788455913323
260.17	8.93076233507046
260.27	8.930736240380217
260.37	8.9307101718812
260.47	8.930684129612015
260.57	8.930658113611269
260.67	8.930632123917569
260.77	8.930606160569521
260.87	8.930580223605734
260.97	8.930554313064814
261.07	8.930528428985367
261.17	8.930502575620304
261.27	8.930476750288104
261.37	8.930450951187762
261.47	8.930425178150625
261.57	8.930399431008038
261.67	8.930373709591347
261.77	8.9303480137319
261.87	8.93032234326104
261.97	8.930296698010112
262.07	8.930271077810467
262.17	8.930245482493447
262.27	8.930219911890399
262.37	8.93019436583267
262.47	8.930168844731927
262.57	8.930143348181453
262.67	8.930117875619578
262.77	8.930092426845142
262.87	8.930067001656983
262.97	8.930041599853942
263.07	8.930016221234855
263.17	8.92999086559856
263.27	8.929965532743898
263.37	8.929940222469705
263.47	8.929914934574823
263.57	8.929889668858088
263.67	8.92986442511834
263.77	8.929839199367839
263.87	8.929813988161063
263.97	8.929788798802564
264.07	8.92976363145941
264.17	8.92973848629867
264.27	8.929713363487405
264.37	8.92968826319269
264.47	8.929663185581585
264.57	8.929638130821163
264.67	8.929613099078486
264.77	8.929588090520625
264.87	8.929563105314642
264.97	8.92953814362761
265.07	8.929513205626593
265.17	8.929488294044589
265.27	8.929463406673612
265.37	8.929438543317524
265.47	8.929413704050098
265.57	8.929388888945114
265.67	8.92936409807635
265.77	8.92933933151758
265.87	8.929314589342582
265.97	8.929289871625135
266.07	8.929265178439014
266.17	8.929240509857998
266.27	8.929215865955864
266.37	8.929191246806388
266.47	8.929166654339163
266.57	8.929142091240715
266.67	8.92911755286491
266.77	8.92909303908143
266.87	8.929068549759954
266.97	8.929044084770165
267.07	8.929019643981745
267.17	8.928995227264373
267.27	8.928970834487732
267.37	8.928946465521502
267.47	8.928922120235365
267.57	8.928897798499001
267.67	8.928873500182092
267.77	8.92884922515432
267.87	8.928824974792121
267.97	8.928800748929621
268.07	8.9287765458299
268.17	8.928752365268513
268.27	8.928728207021015
268.37	8.928704070862963
268.47	8.92867995656991
268.57	8.928655863917411
268.67	8.928631792681022
268.77	8.928607742636299
268.87	8.928583713558796
268.97	8.928559705224066
269.07	8.928535717407668
269.17	8.928511749885155
269.27	8.928487796378437
269.37	8.928463857429165
269.47	8.928439938612057
269.57	8.928416040052012
269.67	8.928392161873921
269.77	8.92836830420268
269.87	8.928344467163184
269.97	8.928320650880327
270.07	8.928296855479003
270.17	8.928273081084107
270.27000000000004	8.928249327820534
270.37	8.92822559581318
270.47	8.928201885186937
270.57	8.928178196066701
270.67	8.928154528801379
270.77000000000004	8.92813088366911
270.87	8.928107260394086
270.97	8.928083659083244
271.07	8.928060079843524
271.17	8.928036522781865
271.27000000000004	8.928012988005204
271.37	8.92798947562048
271.47	8.927965985734636
271.57	8.927942518454605
271.67	8.92791907388733
271.77000000000004	8.927895652139746
271.87	8.927872253318796
271.97	8.927848877531416
272.07	8.927825525042207
272.17	8.927802202592051
272.27000000000004	8.92777890330391
272.37	8.927755627083979
272.47	8.927732373838458
272.57	8.927709143473544
272.67	8.927685935895436
272.77000000000004	8.927662751010331
272.87	8.927639588724427
272.97	8.927616448943922
273.07	8.927593331575014
273.17	8.927570236523902
273.27000000000004	8.927547163696785
273.37	8.927524112999857
273.47	8.927501084339319
273.57	8.927478079930417
273.67	8.927455099776527
273.77000000000004	8.927432141187916
273.87	8.927409203936998
273.97	8.927386287796192
274.07	8.927363392537917
274.17	8.927340517934587
274.27000000000004	8.927317663758622
274.37	8.927294829782436
274.47	8.927272015778449
274.57	8.927249221519078
274.67	8.927226446776741
274.77000000000004	8.927203691323852
274.87	8.927180954932831
274.97	8.927158237376094
275.07	8.927135530314041
275.17	8.92711283909367
275.27000000000004	8.927090166522756
275.37	8.92706751266996
275.47	8.927044877603944
275.57	8.927022261393367
275.67	8.926999664106889
275.77000000000004	8.926977085813173
275.87	8.926954526580879
275.97	8.926931986478664
276.07	8.926909465575195
276.17	8.926886963939126
276.27000000000004	8.926864481639122
276.37	8.926842018743843
276.47	8.926819575321947
276.57	8.926797149401434
276.67	8.926774742664357
276.77000000000004	8.926752355723217
276.87	8.92672998871358
276.97	8.926707641771015
277.07	8.926685315031088
277.17	8.926663008629365
277.27000000000004	8.926640722701414
277.37	8.926618457382801
277.47	8.926596212809093
277.57	8.926573989115857
277.67	8.92655178643866
277.77000000000004	8.926529604913068
277.87	8.926507444674646
277.97	8.926485305858964
278.07	8.926463193634007
278.17	8.926441105486267
278.27000000000004	8.926419038856945
278.37	8.926396993686993
278.47	8.926374969917363
278.57	8.926352967489008
278.67	8.92633098634288
278.77000000000004	8.926309026419933
278.87	8.92628708766112
278.97	8.92626517000739
279.07	8.926243273399699
279.17	8.926221397778997
279.27000000000004	8.92619954308624
279.37	8.926177709262376
279.47	8.926155896248362
279.57	8.926134105951597
279.67	8.926112340567292
279.77000000000004	8.926090595620982
279.87	8.92606887089706
279.97	8.92604716617992
280.07	8.926025481253957
280.17	8.926003815903561
280.27000000000004	8.92598216991313
280.37	8.925960543067056
280.47	8.925938935149732
280.57	8.925917345945553
280.67	8.92589577523891
280.77000000000004	8.9258742228142
280.87	8.925852688455814
280.97	8.925831171948149
281.07	8.925809673075594
281.17	8.925788184836174
281.27000000000004	8.92576671165513
281.37	8.925745255834059
281.47	8.925723817379343
281.57	8.925702396297375
281.67	8.925680992594542
281.77000000000004	8.925659606277232
281.87	8.925638237351837
281.97	8.925616885824743
282.07	8.925595551702338
282.17	8.925574234991013
282.27000000000004	8.925552935697155
282.37	8.925531653827152
282.47	8.925510389387396
282.57	8.925489142384272
282.67	8.925467912824171
282.77000000000004	8.925446694655099
282.87	8.925425493821184
282.97	8.925404310732619
283.07	8.925383145546006
283.17	8.925361998417952
283.27000000000004	8.92534086950506
283.37	8.925319758963935
283.47	8.92529866695118
283.57	8.925277593623402
283.67	8.925256539137202
283.77000000000004	8.925235503649185
283.87	8.925214487315959
283.97	8.925193490294124
284.07	8.925172512740286
284.17	8.925151554811048
284.27000000000004	8.925130616663015
284.37	8.925109705933467
284.47	8.925088815553353
284.57	8.925067945082636
284.67	8.925047094495337
284.77000000000004	8.92502626376547
284.87	8.925005452867058
284.97	8.924984661774113
285.07	8.924963890460658
285.17	8.924943138900709
285.27000000000004	8.924922407068282
285.37	8.924901694937398
285.47	8.924881002482074
285.57	8.92486032967633
285.67	8.924839676494178
285.77000000000004	8.924819042909643
285.87	8.92479842889674
285.97	8.924777839676045
286.07	8.924757272062815
286.17	8.924736723671652
286.27000000000004	8.924716194309626
286.37	8.92469568378381
286.47	8.924675191901272
286.57	8.924654718469082
286.67	8.924634263294312
286.77000000000004	8.924613826184029
286.87	8.924593406945306
286.97	8.924573005385211
287.07	8.924552621310816
287.17	8.924532254529192
287.27000000000004	8.924511904847407
287.37	8.924491572072531
287.47	8.924471256011635
287.57	8.92445095502449
287.67	8.924430665493729
287.77000000000004	8.92441039225696
287.87	8.924390135259628
287.97	8.924369894447183
288.07	8.924349669765077
288.17	8.924329461158756
288.27000000000004	8.92430926857367
288.37	8.924289091955265
288.47	8.924268931248992
288.57	8.924248786400302
288.67	8.924228657354641
288.77000000000004	8.924208544057459
288.87	8.924188446454203
288.97	8.924168364490324
289.07	8.924148298111271
289.17	8.924128247262491
289.27000000000004	8.924108206552331
289.37	8.924088176224268
289.47	8.924068161579289
289.57	8.92404816278455
289.67	8.924028180007204
289.77000000000004	8.924008213414405
289.87	8.923988263173309
289.97	8.923968329451071
290.07	8.923948412414846
290.17	8.92392851223179
290.27000000000004	8.923908629069055
290.37	8.923888763093796
290.47	8.92386891447317
290.57	8.92384908337433
290.67	8.92382926996443
290.77000000000004	8.923809474410628
290.87	8.923789696880077
290.97	8.923769941832868
291.07	8.923750208652066
291.17	8.923730493759438
291.27000000000004	8.923710797160208
291.37	8.923691118859601
291.47	8.923671458862842
291.57	8.923651817175159
291.67	8.923632193801776
291.77000000000004	8.923612588747918
291.87	8.92359300201881
291.97	8.923573433619682
292.07	8.923553883555753
292.17	8.923534351832252
292.27000000000004	8.923514838454405
292.37	8.923495343427435
292.47	8.92347586675657
292.57	8.923456408447034
292.67	8.923436971285168
292.77000000000004	8.923417558142646
292.87	8.923398163167095
292.97	8.923378786194602
293.07	8.923359427061255
293.17	8.923340085603138
293.27000000000004	8.923320761656338
293.37	8.92330145505694
293.47	8.923282165641028
293.57	8.923262893244692
293.67	8.923243637704015
293.77000000000004	8.923224398855083
293.87	8.923205176533983
293.97	8.923185970576798
294.07	8.923166780819617
294.17	8.923147607098523
294.27000000000004	8.923128449249603
294.37	8.923109307108945
294.47	8.923090178043216
294.57	8.92307106397293
294.67	8.923051965218233
294.77000000000004	8.923032881671366
294.87	8.923013813224568
294.97	8.922994759770077
295.07	8.922975721200133
295.17	8.922956697406978
295.27000000000004	8.922937688282849
295.37	8.922918693719984
295.47	8.922899713610626
295.57	8.922880747847012
295.67	8.922861796321383
295.77000000000004	8.922842858925979
295.87	8.922823935553035
295.97	8.922805026094796
296.07	8.9227861304435
296.17	8.92276724685638
296.27000000000004	8.922748364011468
296.37	8.922729494929163
296.47	8.922710639774587
296.57	8.922691798712865
296.67	8.92267297190912
296.77000000000004	8.922654159528479
296.87	8.922635361736063
296.97	8.922616578697
297.07	8.922597810576407
297.17	8.922579057539416
297.27000000000004	8.922560319751147
297.37	8.922541597376725
297.47	8.922522890581273
297.57	8.922504199529918
297.67	8.922485524387781
297.77000000000004	8.922466865319988
297.87	8.922448222491662
297.97	8.922429596794673
298.07	8.922410994069505
298.17	8.92239240794775
298.27000000000004	8.922373838464289
298.37	8.922355285653989
298.47	8.922336749551729
298.57	8.922318230192383
298.67	8.922299727610827
298.77000000000004	8.922281241841935
298.87	8.922262772920579
298.97	8.922244320881639
299.07	8.922225885759984
299.17	8.922207467590493
299.27000000000004	8.92218906640804
299.37	8.922170682247497
299.47	8.922152315143743
299.57	8.922133965131648
299.67	8.922115632246092
299.77000000000004	8.922097316521945
299.87	8.922079025642915
299.97	8.9220607536374
300.07	8.922042498612036
300.17	8.922024260435299
300.27000000000004	8.922006038975658
300.37	8.921987834101582
300.47	8.921969645681546
300.57	8.92195147358402
300.67	8.921933317677475
300.77000000000004	8.92191517783038
300.87	8.921897053911207
300.97	8.92187894578843
301.07	8.921860853330518
301.17	8.921842776405944
301.27000000000004	8.921824714883174
301.37	8.921806668630685
301.47	8.921788637516945
301.57	8.921770621410428
301.67	8.921752619767348
301.77000000000004	8.921734631566158
301.87	8.921716658011276
301.97	8.921698699000654
302.07	8.921680754432245
302.17	8.921662824204
302.27000000000004	8.921644908213874
302.37	8.92162700635982
302.47	8.92160911853979
302.57	8.921591244651735
302.67	8.921573384593609
302.77000000000004	8.921555538263364
302.87	8.921537705558954
302.97	8.921519886378332
303.07	8.92150208061945
303.17	8.921484288180258
303.27000000000004	8.921466508958712
303.37	8.921448742852764
303.47	8.921430989760367
303.57	8.921413244730699
303.67	8.921395504470865
303.77000000000004	8.921377777192566
303.87	8.921360063008843
303.97	8.921342362032744
304.07	8.921324674377312
304.17	8.921307000155593
304.27000000000004	8.921289339480632
304.37	8.921271692465474
304.47	8.921254059223163
304.57	8.921236439866744
304.67	8.921218834509265
304.77000000000004	8.921201243263766
304.87	8.921183666243294
304.97	8.921166103560896
305.07	8.921148555329614
305.17	8.921131021662493
305.27000000000004	8.921113502672581
305.37	8.92109599847292
305.47	8.921078510891324
305.57	8.921061044756089
305.67	8.921043593604688
305.77000000000004	8.92102615741874
305.87	8.92100873617986
305.97	8.920991329869668
306.07	8.920973938469778
306.17	8.920956561961807
306.27000000000004	8.920939200327375
306.37	8.920921853548098
306.47	8.92090452160559
306.57	8.920887204481472
306.67	8.92086990215736
306.77000000000004	8.920852614614871
306.87	8.92083534183562
306.97	8.920818083801228
307.07	8.920800840493309
307.17	8.92078361189348
307.27000000000004	8.92076639798336
307.37	8.920749198744565
307.47	8.92073201868898
307.57	8.920714854812365
307.67	8.920697705395733
307.77000000000004	8.920680570325088
307.87	8.920663449486428
307.97	8.920646342765755
308.07	8.92062925004907
308.17	8.920612171222372
308.27000000000004	8.920595106171662
308.37	8.920578054782943
308.47	8.920561016942214
308.57	8.920543992535476
308.67	8.920526981448731
308.77000000000004	8.920509983567978
308.87	8.920492998779217
308.97	8.920476026968451
309.07	8.920459068021678
309.17	8.920442121824902
309.27000000000004	8.920425188264122
309.37	8.920408267225337
309.47	8.920391347242978
309.57	8.920374439137502
309.67	8.920357543544108
309.77000000000004	8.920340660528822
309.87	8.920323790157664
309.97	8.920306932496654
310.07	8.92029008761182
310.17	8.920273255569183
310.27000000000004	8.920256436434764
310.37	8.920239630274587
310.47	8.920222837154675
310.57	8.920206057141051
310.67	8.920189290299737
310.77000000000004	8.920172536696757
310.87	8.92015579639813
310.97	8.920139069469885
311.07	8.920122355978041
311.17	8.92010565598862
311.27000000000004	8.920088969567646
311.37	8.920072296781141
311.47	8.920055640722092
311.57	8.92003899895428
311.67	8.920022370928118
311.77000000000004	8.920005756657178
311.87	8.919989156155026
311.97	8.919972569435236
312.07	8.919955996511376
312.17	8.919939437397018
312.27000000000004	8.919922892105726
312.37	8.919906360651074
312.47	8.919889843046633
312.57	8.919873339305969
312.67	8.919856849442654
312.77000000000004	8.919840373470256
312.87	8.919823911402347
312.97	8.919807463252495
313.07	8.91979102903427
313.17	8.919774608761243
313.27000000000004	8.919758202446982
313.37	8.919741810105057
313.47	8.919725435325251
313.57	8.919709079808328
313.67	8.9196927381427
313.77000000000004	8.91967641021646
313.87	8.91966009591771
313.97	8.91964379513454
314.07	8.919627507755049
314.17	8.919611233667332
314.27000000000004	8.919594972759485
314.37	8.919578724919605
314.47	8.919562490035785
314.57	8.919546267996125
314.67	8.919530058688718
314.77000000000004	8.919513862001661
314.87	8.919497677823049
314.97	8.919481506040981
315.07	8.919465346543548
315.17	8.919449199218851
315.27000000000004	8.919433063954981
315.37	8.919416940640039
315.47	8.919400829162118
315.57	8.919384722815558
315.67	8.919368624140848
315.77000000000004	8.919352537185707
315.87	8.919336461983253
315.97	8.9193203985666
316.07	8.919304346968861
316.17	8.919288307223159
316.27000000000004	8.919272279362604
316.37	8.919256263420314
316.47	8.919240259429404
316.57	8.919224267422992
316.67	8.919208287434193
316.77000000000004	8.919192319496121
316.87	8.919176363641895
316.97	8.91916041990463
317.07	8.919144488317441
317.17	8.919128568913443
317.27000000000004	8.919112661725755
317.37	8.91909676678749
317.47	8.919080884131766
317.57	8.919065013791698
317.67	8.919049155463275
317.77000000000004	8.919033309170901
317.87	8.919017475305974
317.97	8.919001653910684
318.07	8.918985845027219
318.17	8.918970048697773
318.27000000000004	8.918954264964533
318.37	8.918938493869689
318.47	8.918922735455432
318.57	8.91890698976395
318.67	8.918891256837437
318.77000000000004	8.918875536718078
318.87	8.918859829448065
318.97	8.918844135069588
319.07	8.918828453624837
319.17	8.918812785156
319.27000000000004	8.91879712970527
319.37	8.918781487314835
319.47	8.918765858026886
319.57	8.91875024188361
319.67	8.9187346389272
319.77000000000004	8.918719049215847
319.87	8.918703483673022
319.97	8.91868793132101
320.07	8.918672392062414
320.17	8.918656865799834
320.27000000000004	8.918641352435873
320.37	8.918625851873134
320.47	8.91861036401422
320.57	8.918594888761735
320.67	8.918579426018278
320.77000000000004	8.918563975686453
320.87	8.918548537668864
320.97	8.918533111868113
321.07000000000005	8.9185176981868
321.17	8.91850229652753
321.27000000000004	8.918486906792905
321.37	8.91847152888553
321.47	8.918456162708003
321.57000000000005	8.918440808162927
321.67	8.918425465152907
321.77000000000004	8.918410133580545
321.87	8.918394813348446
321.97	8.918379503295865
322.07000000000005	8.918364198028911
322.17	8.918348903903366
322.27000000000004	8.918333620913653
322.37	8.918318349054193
322.47	8.918303088319407
322.57000000000005	8.918287838703717
322.67	8.918272600201542
322.77000000000004	8.918257372807304
322.87	8.918242156515426
322.97	8.918226951320326
323.07000000000005	8.918211757216426
323.17	8.918196574198149
323.27000000000004	8.918181402259913
323.37	8.918166241396143
323.47	8.918151091601256
323.57000000000005	8.918135952869676
323.67	8.918120825195825
323.77000000000004	8.918105708574119
323.87	8.918090602998983
323.97	8.91807550846484
324.07000000000005	8.918060424966106
324.17	8.918045352497206
324.27000000000004	8.918030285747385
324.37	8.91801522951568
324.47	8.91800018442124
324.57000000000005	8.917985150528425
324.67	8.91797012790159
324.77000000000004	8.917955116605093
324.87	8.917940116703289
324.97	8.917925128260535
325.07000000000005	8.917910151341188
325.17	8.917895186009604
325.27000000000004	8.917880232330141
325.37	8.917865290367153
325.47	8.917850360185
325.57000000000005	8.917835441848036
325.67	8.917820535420619
325.77000000000004	8.917805640967105
325.87	8.91779075855185
325.97	8.91777588823921
326.07000000000005	8.917761030093546
326.17	8.91774618417921
326.27000000000004	8.91773135056056
326.37	8.917716529301954
326.47	8.917701723825605
326.57000000000005	8.917686939516209
326.67	8.917672167600855
326.77000000000004	8.917657408004922
326.87	8.917642660653787
326.97	8.917627925472827
327.07000000000005	8.917613202387418
327.17	8.91759849132294
327.27000000000004	8.917583792204766
327.37	8.917569104958279
327.47	8.917554429508852
327.57000000000005	8.917539765781864
327.67	8.917525113702691
327.77000000000004	8.917510473196712
327.87	8.917495844189302
327.97	8.91748122660584
328.07000000000005	8.917466620371705
328.17	8.91745202541227
328.27000000000004	8.917437441652915
328.37	8.917422869019015
328.47	8.91740830743595
328.57000000000005	8.917393756829098
328.67	8.917379217123832
328.77000000000004	8.917364687536
328.87	8.917350166579896
328.97	8.917335656336599
329.07000000000005	8.917321156763023
329.17	8.917306667816085
329.27000000000004	8.917292189452693
329.37	8.91727772162976
329.47	8.917263264304204
329.57000000000005	8.917248817432931
329.67	8.917234380972857
329.77000000000004	8.917219954880897
329.87	8.917205539113962
329.97	8.917191133628963
330.07000000000005	8.917176738382814
330.17	8.917162353332431
330.27000000000004	8.917147978434722
330.37	8.917133613646604
330.47	8.917119258924988
330.57000000000005	8.917104914226785
330.67	8.917090579508912
330.77000000000004	8.917076254728277
330.87	8.9170619398418
330.97	8.917047634806385
331.07000000000005	8.917033339578952
331.17	8.917019045037254
331.27000000000004	8.917004758163875
331.37	8.916990481169975
331.47	8.916976214132797
331.57000000000005	8.916961957129582
331.67	8.916947710237578
331.77000000000004	8.916933473534025
331.87	8.916919247096168
331.97	8.916905031001248
332.07000000000005	8.916890825326513
332.17	8.916876630149202
332.27000000000004	8.916862445546563
332.37	8.916848271595835
332.47	8.916834108374266
332.57000000000005	8.916819955959095
332.67	8.916805814427569
332.77000000000004	8.916791683856928
332.87	8.91677756432442
332.97	8.916763455907285
333.07000000000005	8.916749358682768
333.17	8.916735272728111
333.27000000000004	8.916721198120559
333.37	8.916707134937356
333.47	8.916693083255744
333.57000000000005	8.916679054534809
333.67	8.9166650380282
333.77000000000004	8.91665103303054
333.87	8.916637039494416
333.97	8.916623057372405
334.07000000000005	8.91660908661709
334.17	8.916595127181049
334.27000000000004	8.916581179016864
334.37	8.916567242077118
334.47	8.91655331631439
334.57000000000005	8.916539401681261
334.67	8.916525498130312
334.77000000000004	8.916511605614122
334.87	8.916497724085275
334.97	8.91648385349635
335.07000000000005	8.916469993799927
335.17	8.916456144948588
335.27000000000004	8.916442306894915
335.37	8.916428479591486
335.47	8.916414662990883
335.57000000000005	8.916400857045687
335.67	8.916387061708479
335.77000000000004	8.91637327693184
335.87	8.91635950266835
335.97	8.916345740523802
336.07000000000005	8.916331989697357
336.17	8.916318249203544
336.27000000000004	8.916304518969339
336.37	8.916290798921723
336.47	8.916277088987675
336.57000000000005	8.916263389094174
336.67	8.916249699168201
336.77000000000004	8.916236019136731
336.87	8.916222348926745
336.97	8.916208688465222
337.07000000000005	8.916195037679142
337.17	8.916181396495482
337.27000000000004	8.916167764841221
337.37	8.91615414264334
337.47	8.916140529828818
337.57000000000005	8.916126926324631
337.67	8.91611333205776
337.77000000000004	8.916099746955185
337.87	8.916086170943883
337.97	8.916072603950832
338.07000000000005	8.916059045903015
338.17	8.91604549672741
338.27000000000004	8.916031956350992
338.37	8.916018424700745
338.47	8.916004887647116
338.57000000000005	8.915991357612322
338.67	8.915977836347848
338.77000000000004	8.915964323931993
338.87	8.915950820443056
338.97	8.915937325959339
339.07000000000005	8.915923840559142
339.17	8.915910364320764
339.27000000000004	8.915896897322504
339.37	8.915883439642666
339.47	8.915869991359546
339.57000000000005	8.915856552551448
339.67	8.915843123296668
339.77000000000004	8.915829703673507
339.87	8.915816293760267
339.97	8.915802893635249
340.07000000000005	8.915789503376748
340.17	8.915776123063068
340.27000000000004	8.91576275277251
340.37	8.915749392583372
340.47	8.915736042573954
340.57000000000005	8.915722702822556
340.67	8.915709373407479
340.77000000000004	8.915696054407022
340.87	8.915682745899487
340.97	8.915669455131626
341.07000000000005	8.915656178330082
341.17	8.915642912107844
341.27000000000004	8.915629656445592
341.37	8.915616411324006
341.47	8.91560317672376
341.57000000000005	8.915589952625536
341.67	8.91557673901001
341.77000000000004	8.915563535857862
341.87	8.915550343149766
341.97	8.915537160866402
342.07000000000005	8.915523988988449
342.17	8.915510827496583
342.27000000000004	8.915497676371483
342.37	8.915484535593826
342.47	8.915471405144292
342.57000000000005	8.915458285003558
342.67	8.915445175152302
342.77000000000004	8.9154320755712
342.87	8.915418986240931
342.97	8.915405907142175
343.07000000000005	8.915392838255608
343.17	8.915379779561908
343.27000000000004	8.915366731041754
343.37	8.915353692675822
343.47	8.915340664444793
343.57000000000005	8.91532765411718
343.67	8.915314653907402
343.77000000000004	8.915301663646318
343.87	8.915288683244377
343.97	8.915275712612026
344.07000000000005	8.915262751659712
344.17	8.915249800297884
344.27000000000004	8.91523685843699
344.37	8.915223925987474
344.47	8.91521100285979
344.57000000000005	8.915198088964383
344.67	8.915185184211698
344.77000000000004	8.915172288512187
344.87	8.915159401776295
344.97	8.915146523914471
345.07000000000005	8.915133654837163
345.17	8.915120794454818
345.27000000000004	8.915107942677887
345.37	8.915095099416812
345.47	8.915082264582045
345.57000000000005	8.915069438084032
345.67	8.915056619833223
345.77000000000004	8.915043809740062
345.87	8.915031007715001
345.97	8.915018213668485
346.07000000000005	8.915005427510964
346.17	8.91499263459264
346.27000000000004	8.914979846018287
346.37	8.914967065318022
346.47	8.914954292557118
346.57000000000005	8.914941527800844
346.67	8.914928771114473
346.77000000000004	8.914916022563276
346.87	8.914903282212524
346.97	8.914890550127488
347.07000000000005	8.914877826373443
347.17	8.914865111015656
347.27000000000004	8.914852404119399
347.37	8.914839705749946
347.47	8.914827015972566
347.57000000000005	8.914814334852531
347.67	8.914801662455112
347.77000000000004	8.914788998845582
347.87	8.914776344089212
347.97	8.91476369825127
348.07000000000005	8.914751061397034
348.17	8.914738433591769
348.27000000000004	8.91472581490075
348.37	8.914713205389246
348.47	8.914700605122531
348.57000000000005	8.914688014165876
348.67	8.91467543258455
348.77000000000004	8.914662861275975
348.87	8.914650305613414
348.97	8.914637759467507
349.07000000000005	8.914625222845862
349.17	8.914612695756086
349.27000000000004	8.914600178205786
349.37	8.914587670202572
349.47	8.914575171754048
349.57000000000005	8.914562682867826
349.67	8.914550203551512
349.77000000000004	8.914537733812713
349.87	8.914525273659038
349.97	8.914512823098093
350.07000000000005	8.914500382137486
350.17	8.914487950784826
350.27000000000004	8.91447552904772
350.37	8.914463116933778
350.47	8.914450714450602
350.57000000000005	8.914438321605806
350.67	8.914425938406994
350.77000000000004	8.914413564861775
350.87	8.914401200977755
350.97	8.914388846762545
351.07000000000005	8.91437650222375
351.17	8.914364167368978
351.27000000000004	8.91435184220584
351.37	8.914339526741937
351.47	8.914327220984884
351.57000000000005	8.914314936212254
351.67	8.91430266223329
351.77000000000004	8.914290397813478
351.87	8.91427814286175
351.97	8.914265897287043
352.07000000000005	8.914253660998293
352.17	8.914241433904435
352.27000000000004	8.9142292159144
352.37	8.914217006937127
352.47	8.91420480688155
352.57000000000005	8.914192615656601
352.67	8.91418043317122
352.77000000000004	8.914168259334337
352.87	8.91415609405489
352.97	8.914143937241814
353.07000000000005	8.914131788804042
353.17	8.91411964865051
353.27000000000004	8.914107516690152
353.37	8.914095392831904
353.47	8.914083276984702
353.57000000000005	8.914071169057477
353.67	8.914059068959167
353.77000000000004	8.914046976598707
353.87	8.91403489188503
353.97	8.914022814727074
354.07000000000005	8.914010745033771
354.17	8.913998682714057
354.27000000000004	8.913986624984018
354.37	8.91397456003095
354.47	8.913962502305393
354.57000000000005	8.91395045184709
354.67	8.913938408695772
354.77000000000004	8.913926372891183
354.87	8.913914344473056
354.97	8.913902323481135
355.07000000000005	8.913890309955153
355.17	8.913878303934853
355.27000000000004	8.913866305459967
355.37	8.913854314570239
355.47	8.913842331305403
355.57000000000005	8.913830355705201
355.67	8.913818387809368
355.77000000000004	8.913806427657644
355.87	8.913794475289764
355.97	8.91378253074547
356.07000000000005	8.913770594064498
356.17	8.913758665286588
356.27000000000004	8.913746744451476
356.37	8.9137348315989
356.47	8.913722926768601
356.57000000000005	8.913711030000314
356.67	8.91369914133378
356.77000000000004	8.913687260808734
356.87	8.913675388464917
356.97	8.913663524342065
357.07000000000005	8.913651668479917
357.17	8.913639821796071
357.27000000000004	8.913627983601938
357.37	8.91361615377515
357.47	8.913604332347868
357.57000000000005	8.913592519352251
357.67	8.91358071482046
357.77000000000004	8.913568918784653
357.87	8.91355713127699
357.97	8.91354535232963
358.07000000000005	8.913533581974733
358.17	8.913521820244457
358.27000000000004	8.913510067170963
358.37	8.91349832278641
358.47	8.913486587122957
358.57000000000005	8.913474860212764
358.67	8.91346314208799
358.77000000000004	8.913451432780795
358.87	8.913439732323337
358.97	8.913428040747776
359.07000000000005	8.913416358086273
359.17	8.913404684370985
359.27000000000004	8.913393019634073
359.37	8.913381363907698
359.47	8.913369717224015
359.57000000000005	8.913358079615188
359.67	8.913346451113373
359.77000000000004	8.913334831750731
359.87	8.913323221559422
359.97	8.913311620571603
360.07000000000005	8.913300043223197
360.17	8.91328847552417
360.27000000000004	8.913276916939473
360.37	8.91326536739644
360.47	8.913253826822407
360.57000000000005	8.913242295144713
360.67	8.913230772290692
360.77000000000004	8.913219258187684
360.87	8.913207752763025
360.97	8.913196255944051
361.07000000000005	8.913184767658096
361.17	8.913173287832501
361.27000000000004	8.913161816394602
361.37	8.913150353271735
361.47	8.913138898391235
361.57000000000005	8.913127451680442
361.67	8.91311601306669
361.77000000000004	8.913104582477317
361.87	8.913093159839658
361.97	8.913081745081053
362.07000000000005	8.913070338128836
362.17	8.913058938910346
362.27000000000004	8.91304754735292
362.37	8.91303616338389
362.47	8.913024786930595
362.57000000000005	8.913013417920375
362.67	8.913002056280565
362.77000000000004	8.912990701938499
362.87	8.912979354821518
362.97	8.912968008512575
363.07000000000005	8.912956662808845
363.17	8.912945324224289
363.27000000000004	8.912933992773167
363.37	8.912922668469736
363.47	8.912911351328255
363.57000000000005	8.912900041362985
363.67	8.912888738588181
363.77000000000004	8.912877443018104
363.87	8.912866154667013
363.97	8.912854873549165
364.07000000000005	8.91284359967882
364.17	8.912832333070236
364.27000000000004	8.912821073737673
364.37	8.912809821695388
364.47	8.912798576957643
364.57000000000005	8.912787339538692
364.67	8.912776109452798
364.77000000000004	8.912764886714216
364.87	8.912753671337208
364.97	8.91274246333603
365.07000000000005	8.912731262724943
365.17	8.912720069518205
365.27000000000004	8.912708883730073
365.37	8.912697705374809
365.47	8.912686534466669
365.57000000000005	8.912675371019912
365.67	8.912664215048798
365.77000000000004	8.912653066567586
365.87	8.912641925590533
365.97	8.912630793234914
366.07000000000005	8.912619670023219
366.17	8.91260855433738
366.27000000000004	8.91259744617401
366.37	8.912586345529718
366.47	8.912575252401117
366.57000000000005	8.912564166784817
366.67	8.912553088677427
366.77000000000004	8.91254201807556
366.87	8.912530954975828
366.97	8.91251989937484
367.07000000000005	8.912508851269203
367.17	8.912497810655536
367.27000000000004	8.912486777530441
367.37	8.912475751890536
367.47	8.91246473373243
367.57000000000005	8.91245372305273
367.67	8.91244271984805
367.77000000000004	8.912431724115
367.87	8.912420735850192
367.97	8.912409755050236
368.07000000000005	8.912398781711742
368.17	8.912387815831321
368.27000000000004	8.912376857405585
368.37	8.912365906431143
368.47	8.912354962904608
368.57000000000005	8.91234402682259
368.67	8.912333098181698
368.77000000000004	8.912322176978543
368.87	8.91231126320974
368.97	8.912300356871894
369.07000000000005	8.912289459204331
369.17	8.912278569530379
369.27000000000004	8.912267687260641
369.37	8.912256812380418
369.47	8.912245944875004
369.57000000000005	8.9122350847297
369.67	8.9122242319298
369.77000000000004	8.912213386460603
369.87	8.912202548307409
369.97	8.912191717455512
370.07000000000005	8.912180893890211
370.17	8.912170077596803
370.27000000000004	8.912159268560588
370.37	8.91214846676686
370.47	8.912137672200918
370.57000000000005	8.91212688484806
370.67	8.912116104693585
370.77000000000004	8.912105331722787
370.87	8.912094565920965
370.97	8.912083807273417
371.07000000000005	8.912073055765442
371.17	8.912062311382334
371.27000000000004	8.912051574109395
371.37	8.912040843931917
371.47	8.912030120835203
371.57000000000005	8.912019404804548
371.67	8.91200869582525
371.77000000000004	8.911997993882604
371.87	8.911987298961913
371.97	8.91197661104847
372.07000000000005	8.911965930127574
372.17	8.911955255007998
372.27000000000004	8.911944584192003
372.37	8.911933920349197
372.47	8.911923263487786
372.57000000000005	8.911912613615975
372.67	8.91190197074197
372.77000000000004	8.911891334873978
372.87	8.911880706020206
372.97	8.911870084188859
373.07000000000005	8.911859469388142
373.17	8.911848861626263
373.27000000000004	8.911838260911429
373.37	8.911827667251842
373.47	8.911817080655712
373.57000000000005	8.911806501131245
373.67	8.911795928686647
373.77000000000004	8.911785363330123
373.87	8.911774805069879
373.97	8.911764253914122
374.07000000000005	8.911753709871059
374.17	8.911743172948894
374.27000000000004	8.911732643155835
374.37	8.911722120500087
374.47	8.911711604989858
374.57000000000005	8.911701096633351
374.67	8.911690595438776
374.77000000000004	8.911680101414335
374.87	8.91166961456824
374.97	8.91165913490869
375.07000000000005	8.911648662443897
375.17	8.911638197182064
375.27000000000004	8.911627739131399
375.37	8.911617289848623
375.47	8.911606852411166
375.57000000000005	8.911596422173634
375.67	8.91158599910897
375.77000000000004	8.911575583190118
375.87	8.911565174390017
375.97	8.91155477268161
376.07000000000005	8.911544378037842
376.17	8.911533990431654
376.27000000000004	8.911523609835985
376.37	8.911513236223783
376.47	8.911502869567988
376.57000000000005	8.91149250984154
376.67	8.911482157017387
376.77000000000004	8.911471811068465
376.87	8.911461471967721
376.97	8.911451139688094
377.07000000000005	8.91144081420253
377.17	8.911430495483968
377.27000000000004	8.911420183505351
377.37	8.911409878239624
377.47	8.911399579659728
377.57000000000005	8.911389287738603
377.67	8.911379002449193
377.77000000000004	8.911368723764442
377.87	8.91135845165729
377.97	8.91134818610068
378.07000000000005	8.911337927067557
378.17	8.91132767453086
378.27000000000004	8.911317428463532
378.37	8.911307188838515
378.47	8.911296955628753
378.57000000000005	8.911286728807188
378.67	8.911276504215245
378.77000000000004	8.911266281731757
378.87	8.91125606561259
378.97	8.911245855876475
379.07000000000005	8.911235652542143
379.17	8.911225455628326
379.27000000000004	8.911215265153755
379.37	8.911205081137163
379.47	8.91119490359728
379.57000000000005	8.91118473255284
379.67	8.911174568022572
379.77000000000004	8.911164410025208
379.87	8.911154258579481
379.97	8.911144113704122
380.07000000000005	8.91113397541786
380.17	8.91112384373943
380.27000000000004	8.911113718687563
380.37	8.91110360028099
380.47	8.911093488538443
380.57000000000005	8.911083383478653
380.67	8.91107328512035
380.77000000000004	8.911063193482269
380.87	8.91105310858314
380.97	8.911043030441693
381.07000000000005	8.911032959076662
381.17	8.911022894506779
381.27000000000004	8.911012836750773
381.37	8.911002785827376
381.47	8.910992741755322
381.57000000000005	8.91098270455334
381.67	8.910972674240163
381.77000000000004	8.910962650834522
381.87	8.91095263435515
381.97	8.910942624914886
382.07000000000005	8.910932632219001
382.17	8.910922646466366
382.27000000000004	8.91091266762402
382.37	8.910902695658997
382.47	8.91089273053834
382.57000000000005	8.910882772229082
382.67	8.91087282069826
382.77000000000004	8.910862875912914
382.87	8.910852937840078
382.97	8.910843006446791
383.07000000000005	8.91083308170009
383.17	8.910823163567013
383.27000000000004	8.910813252014595
383.37	8.910803347009876
383.47	8.91079344851989
383.57000000000005	8.910783556511676
383.67	8.910773670952272
383.77000000000004	8.910763791808714
383.87	8.910753919048037
383.97	8.910744052637282
384.07000000000005	8.910734192543485
384.17	8.910724338733683
384.27000000000004	8.910714491174913
384.37	8.91070464983421
384.47	8.910694814678616
384.57000000000005	8.910684985675164
384.67	8.910675162790893
384.77000000000004	8.910665345992841
384.87	8.910655535248043
384.97	8.910645730523537
385.07000000000005	8.910635931786361
385.17	8.910626139003552
385.27000000000004	8.910616352142146
385.37	8.91060657116918
385.47	8.910596787670398
385.57000000000005	8.910587007554305
385.67	8.910577233309887
385.77000000000004	8.91056746495848
385.87	8.910557702521414
385.97	8.91054794602003
386.07000000000005	8.910538195475658
386.17	8.910528450909633
386.27000000000004	8.910518712343292
386.37	8.910508979797966
386.47	8.910499253294992
386.57000000000005	8.910489532855705
386.67	8.91047981850144
386.77000000000004	8.910470110253527
386.87	8.910460408133307
386.97	8.91045071216211
387.07000000000005	8.910441022361272
387.17	8.91043133875213
387.27000000000004	8.910421661356013
387.37	8.91041199019426
387.47	8.910402325288205
387.57000000000005	8.910392666659181
387.67	8.910383014328524
387.77000000000004	8.910373368317567
387.87	8.910363728647647
387.97	8.910354095340097
388.07000000000005	8.910344468416252
388.17	8.910334847897445
388.27000000000004	8.910325233805013
388.37	8.91031562616029
388.47	8.91030602498461
388.57000000000005	8.910296430299306
388.67	8.910286842125716
388.77000000000004	8.910277260485174
388.87	8.910267685399011
388.97	8.91025812499831
389.07000000000005	8.910248573795977
389.17	8.91023902913575
389.27000000000004	8.910229490987616
389.37	8.91021995932156
389.47	8.910210434107572
389.57000000000005	8.910200915315638
389.67	8.910191402915746
389.77000000000004	8.91018189687788
389.87	8.91017239717203
389.97	8.910162903768182
390.07000000000005	8.910153416636323
390.17	8.91014393574644
390.27000000000004	8.910134461068521
390.37	8.910124992572554
390.47	8.910115530228524
390.57000000000005	8.910106074006416
390.67	8.910096623876223
390.77000000000004	8.910087179807928
390.87	8.910077741771518
390.97	8.910068309736982
391.07000000000005	8.910058883674305
391.17	8.910049463553477
391.27000000000004	8.910040049344483
391.37	8.91003064101731
391.47	8.910021238541944
391.57000000000005	8.910011841888375
391.67	8.910002451026589
391.77000000000004	8.909993065926573
391.87	8.909983686558313
391.97	8.909974312891798
392.07000000000005	8.909964944897013
392.17	8.909955582543947
392.27000000000004	8.909946225802585
392.37	8.909936874642916
392.47	8.909927529034928
392.57000000000005	8.90991817972677
392.67	8.909908835233079
392.77000000000004	8.909899496275816
392.87	8.909890162870322
392.97	8.909880835031933
393.07000000000005	8.909871512775988
393.17	8.909862196117826
393.27000000000004	8.909852885072787
393.37	8.90984357965621
393.47	8.909834279883434
393.57000000000005	8.909824985769795
393.67	8.909815697330634
393.77000000000004	8.90980641458129
393.87	8.909797137537101
393.97	8.909787866213408
394.07000000000005	8.909778600625547
394.17	8.909769340788857
394.27000000000004	8.909760086718679
394.37	8.909750838430352
394.47	8.909741595939211
394.57000000000005	8.909732359260598
394.67	8.909723128409853
394.77000000000004	8.909713903402311
394.87	8.909704684253313
394.97	8.9096954709782
395.07000000000005	8.909686263592306
395.17	8.909677062110974
395.27000000000004	8.90966786654954
395.37	8.909658676923346
395.47	8.909649493247727
395.57000000000005	8.909640315538025
395.67	8.909631143809577
395.77000000000004	8.909621978077723
395.87	8.909612818357802
395.97	8.90960366466515
396.07000000000005	8.90959451701511
396.17	8.909585377554052
396.27000000000004	8.909576250133203
396.37	8.909567128766634
396.47	8.909558013434363
396.57000000000005	8.909548904116411
396.67	8.909539800792796
396.77000000000004	8.90953070344354
396.87	8.909521612048659
396.97	8.909512526588175
397.07000000000005	8.909503447042106
397.17	8.909494373390473
397.27000000000004	8.909485305613297
397.37	8.909476243690593
397.47	8.909467187602385
397.57000000000005	8.90945813732869
397.67	8.909449092849528
397.77000000000004	8.90944005414492
397.87	8.909431021194884
397.97	8.90942199397944
398.07000000000005	8.909412972478608
398.17	8.909403956672406
398.27000000000004	8.909394946540857
398.37	8.909385942063977
398.47	8.909376943221787
398.57000000000005	8.909367949994307
398.67	8.909358962361557
398.77000000000004	8.909349980303553
398.87	8.90934100380032
398.97	8.909332032831873
399.07000000000005	8.909323067378233
399.17	8.909314107419421
399.27000000000004	8.909305152935456
399.37	8.909296203906356
399.47	8.909287260312142
399.57000000000005	8.909278322132835
399.67	8.90926938934845
399.77000000000004	8.909260461939011
399.87	8.909251539884535
399.97	8.909242618999542
400.07000000000005	8.909233701865194
400.17	8.909224790059854
400.27000000000004	8.90921588358741
400.37	8.909206982451744
400.47	8.909198086656746
400.57000000000005	8.9091891962063
400.67	8.909180311104292
400.77000000000004	8.90917143135461
400.87	8.909162556961137
400.97	8.90915368792776
401.07000000000005	8.909144824258368
401.17	8.909135965956843
401.27000000000004	8.909127113027072
401.37	8.90911826547294
401.47	8.909109423298338
401.57000000000005	8.909100586507146
401.67	8.909091755103251
401.77000000000004	8.909082929090543
401.87	8.909074108472904
401.97	8.909065293254221
402.07000000000005	8.90905648343838
402.17	8.909047679029268
402.27000000000004	8.90903888003077
402.37	8.909030086446773
402.47	8.90902129828116
402.57000000000005	8.909012515537821
402.67	8.90900373822064
402.77000000000004	8.908994966333502
402.87	8.908986199880296
402.97	8.908977438864905
403.07000000000005	8.908968683291215
403.17	8.908959933163116
403.27000000000004	8.908951188484489
403.37	8.908942449259222
403.47	8.908933715491202
403.57000000000005	8.908924987184312
403.67	8.908916264342443
403.77000000000004	8.908907547703738
403.87	8.908898838393293
403.97	8.908890134549567
404.07000000000005	8.908881436166176
404.17	8.90887274323674
404.27000000000004	8.908864055754876
404.37	8.908855373714204
404.47	8.90884669710834
404.57000000000005	8.908838025930903
404.67	8.908829360175513
404.77000000000004	8.90882069983579
404.87	8.908812044905348
404.97	8.908803395377806
405.07000000000005	8.908794751246786
405.17	8.908786112505902
405.27000000000004	8.908777479148776
405.37	8.908768851169025
405.47	8.908760228560267
405.57000000000005	8.908751611316122
405.67	8.908742999430205
405.77000000000004	8.908734392896138
405.87	8.908725791707536
405.97	8.90871719585802
406.07000000000005	8.908708605341207
406.17	8.908700020150718
406.27000000000004	8.908691440280169
406.37	8.908682865723177
406.47	8.908674296473363
406.57000000000005	8.908665732524344
406.67	8.90865717386974
406.77000000000004	8.908648620503168
406.87	8.908640072418248
406.97	8.908631529608595
407.07000000000005	8.90862299206783
407.17	8.908614459789572
407.27000000000004	8.908605932767436
407.37	8.908597410995045
407.47	8.908588894466014
407.57000000000005	8.908580383173963
407.67	8.908571877112509
407.77000000000004	8.908563376948603
407.87	8.908554882075164
407.97	8.908546392408732
408.07000000000005	8.908537907940106
408.17	8.908529428660083
408.27000000000004	8.908520954559458
408.37	8.90851248562903
408.47	8.908504021859592
408.57000000000005	8.908495563241944
408.67	8.908487109766881
408.77000000000004	8.908478661425198
408.87	8.908470218207695
408.97	8.908461780105165
409.07000000000005	8.908453347108406
409.17	8.908444919208215
409.27000000000004	8.908436496395389
409.37	8.908428078660723
409.47	8.908419665995014
409.57000000000005	8.908411258389059
409.67	8.908402855833653
409.77000000000004	8.908394458319595
409.87	8.90838606583768
409.97	8.908377678378704
410.07000000000005	8.908369295933467
410.17	8.90836091849276
410.27000000000004	8.908352546047384
410.37	8.908344178588132
410.47	8.908335816105804
410.57000000000005	8.908327458591195
410.67	8.908319106035101
410.77000000000004	8.90831075842832
410.87	8.908302415761646
410.97	8.908294078025879
411.07000000000005	8.908285745211812
411.17	8.908277417310243
411.27000000000004	8.90826909431197
411.37	8.908260776207788
411.47	8.908252462988493
411.57000000000005	8.908244154644883
411.67	8.908235851167753
411.77000000000004	8.908227550131642
411.87	8.908219251891307
411.97	8.908210958509143
412.07000000000005	8.908202669992013
412.17	8.908194386346784
412.27000000000004	8.908186107580317
412.37	8.908177833699478
412.47	8.908169564711132
412.57000000000005	8.908161300622142
412.67	8.908153041439373
412.77000000000004	8.90814478716969
412.87	8.908136537819955
412.97	8.908128293397034
413.07000000000005	8.908120053907792
413.17	8.908111819359092
413.27000000000004	8.9081035897578
413.37	8.908095365110778
413.47	8.908087145424894
413.57000000000005	8.908078930707008
413.67	8.908070720963986
413.77000000000004	8.908062516202692
413.87	8.908054316429991
413.97	8.908046121652749
414.07000000000005	8.908037931877827
414.17	8.90802974711209
414.27000000000004	8.908021567362406
414.37	8.908013392635635
414.47	8.908005222938643
414.57000000000005	8.907997058278294
414.67	8.907988898661452
414.77000000000004	8.907980744094983
414.87	8.90797259458575
414.97	8.907964450140616
415.07000000000005	8.90795631076645
415.17	8.90794817647011
415.27000000000004	8.907940047258466
415.37	8.907931923138378
415.47	8.907923804116713
415.57000000000005	8.907915690200335
415.67	8.907907581396108
415.77000000000004	8.907899477710895
415.87	8.907891380431883
415.97	8.907883294875546
416.07000000000005	8.90787521443704
416.17	8.907867139096336
416.27000000000004	8.907859068833401
416.37	8.907851003628206
416.47	8.90784294346072
416.57000000000005	8.90783488831091
416.67	8.907826838158746
416.77000000000004	8.907818792984198
416.87	8.907810752767235
416.97	8.907802717487824
417.07000000000005	8.907794687125936
417.17	8.90778666166154
417.27000000000004	8.907778641074602
417.37	8.907770625345096
417.47	8.907762614452988
417.57000000000005	8.907754608378248
417.67	8.907746607100844
417.77000000000004	8.907738610600745
417.87	8.907730618857922
417.97	8.907722631852343
418.07000000000005	8.907714649563976
418.17	8.907706671972791
418.27000000000004	8.907698699058757
418.37	8.907690730801843
418.47	8.907682767182019
418.57000000000005	8.907674808179252
418.67	8.907666853773511
418.77000000000004	8.90765890394477
418.87	8.90765095867299
418.97	8.907643017938145
419.07000000000005	8.907635081720205
419.17	8.907627149999136
419.27000000000004	8.90761922275491
419.37	8.907611299967494
419.47	8.907603381616855
419.57000000000005	8.907595467682967
419.67	8.907587558145796
419.77000000000004	8.907579652985312
419.87	8.907571752181482
419.97	8.907563855714278
420.07000000000005	8.907555963563668
420.17	8.907548067634881
420.27000000000004	8.907540172951583
420.37	8.907532282573838
420.47	8.90752439651772
420.57000000000005	8.907516514799307
420.67	8.907508637434667
420.77000000000004	8.907500764439877
420.87	8.907492895831012
420.97	8.907485031624145
421.07000000000005	8.907477171835348
421.17	8.907469316480697
421.27000000000004	8.907461465576265
421.37	8.907453619138126
421.47	8.907445777182355
421.57000000000005	8.907437939725025
421.67	8.90743010678221
421.77000000000004	8.907422278369982
421.87	8.907414454504417
421.97	8.90740663520159
422.07000000000005	8.907398820477573
422.17	8.90739101034844
422.27000000000004	8.907383204830266
422.37	8.907375403939124
422.47	8.907367607691087
422.57000000000005	8.90735981610223
422.67	8.907352029188628
422.77000000000004	8.907344246966353
422.87	8.907336469451481
422.97	8.907328696660084
423.07000000000005	8.907320928608236
423.17	8.907313165312011
423.27000000000004	8.907305406787483
423.37	8.907297653050726
423.47	8.907289904117816
423.57000000000005	8.907282160004824
423.67	8.907274420727823
423.77000000000004	8.907266686302892
423.87	8.907258956746098
423.97	8.907251232073522
424.07000000000005	8.907243512301232
424.17	8.907235797445304
424.27000000000004	8.907228087521815
424.37	8.907220382546834
424.47	8.907212684860298
424.57000000000005	8.907205002249354
424.67	8.907197324604354
424.77000000000004	8.907189651903076
424.87	8.907181984123294
424.97	8.907174321242788
425.07000000000005	8.90716666323933
425.17	8.907159010090698
425.27000000000004	8.907151361774668
425.37	8.907143718269015
425.47	8.907136079551519
425.57000000000005	8.90712844559995
425.67	8.90712081639209
425.77000000000004	8.907113191905712
425.87	8.907105572118592
425.97	8.907097957008508
426.07000000000005	8.907090346553236
426.17	8.907082740730552
426.27000000000004	8.907075139518229
426.37	8.907067542894048
426.47	8.90705995083578
426.57000000000005	8.907052363321206
426.67	8.9070447803281
426.77000000000004	8.907037201834239
426.87	8.907029627817398
426.97	8.907022058255354
427.07000000000005	8.907014493125882
427.17	8.90700693240676
427.27000000000004	8.906999376075763
427.37	8.906991824110667
427.47	8.906984276489249
427.57000000000005	8.906976733189284
427.67	8.906969194188548
427.77000000000004	8.90696165946482
427.87	8.906954128995872
427.97	8.906946602759485
428.07000000000005	8.90693908073343
428.17	8.906931562895487
428.27000000000004	8.90692404922343
428.37	8.906916539695036
428.47	8.906909034288082
428.57000000000005	8.906901532980342
428.67	8.906894035749595
428.77000000000004	8.906886542573615
428.87	8.906879053430178
428.97	8.906871563189368
429.07000000000005	8.906864071801886
429.17	8.906856584413225
429.27000000000004	8.906849101031138
429.37	8.906841621663384
429.47	8.90683414631772
429.57000000000005	8.906826675001904
429.67	8.906819207723693
429.77000000000004	8.906811744490843
429.87	8.906804285311111
429.97	8.906796830192256
430.07000000000005	8.906789379142033
430.17	8.906781932168203
430.27000000000004	8.906774489278517
430.37	8.906767050480738
430.47	8.906759615782619
430.57000000000005	8.90675218519192
430.67	8.906744758716398
430.77000000000004	8.906737336363808
430.87	8.906729918141908
430.97	8.906722504058456
431.07000000000005	8.906715094121209
431.17	8.906707688337924
431.27000000000004	8.906700286716358
431.37	8.906692889264269
431.47	8.906685495989413
431.57000000000005	8.906678106899546
431.67	8.906670722002428
431.77000000000004	8.906663341305816
431.87	8.906655964817464
431.97	8.906648592545132
432.07000000000005	8.906641224496576
432.17	8.906633860679555
432.27000000000004	8.906626501101824
432.37	8.90661914577114
432.47	8.906611794695262
432.57000000000005	8.906604447881946
432.67	8.90659710533895
432.77000000000004	8.90658976707403
432.87	8.906582433094943
432.97	8.906575103409448
433.07000000000005	8.906567778025302
433.17	8.90656045695026
433.27000000000004	8.906553140192079
433.37	8.906545827758519
433.47	8.906538519657335
433.57000000000005	8.906531219505744
433.67	8.90652392599345
433.77000000000004	8.906516636817248
433.87	8.906509351968513
433.97	8.90650207143863
434.07000000000005	8.906494795218977
434.17	8.906487523300934
434.27000000000004	8.90648025567588
434.37	8.906472992335198
434.47	8.906465733270265
434.57000000000005	8.906458478472462
434.67	8.90645122793317
434.77000000000004	8.906443981643767
434.87	8.906436739595634
434.97	8.906429501780153
435.07000000000005	8.9064222681887
435.17	8.906415038812659
435.27000000000004	8.906407813643407
435.37	8.906400592672325
435.47	8.906393375890794
435.57000000000005	8.906386163290192
435.67	8.9063789548619
435.77000000000004	8.906371750597298
435.87	8.906364550487767
435.97	8.906357354524687
436.07000000000005	8.906350162699436
436.17	8.906342975003394
436.27000000000004	8.906335791427944
436.37	8.906328611964463
436.47	8.906321436604333
436.57000000000005	8.906314265338933
436.67	8.906307098159642
436.77000000000004	8.906299935057842
436.87	8.90629277602491
436.97	8.90628562105223
437.07000000000005	8.90627847013118
437.17	8.906271323253142
437.27000000000004	8.906264180409492
437.37	8.906257041591612
437.47	8.906249906790881
437.57000000000005	8.906242775998681
437.67	8.906235649206392
437.77000000000004	8.906228526405393
437.87	8.906221407587063
437.97	8.906214292742783
438.07000000000005	8.906207181863934
438.17	8.906200074941895
438.27000000000004	8.906192970646197
438.37	8.906185868818763
438.47	8.906178770929897
438.57000000000005	8.906171676978317
438.67	8.906164586962745
438.77000000000004	8.906157500881903
438.87	8.90615041873451
438.97	8.906143340519286
439.07000000000005	8.906136266234952
439.17	8.906129195880231
439.27000000000004	8.90612212945384
439.37	8.906115066954502
439.47	8.906108008380938
439.57000000000005	8.906100953731867
439.67	8.90609390300601
439.77000000000004	8.906086856202087
439.87	8.90607981331882
439.97	8.90607277435493
440.07000000000005	8.906065739309136
440.17	8.90605870818016
440.27000000000004	8.906051680966721
440.37	8.906044657667541
440.47	8.90603763828134
440.57000000000005	8.90603062280684
440.67	8.90602361124276
440.77000000000004	8.90601660358782
440.87	8.906009599840743
440.97	8.906002600000248
441.07000000000005	8.905995604065057
441.17	8.905988612033887
441.27000000000004	8.905981623905463
441.37	8.905974639678504
441.47	8.905967659351731
441.57000000000005	8.905960682923862
441.67	8.905953710393621
441.77000000000004	8.905946741759728
441.87	8.905939777020901
441.97	8.905932816175865
442.07000000000005	8.905925859223336
442.17	8.905918906162038
442.27000000000004	8.90591195699069
442.37	8.905905011708013
442.47	8.905898070312729
442.57000000000005	8.905891132803555
442.67	8.905884199179216
442.77000000000004	8.90587726943843
442.87	8.905870343579918
442.97	8.905863421602401
443.07000000000005	8.905856503502376
443.17	8.905849589205111
443.27000000000004	8.905842678785117
443.37	8.905835772241302
443.47	8.905828869572584
443.57000000000005	8.905821970777877
443.67	8.905815075856095
443.77000000000004	8.905808184806153
443.87	8.905801297626963
443.97	8.905794414317443
444.07000000000005	8.905787534876502
444.17	8.90578065930306
444.27000000000004	8.905773787596027
444.37	8.905766919754319
444.47	8.90576005577685
444.57000000000005	8.905753195662536
444.67	8.905746339410289
444.77000000000004	8.905739487019025
444.87	8.905732638487656
444.97	8.905725793815098
445.07000000000005	8.905718953000266
445.17	8.905712116042071
445.27000000000004	8.905705282939431
445.37	8.905698453691258
445.47	8.905691628296468
445.57000000000005	8.905684806753975
445.67	8.905677989062692
445.77000000000004	8.905671175221533
445.87	8.905664365229415
445.97	8.905657559085249
446.07000000000005	8.905650756787951
446.17	8.905643958336436
446.27000000000004	8.905637163729617
446.37	8.905630372966408
446.47	8.905623586045726
446.57000000000005	8.905616802966483
446.67	8.905610023727592
446.77000000000004	8.905603248327969
446.87	8.90559647676653
446.97	8.905589709042186
447.07000000000005	8.905582945153853
447.17	8.905576185100445
447.27000000000004	8.905569428880876
447.37	8.90556267649406
447.47	8.905555927938913
447.57000000000005	8.90554918321435
447.67	8.90554244231928
447.77000000000004	8.905535705252623
447.87	8.90552897201329
447.97	8.905522242600197
448.07000000000005	8.905515517656747
448.17	8.905508798838811
448.27000000000004	8.905502083838712
448.37	8.905495372648442
448.47	8.905488665259988
448.57000000000005	8.90548196166534
448.67	8.905475261856488
448.77000000000004	8.905468565825418
448.87	8.905461873564123
448.97	8.90545518506459
449.07000000000005	8.905448500318808
449.17	8.905441819318767
449.27000000000004	8.905435142056458
449.37	8.905428468523866
449.47	8.905421798712984
449.57000000000005	8.905415132615799
449.67	8.9054084702243
449.77000000000004	8.905401811530478
449.87	8.905395156526321
449.97	8.905388505203817
450.07000000000005	8.905381857554957
450.17	8.90537521357173
450.27000000000004	8.905368573246125
450.37	8.905361936570133
450.47	8.905355303535739
450.57000000000005	8.905348674134933
450.67	8.905342048359707
450.77000000000004	8.905335426202049
450.87	8.905328807653948
450.97	8.905322192707391
451.07000000000005	8.905315581354373
451.17	8.905308973586877
451.27000000000004	8.905302369396894
451.37	8.905295768776414
451.47	8.905289171717426
451.57000000000005	8.905282578211919
451.67	8.905275988251883
451.77000000000004	8.905269401829306
451.87	8.905262818936178
451.97	8.905256239564487
452.07000000000005	8.905249663706224
452.17	8.905243091353375
452.27000000000004	8.905236522497933
452.37	8.905229957131885
452.47	8.905223395247221
452.57000000000005	8.905216836835931
452.67	8.905210281890001
452.77000000000004	8.905203730401423
452.87	8.905197182362185
452.97	8.905190637764276
453.07000000000005	8.905184096599687
453.17	8.905177558860405
453.27000000000004	8.905171019009837
453.37	8.905164482467816
453.47	8.905157949345625
453.57000000000005	8.905151419647764
453.67	8.905144893378736
453.77000000000004	8.905138370543042
453.87	8.905131851145185
453.97	8.905125335189663
454.07000000000005	8.905118822680977
454.17	8.905112313623631
454.27000000000004	8.905105808022126
454.37	8.905099305880961
454.47	8.905092807204639
454.57000000000005	8.90508631199766
454.67	8.905079820264527
454.77000000000004	8.90507333200974
454.87	8.905066847237801
454.97	8.905060365953211
455.07000000000005	8.905053888160472
455.17	8.905047413864082
455.27000000000004	8.905040943068547
455.37	8.905034475778365
455.47	8.905028011998038
455.57000000000005	8.905021551732066
455.67	8.905015094984954
455.77000000000004	8.9050086417612
455.87	8.905002192065306
455.97	8.904995745901772
456.07000000000005	8.904989303275103
456.17	8.904982864189796
456.27000000000004	8.904976428650356
456.37	8.904969996661281
456.47	8.904963568227075
456.57000000000005	8.904957143352236
456.67	8.904950722041269
456.77000000000004	8.904944304298672
456.87	8.904937890128949
456.97	8.904931479536598
457.07000000000005	8.904925072526124
457.17	8.904918669102027
457.27000000000004	8.904912269268806
457.37	8.904905873030966
457.47	8.904899480393004
457.57000000000005	8.904893091359424
457.67	8.904886705934729
457.77000000000004	8.904880324123415
457.87	8.904873945929987
457.97	8.904867571358947
458.07000000000005	8.904861200414793
458.17	8.904854833102029
458.27000000000004	8.904848469425154
458.37	8.904842109388673
458.47	8.904835754766355
458.57000000000005	8.904829409129976
458.67	8.904823067136668
458.77000000000004	8.904816728776042
458.87	8.904810394037712
458.97	8.904804062911289
459.07000000000005	8.904797735386389
459.17	8.904791411452623
459.27000000000004	8.904785091099603
459.37	8.904778774316945
459.47	8.90477246109426
459.57000000000005	8.904766151421159
459.67	8.904759845287257
459.77000000000004	8.904753542682169
459.87	8.904747243595503
459.97	8.904740948016876
460.07000000000005	8.904734655935899
460.17	8.904728367342186
460.27000000000004	8.904722082225348
460.37	8.904715800575
460.47	8.904709522380754
460.57000000000005	8.904703247632222
460.67	8.90469697631902
460.77000000000004	8.904690708430756
460.87	8.904684443957049
460.97	8.904678182887505
461.07000000000005	8.904671925211742
461.17	8.904665670919371
461.27000000000004	8.904659420000007
461.37	8.90465317244326
461.47	8.904646928238744
461.57000000000005	8.904640687376071
461.67	8.904634449844856
461.77000000000004	8.90462821563471
461.87	8.904621984735249
461.97	8.904615757136082
462.07000000000005	8.904609532826822
462.17	8.904603311797086
462.27000000000004	8.904597094036482
462.37	8.904590879534625
462.47	8.90458466828113
462.57000000000005	8.904578460265608
462.67	8.904572255477671
462.77000000000004	8.904566053906933
462.87	8.904559855543008
462.97	8.904553660375505
463.07000000000005	8.90454746839404
463.17	8.904541279588228
463.27000000000004	8.904535093947677
463.37	8.904528911462004
463.47	8.90452273212082
463.57000000000005	8.904516555913736
463.67	8.904510382830368
463.77000000000004	8.904504212860328
463.87	8.904498045993229
463.97	8.904491875171177
464.07000000000005	8.904485707076443
464.17	8.904479542074037
464.27000000000004	8.904473380168202
464.37	8.904467221363182
464.47	8.904461065663224
464.57000000000005	8.904454913072568
464.67	8.90444876359546
464.77000000000004	8.904442617236144
464.87	8.904436473998867
464.97	8.90443033388787
465.07000000000005	8.9044241969074
465.17	8.904418063061698
465.27000000000004	8.90441193235501
465.37	8.904405804791582
465.47	8.904399680375656
465.57000000000005	8.904393559111476
465.67	8.904387441003289
465.77000000000004	8.904381326055338
465.87	8.904375214271866
465.97	8.90436910565712
466.07000000000005	8.90436300021534
466.17	8.904356897950775
466.27000000000004	8.904350798867668
466.37	8.904344702970262
466.47	8.904338610262801
466.57000000000005	8.90433252074953
466.67	8.904326434434696
466.77000000000004	8.90432035132254
466.87	8.904314271417306
466.97	8.904308194723239
467.07000000000005	8.904302121244585
467.17	8.904296050985588
467.27000000000004	8.90428998395049
467.37	8.904283920143538
467.47	8.904277859568975
467.57000000000005	8.904271802231044
467.67	8.904265748133993
467.77000000000004	8.904259697282063
467.87	8.904253649679498
467.97	8.904247605330545
468.07000000000005	8.904241564239447
468.17	8.90423552641045
468.27000000000004	8.904229491847794
468.37	8.904223460555727
468.47	8.904217432538491
468.57000000000005	8.904211407800334
468.67	8.904205386345497
468.77000000000004	8.904199368178224
468.87	8.904193353302762
468.97	8.904187341723354
469.07000000000005	8.904181333444242
469.17	8.904175328469675
469.27000000000004	8.904169326803894
469.37	8.904163328451144
469.47	8.904157333486685
469.57000000000005	8.904151347372734
469.67	8.904145364579977
469.77000000000004	8.904139385102244
469.87	8.904133408933367
469.97	8.904127436067174
470.07000000000005	8.904121466497495
470.17	8.90411550021816
470.27000000000004	8.904109537222997
470.37	8.904103577505836
470.47	8.904097621060508
470.57000000000005	8.904091667880841
470.67	8.904085717960665
470.77000000000004	8.90407977129381
470.87	8.904073827874106
470.97	8.90406788769538
471.07000000000005	8.904061950751464
471.17	8.904056017036186
471.27000000000004	8.904050086543378
471.37	8.904044159266867
471.47	8.904038235200483
471.57000000000005	8.904032314338057
471.67	8.904026396673416
471.77000000000004	8.904020482200393
471.87	8.904014570912814
471.97	8.90400866280451
472.07000000000005	8.90400275786931
472.17	8.903996856101045
472.27000000000004	8.903990957493544
472.37	8.903985062040638
472.47	8.903979169736152
472.57000000000005	8.90397328057392
472.67	8.903967394547768
472.77000000000004	8.903961511651529
472.87	8.90395563187903
472.97	8.903949755224104
473.07000000000005	8.903943881680576
473.17	8.903938011242278
473.27000000000004	8.903932143903038
473.37	8.90392627965669
473.47	8.903920418497057
473.57000000000005	8.903914560417972
473.67	8.903908705413265
473.77000000000004	8.903902853476765
473.87	8.903897004602301
473.97	8.903891158783704
474.07000000000005	8.9038853160148
474.17	8.903879476289424
474.27000000000004	8.903873639601402
474.37	8.903867805944563
474.47	8.903861975312738
474.57000000000005	8.903856147699756
474.67	8.903850323099448
474.77000000000004	8.90384450150564
474.87	8.903838682912166
474.97	8.903832867312852
475.07000000000005	8.90382705470153
475.17	8.903821245072027
475.27000000000004	8.903815437491723
475.37	8.903809631175022
475.47	8.903803827825081
475.57000000000005	8.903798027440333
475.67	8.903792230019215
475.77000000000004	8.903786435560159
475.87	8.903780644061602
475.97	8.903774855521977
476.07000000000005	8.903769069939719
476.17	8.903763287313263
476.27000000000004	8.903757507641043
476.37	8.903751730921494
476.47	8.903745957153049
476.57000000000005	8.903740186334147
476.67	8.903734418463218
476.77000000000004	8.9037286535387
476.87	8.903722891559024
476.97	8.90371713252263
477.07000000000005	8.903711376427946
477.17	8.903705623273412
477.27000000000004	8.90369987305746
477.37	8.903694125778525
477.47	8.903688381435042
477.57000000000005	8.903682640025448
477.67	8.903676901548172
477.77000000000004	8.903671166001653
477.87	8.903665433384324
477.97	8.90365970369462
478.07000000000005	8.903653976930977
478.17	8.903648253091827
478.27000000000004	8.903642532175606
478.37	8.90363681418075
478.47	8.903631099105692
478.57000000000005	8.903625386948866
478.67	8.903619677708708
478.77000000000004	8.90361397138365
478.87	8.903608267972132
478.97	8.903602567472584
479.07000000000005	8.903596869883442
479.17	8.90359117520314
479.27000000000004	8.903585483430113
479.37	8.903579794562798
479.47	8.903574108599626
479.57000000000005	8.903568425539033
479.67	8.903562745379455
479.77000000000004	8.903557068119325
479.87	8.903551393757079
479.97	8.903545722291149
480.07000000000005	8.903540053719972
480.17	8.903534388041981
480.27000000000004	8.903528725255613
480.37	8.9035230653593
480.47	8.90351740835148
480.57000000000005	8.903511754230584
480.67	8.903506102995047
480.77000000000004	8.903500454643305
480.87	8.903494809173795
480.97	8.903489166584947
481.07000000000005	8.903483526875197
481.17	8.903477890042982
481.27000000000004	8.9034722549808
481.37	8.903466622647061
481.47	8.903460993188732
481.57000000000005	8.903455366606305
481.67	8.903449742900273
481.77000000000004	8.90344412207113
481.87	8.90343850411937
481.97	8.903432889045485
482.07000000000005	8.903427276849968
482.17	8.903421667533312
482.27000000000004	8.90341606109601
482.37	8.903410457538557
482.47	8.903404856861446
482.57000000000005	8.903399259065168
482.67	8.903393664150217
482.77000000000004	8.903388072117087
482.87	8.90338248296627
482.97	8.90337689669826
483.07000000000005	8.903371313313551
483.17	8.903365732812636
483.27000000000004	8.903360155196006
483.37	8.903354580464157
483.47	8.90334900861758
483.57000000000005	8.90334343965677
483.67	8.903337873582217
483.77000000000004	8.903332310394417
483.87	8.903326750093864
483.97	8.903321192681048
484.07000000000005	8.903315638156466
484.17	8.903310086520607
484.27000000000004	8.903304537773968
484.37	8.903298991917039
484.47	8.903293448950315
484.57000000000005	8.90328790887429
484.67	8.903282371689455
484.77000000000004	8.903276837396303
484.87	8.90327130599533
484.97	8.903265777487029
485.07000000000005	8.903260251871888
485.17	8.903254729150406
485.27000000000004	8.903249209323075
485.37	8.903243692390387
485.47	8.903238178352835
485.57000000000005	8.903232667210911
485.67	8.903227158965112
485.77000000000004	8.903221653615928
485.87	8.903216151163853
485.97	8.903210651609381
486.07000000000005	8.903205154953005
486.17	8.903199661195217
486.27000000000004	8.90319417033651
486.37	8.90318868237738
486.47	8.903183197318317
486.57000000000005	8.903177715159815
486.67	8.90317223590237
486.77000000000004	8.90316675954647
486.87	8.903161286092613
486.97	8.90315581554129
487.07000000000005	8.903150347892993
487.17	8.903144883148217
487.27000000000004	8.903139421307456
487.37	8.903133964528799
487.47	8.903128512700526
487.57000000000005	8.90312306377226
487.67	8.903117617738005
487.77000000000004	8.903112174591776
487.87	8.90310673432758
487.97	8.903101296939427
488.07000000000005	8.90309586242133
488.17	8.903090430767294
488.27000000000004	8.903085001971334
488.37	8.903079576027455
488.47	8.90307415292967
488.57000000000005	8.903068732671992
488.67	8.903063315248424
488.77000000000004	8.90305790065298
488.87	8.903052488879668
488.97	8.9030470799225
489.07000000000005	8.903041673775485
489.17	8.903036270432635
489.27000000000004	8.903030869887955
489.37	8.90302547213546
489.47	8.903020077169156
489.57000000000005	8.903014684983056
489.67	8.903009295571167
489.77000000000004	8.903003908927502
489.87	8.902998525046069
489.97	8.90299314392088
490.07000000000005	8.90298776554594
490.17	8.902982389915264
490.27000000000004	8.902977017022861
490.37	8.90297164686274
490.47	8.90296627942891
490.57000000000005	8.902960914715383
490.67	8.902955552716167
490.77000000000004	8.902950193425275
490.87	8.902944836836712
490.97	8.902939482944491
491.07000000000005	8.902934131742624
491.17	8.902928783225118
491.27000000000004	8.902923437385981
491.37	8.902918094219228
491.47	8.902912753718866
491.57000000000005	8.902907415878905
491.67	8.902902080693355
491.77000000000004	8.902896748156227
491.87	8.902891418261529
491.97	8.902886091003273
492.07000000000005	8.902880766375468
492.17	8.902875444372123
492.27000000000004	8.902870124987249
492.37	8.902864808214856
492.47	8.902859494048954
492.57000000000005	8.902854182483551
492.67	8.902848873512662
492.77000000000004	8.90284356713029
492.87	8.90283826333045
492.97	8.902832962107151
493.07000000000005	8.902827663454401
493.17	8.902822367366213
493.27000000000004	8.902817073836593
493.37	8.902811782859553
493.47	8.902806494429104
493.57000000000005	8.902801208539255
493.67	8.902795924501824
493.77000000000004	8.902790638925273
493.87	8.902785355874387
493.97	8.902780075350039
494.07000000000005	8.902774797353107
494.17	8.902769521884467
494.27000000000004	8.902764248944997
494.37	8.902758978535573
494.47	8.902753710657072
494.57000000000005	8.902748445310369
494.67	8.902743182496343
494.77000000000004	8.902737922215868
494.87	8.902732664469822
494.97	8.902727409259082
495.07000000000005	8.902722156584526
495.17	8.902716906447028
495.27000000000004	8.902711658847464
495.37	8.902706413786715
495.47	8.902701171265653
495.57000000000005	8.902695931285159
495.67	8.902690693846106
495.77000000000004	8.902685458949371
495.87	8.902680226595832
495.97	8.902674996786367
496.07000000000005	8.902669769521848
496.17	8.902664544803157
496.27000000000004	8.902659322631168
496.37	8.902654103006759
496.47	8.902648885930804
496.57000000000005	8.902643671404181
496.67	8.902638459427767
496.77000000000004	8.902633250002438
496.87	8.902628043129074
496.97	8.902622838808545
497.07000000000005	8.902617637041734
497.17	8.902612437829514
497.27000000000004	8.902607241172765
497.37	8.90260204707236
497.47	8.902596855529175
497.57000000000005	8.902591666544092
497.67	8.902586480117984
497.77000000000004	8.902581296251727
497.87	8.902576114946198
497.97	8.902570936202276
498.07000000000005	8.902565760020835
498.17	8.902560586402753
498.27000000000004	8.902555415348907
498.37	8.902550246860173
498.47	8.902545080937427
498.57000000000005	8.902539917581548
498.67	8.90253475679341
498.77000000000004	8.902529598573889
498.87	8.902524442923864
498.97	8.902519289844212
499.07000000000005	8.902514139335809
499.17	8.902508991399529
499.27000000000004	8.902503846036252
499.37	8.902498703246854
499.47	8.90249356303221
499.57000000000005	8.9024884253932
499.67	8.902483290330698
499.77000000000004	8.90247815784558
499.87	8.902473027938726
499.97	8.902467900611008
500.07000000000005	8.902462775863306
500.17	8.902457653696496
500.27000000000004	8.902452535507535
500.37	8.902447420594966
500.47	8.902442308263293
500.57000000000005	8.902437198510565
500.67	8.902432091334832
500.77000000000004	8.902426986734142
500.87	8.902421884706543
500.97	8.902416785250082
501.07000000000005	8.902411688362807
501.17	8.90240659404277
501.27000000000004	8.902401502288015
501.37	8.902396413096593
501.47	8.902391326466551
501.57000000000005	8.902386242395938
501.67	8.902381160882802
501.77000000000004	8.902376081925192
501.87	8.902371005521154
501.97	8.902365931668738
502.07000000000005	8.902360860365993
502.17	8.902355791610967
502.27000000000004	8.902350725401707
502.37	8.902345661736263
502.47	8.90234060061268
502.57000000000005	8.902335542029011
502.67	8.9023304859833
502.77000000000004	8.902325432473598
502.87	8.902320381497953
502.97	8.902315333054412
503.07000000000005	8.902310287141024
503.17	8.902305243755839
503.27000000000004	8.902300202896901
503.37	8.902295164562263
503.47	8.902290128749971
503.57000000000005	8.902285095458073
503.67	8.902280064684618
503.77000000000004	8.902275036427653
503.87	8.90227001068523
503.97	8.902264987455393
504.07000000000005	8.902259966736192
504.17	8.902254948525675
504.27000000000004	8.902249932821892
504.37	8.902244919622888
504.47	8.902239908926715
504.57000000000005	8.902234900731418
504.67	8.902229895035047
504.77000000000004	8.902224891835651
504.87	8.902219891131276
504.97	8.902214892919973
505.07000000000005	8.90220989719979
505.17	8.902204903968771
505.27000000000004	8.902199913224969
505.37	8.90219492496643
505.47	8.902189939191205
505.57000000000005	8.902184955897338
505.67	8.902179975082882
505.77000000000004	8.902174996745881
505.87	8.902170020884387
505.97	8.902165047496446
506.07000000000005	8.902160076580106
506.17	8.902155108133417
506.27000000000004	8.902150142154426
506.37	8.902145178641181
506.47	8.902140217591732
506.57000000000005	8.902135259004126
506.67	8.902130302876413
506.77000000000004	8.902125349206639
506.87	8.902120397992851
506.97	8.902115449233102
507.07000000000005	8.902110503898118
507.17	8.902105561041155
507.27000000000004	8.902100620630867
507.37	8.902095682664035
507.47	8.90209074713744
507.57000000000005	8.902085814047865
507.67	8.902080883392093
507.77000000000004	8.902075955166906
507.87	8.902071029369086
507.97	8.902066105995413
508.07000000000005	8.902061185042673
508.17	8.902056266507644
508.27000000000004	8.902051350387111
508.37	8.902046436677857
508.47	8.902041525376662
508.57000000000005	8.902036616480308
508.67	8.902031709985579
508.77000000000004	8.902026805889255
508.87	8.90202190418812
508.97	8.902017004878955
509.07000000000005	8.902012107958544
509.17	8.902007213423667
509.27000000000004	8.902002321271107
509.37	8.901997431497646
509.47	8.901992544100066
509.57000000000005	8.90198765907515
509.67	8.901982776419679
509.77000000000004	8.901977896130436
509.87	8.901973018204203
509.97	8.901968142637763
510.07000000000005	8.901963269427895
510.17	8.901958398571386
510.27000000000004	8.901953530065015
510.37	8.901948663905562
510.47	8.901943800089816
510.57000000000005	8.901938938614553
510.67	8.901934079476558
510.77000000000004	8.901929222672612
510.87	8.901924368199497
510.97	8.901919516053995
511.07000000000005	8.90191466623289
511.17	8.901909818732964
511.27000000000004	8.901904973550998
511.37	8.901900130683774
511.47	8.901895290128074
511.57000000000005	8.901890451880682
511.67	8.901885615938378
511.77000000000004	8.901880782297944
511.87	8.901875950956164
511.97	8.90187112190982
512.07	8.901866295155694
512.17	8.901861470690566
512.27	8.901856648511222
512.37	8.90185182861444
512.47	8.901847010997006
512.57	8.901842195655698
512.67	8.901837382587303
512.77	8.9018325717886
512.87	8.901827763256371
512.97	8.901822956987399
513.07	8.901818152978466
513.17	8.901813351226355
513.27	8.901808551727848
513.37	8.901803754479726
513.47	8.901798959478771
513.57	8.901794166721768
513.67	8.901789376205496
513.77	8.901784587926738
513.87	8.901779801882277
513.97	8.901775018068895
514.07	8.901770234064426
514.17	8.901765452109487
514.27	8.901760672379366
514.37	8.901755894873908
514.47	8.90175111959296
514.57	8.901746346536369
514.67	8.90174157570398
514.77	8.90173680709564
514.87	8.901732040711195
514.97	8.90172727655049
515.07	8.901722514613374
515.17	8.90171775489969
515.27	8.901712997409287
515.37	8.90170824214201
515.47	8.901703489097706
515.57	8.90169873827622
515.67	8.901693989677398
515.77	8.901689243301089
515.87	8.901684499147136
515.97	8.901679757215387
516.07	8.901675017505687
516.17	8.901670280017884
516.27	8.901665544751824
516.37	8.90166081170735
516.47	8.901656080884313
516.57	8.901651352282556
516.67	8.901646625901927
516.77	8.901641901742272
516.87	8.901637179803435
516.97	8.901632460085265
517.07	8.901627742587607
517.17	8.90162302731031
517.27	8.901618314253215
517.37	8.901613603416171
517.47	8.901608894799026
517.57	8.901604188401622
517.67	8.901599484223809
517.77	8.901594782265432
517.87	8.901590082526337
517.97	8.90158538500637
518.07	8.90158068970538
518.17	8.901575996623208
518.27	8.901571305759704
518.37	8.901566617114716
518.47	8.901561930688084
518.57	8.90155724647966
518.67	8.901552564489288
518.77	8.901547884716814
518.87	8.901543207162085
518.97	8.901538531824945
519.07	8.901533858705244
519.17	8.901529187802826
519.27	8.901524519117539
519.37	8.901519852649226
519.47	8.901515188397735
519.57	8.901510526362914
519.67	8.901505866544605
519.77	8.90150120894266
519.87	8.90149655355692
519.97	8.901491900387233
520.07	8.901487249433448
520.17	8.901482600695406
520.27	8.901477954172957
520.37	8.901473309865947
520.47	8.901468667774221
520.57	8.901464027897626
520.67	8.901459390236008
520.77	8.901454754789212
520.87	8.901450121557087
520.97	8.901445490539478
521.07	8.90144086173623
521.17	8.901436235147191
521.27	8.901431611032097
521.37	8.901426989494174
521.47	8.901422370169625
521.57	8.90141775305761
521.67	8.90141313815729
521.77	8.901408525467822
521.87	8.901403914988371
521.97	8.901399306718094
522.07	8.901394700656152
522.17	8.901390096801705
522.27	8.901385495153914
522.37	8.901380895711938
522.47	8.90137629847494
522.57	8.901371703442077
522.67	8.901367110612512
522.77	8.901362519985401
522.87	8.90135793155991
522.97	8.901353345335195
523.07	8.901348761310418
523.17	8.901344179484738
523.27	8.901339599857318
523.37	8.901335022427315
523.47	8.901330447193889
523.57	8.901325874156203
523.67	8.901321303313416
523.77	8.90131673466469
523.87	8.90131216820918
523.97	8.901307603946053
524.07	8.901303041874465
524.17	8.901298481993578
524.27	8.90129392430255
524.37	8.901289368800544
524.47	8.901284815486719
524.57	8.901280264360233
524.67	8.901275715420251
524.77	8.901271168665929
524.87	8.90126662409643
524.97	8.901262081710913
525.07	8.901257541508539
525.17	8.901253003488467
525.27	8.901248467649857
525.37	8.901243933991871
525.47	8.901239402513669
525.57	8.901234873214412
525.67	8.901230346093255
525.77	8.901225821149366
525.87	8.9012212983819
525.97	8.901216777790017
526.07	8.901212259372882
526.1700000000001	8.90120774312965
526.27	8.901203229059483
526.37	8.901198717161543
526.47	8.901194207434989
526.57	8.90118969987898
526.6700000000001	8.901185194492678
526.77	8.901180691275242
526.87	8.901176190225833
526.97	8.901171691343611
527.07	8.901167194627737
527.1700000000001	8.901162700077371
527.27	8.901158207691672
527.37	8.901153717469802
527.47	8.901149229410919
527.57	8.901144743514184
527.6700000000001	8.901140259778758
527.77	8.901135778203804
527.87	8.901131298788476
527.97	8.901126821531939
528.07	8.90112234643335
528.1700000000001	8.901117873491874
528.27	8.901113402706667
528.37	8.90110893407689
528.47	8.901104467601703
528.57	8.901100003280268
528.6700000000001	8.901095541111745
528.77	8.90109108165151
528.87	8.901086625752171
528.97	8.901082172002502
529.07	8.90107772039965
529.1700000000001	8.901073270940758
529.27	8.901068823622975
529.37	8.901064378443445
529.47	8.901059935399315
529.57	8.90105549448773
529.6700000000001	8.901051055705837
529.77	8.901046619050783
529.87	8.90104218451971
529.97	8.901037752109769
530.07	8.901033321818101
530.1700000000001	8.901028893641856
530.27	8.901024467578177
530.37	8.90102004362421
530.47	8.901015621777105
530.57	8.901011202034004
530.6700000000001	8.901006784392054
530.77	8.9010023688484
530.87	8.900997955400191
530.97	8.900993544044569
531.07	8.900989134778683
531.1700000000001	8.900984727599678
531.27	8.900980322504699
531.37	8.900975919490893
531.47	8.900971518555405
531.57	8.900967119695382
531.6700000000001	8.90096272290797
531.77	8.900958328190313
531.87	8.90095393553956
531.97	8.900949544952855
532.07	8.900945156427344
532.1700000000001	8.900940769960174
532.27	8.900936385548489
532.37	8.900932003189437
532.47	8.900927622880163
532.57	8.900923244617813
532.6700000000001	8.900918868399533
532.77	8.90091449422247
532.87	8.900910122083767
532.97	8.900905751980574
533.07	8.900901383910032
533.1700000000001	8.900897017869292
533.27	8.900892653855497
533.37	8.900888291865794
533.47	8.900883931897328
533.57	8.900879573947245
533.6700000000001	8.900875218012693
533.77	8.900870864090816
533.87	8.90086651217876
533.97	8.900862162273672
534.07	8.900857814372696
534.1700000000001	8.900853468472981
534.27	8.90084912457167
534.37	8.90084478266591
534.47	8.900840442752846
534.57	8.900836104829628
534.6700000000001	8.900831768893397
534.77	8.9008274349413
534.87	8.900823102970486
534.97	8.900818772978099
535.07	8.900814444961282
535.1700000000001	8.900810118917187
535.27	8.900805794842954
535.37	8.900801472735733
535.47	8.900797152592668
535.57	8.900792834410908
535.6700000000001	8.900788518187593
535.77	8.900784203919873
535.87	8.900779891604895
535.97	8.900775581239802
536.07	8.900771272821741
536.1700000000001	8.90076696634786
536.27	8.900762661815302
536.37	8.900758359221213
536.47	8.900754058562741
536.57	8.900749759097064
536.6700000000001	8.90074546032866
536.77	8.90074116348805
536.87	8.90073686857426
536.97	8.900732575586314
537.07	8.900728284523236
537.1700000000001	8.900723995384052
537.27	8.900719708167783
537.37	8.900715422873457
537.47	8.900711139500094
537.57	8.900706858046721
537.6700000000001	8.900702578512364
537.77	8.900698300896043
537.87	8.900694025196783
537.97	8.90068975141361
538.07	8.90068547954555
538.1700000000001	8.900681209591621
538.27	8.900676941550854
538.37	8.900672675422268
538.47	8.90066841120489
538.57	8.900664148897745
538.6700000000001	8.900659888499854
538.77	8.900655630010244
538.87	8.900651373427937
538.97	8.90064711875196
539.07	8.900642865981336
539.1700000000001	8.900638615115088
539.27	8.900634366152241
539.37	8.90063011909182
539.47	8.900625873932848
539.57	8.900621630674351
539.6700000000001	8.90061738931535
539.77	8.900613149854873
539.87	8.900608912291942
539.97	8.900604676625582
540.07	8.900600442854815
540.1700000000001	8.90059621097867
540.27	8.900591980996166
540.37	8.90058775290633
540.47	8.900583526708187
540.57	8.90057930240076
540.6700000000001	8.90057507998307
540.77	8.900570859454147
540.87	8.900566640813013
540.97	8.900562424058691
541.07	8.900558209190207
541.1700000000001	8.900553996206584
541.27	8.900549785106845
541.37	8.900545575890018
541.47	8.900541368555123
541.57	8.900537163101188
541.6700000000001	8.900532959527235
541.77	8.900528757832287
541.87	8.900524558015372
541.97	8.900520360075511
542.07	8.900516164011728
542.1700000000001	8.90051196982305
542.27	8.9005077775085
542.37	8.900503587067101
542.47	8.900499398497878
542.57	8.900495211799857
542.6700000000001	8.900491026972059
542.77	8.90048684401351
542.87	8.900482662923235
542.97	8.900478483700256
543.07	8.900474306343598
543.1700000000001	8.900470130852288
543.27	8.900465957225347
543.37	8.900461785461799
543.47	8.90045761556067
543.57	8.900453447520984
543.6700000000001	8.900449281341764
543.77	8.900445117022036
543.87	8.900440954560823
543.97	8.900436793957148
544.07	8.900432635210038
544.1700000000001	8.900428478318515
544.27	8.900424323281605
544.37	8.90042017009833
544.47	8.900416018767718
544.57	8.900411869288789
544.6700000000001	8.900407721051742
544.77	8.900403574116774
544.87	8.90039942903106
544.97	8.900395285794644
545.07	8.900391144407575
545.1700000000001	8.900387004869895
545.27	8.900382867181653
545.37	8.900378731342895
545.47	8.900374597353665
545.57	8.90037046521401
545.6700000000001	8.900366334923975
545.77	8.900362206483605
545.87	8.900358079892948
545.97	8.900353955152049
546.07	8.900349832260954
546.1700000000001	8.900345711219709
546.27	8.90034159202836
546.37	8.900337474686951
546.47	8.90033335919553
546.57	8.900329245554142
546.6700000000001	8.900325133762832
546.77	8.900321023821647
546.87	8.900316915730635
546.97	8.900312809489836
547.07	8.900308705099302
547.1700000000001	8.900304602559075
547.27	8.900300501869202
547.37	8.90029640302973
547.47	8.900292306040702
547.57	8.900288210902167
547.6700000000001	8.900284117614168
547.77	8.900280026176754
547.87	8.900275936589969
547.97	8.900271848853858
548.07	8.900267762968468
548.1700000000001	8.900263678933845
548.27	8.900259596750034
548.37	8.900255516417083
548.47	8.900251437935035
548.57	8.900247361303936
548.6700000000001	8.900243286523835
548.77	8.900239213594775
548.87	8.900235142516802
548.97	8.900231073289964
549.07	8.900227005914305
549.1700000000001	8.90022294038987
549.27	8.900218876716707
549.37	8.900214814894861
549.47	8.900210754924379
549.57	8.900206696805304
549.6700000000001	8.900202640537684
549.77	8.900198586121563
549.87	8.90019453355699
549.97	8.900190482844009
550.07	8.900186433982665
550.1700000000001	8.900182386973004
550.27	8.900178341815073
550.37	8.900174298508919
550.47	8.900170257054585
550.57	8.900166217452117
550.6700000000001	8.900162179701564
550.77	8.900158143802969
550.87	8.900154109756379
550.97	8.90015007756184
551.07	8.900146047219396
551.1700000000001	8.900142018729095
551.27	8.900137992090983
551.37	8.900133967305104
551.47	8.900129944371505
551.57	8.900125923290231
551.6700000000001	8.90012190406133
551.77	8.900117886684844
551.87	8.900113871160823
551.97	8.90010985748931
552.07	8.900105845670353
552.1700000000001	8.900101835703996
552.27	8.900097827590287
552.37	8.90009382132927
552.47	8.90008981692099
552.57	8.900085814365495
552.6700000000001	8.90008181366283
552.77	8.900077814813041
552.87	8.900073817816173
552.97	8.900069822672274
553.07	8.900065830690549
553.1700000000001	8.900061841610805
553.27	8.9000578543833
553.37	8.900053869006152
553.47	8.900049885477477
553.57	8.900045903795393
553.6700000000001	8.900041923958012
553.77	8.900037945963454
553.87	8.900033969809837
553.97	8.900029995495274
554.07	8.900026023017883
554.1700000000001	8.900022052375782
554.27	8.900018083567083
554.37	8.900014116589908
554.47	8.900010151442372
554.57	8.900006188122589
554.6700000000001	8.900002226628677
554.77	8.899998266958754
554.87	8.899994309110934
554.97	8.899990353083336
555.07	8.899986398874074
555.1700000000001	8.899982446481268
555.27	8.89997849590303
555.37	8.89997454713748
555.47	8.899970600182733
555.57	8.899966655036906
555.6700000000001	8.899962711698116
555.77	8.89995877016448
555.87	8.899954830434112
555.97	8.89995089250513
556.07	8.899946956375652
556.1700000000001	8.899943022043791
556.27	8.899939089507669
556.37	8.899935158765397
556.47	8.899931229815094
556.57	8.899927302654875
556.6700000000001	8.89992337728286
556.77	8.899919453697162
556.87	8.8999155318959
556.97	8.899911611877188
557.07	8.899907693639145
557.1700000000001	8.899903777179887
557.27	8.899899862497529
557.37	8.899895949590189
557.47	8.899892038455983
557.57	8.899888129093027
557.6700000000001	8.899884221499438
557.77	8.899880315673334
557.87	8.899876411612828
557.97	8.89987250931604
558.07	8.899868608781086
558.1700000000001	8.899864710006081
558.27	8.899860812989143
558.37	8.899856917728387
558.47	8.89985302422193
558.57	8.899849132467889
558.6700000000001	8.899845242464382
558.77	8.899841354209522
558.87	8.899837467701428
558.97	8.899833582938216
559.07	8.899829699918003
559.1700000000001	8.899825818638904
559.27	8.899821939099038
559.37	8.89981806129652
559.47	8.899814185229467
559.57	8.899810310895994
559.6700000000001	8.899806438294219
559.77	8.899802567422258
559.87	8.899798698278229
559.97	8.899794830860246
560.07	8.899790965166426
560.1700000000001	8.899787101194889
560.27	8.899783238943748
560.37	8.89977937841112
560.47	8.89977551959512
560.57	8.899771662493869
560.6700000000001	8.899767807105482
560.77	8.899763953428073
560.87	8.899760101459758
560.97	8.899756251198658
561.07	8.899752402642887
561.1700000000001	8.899748555790563
561.27	8.8997447106398
561.37	8.899740867188713
561.47	8.899737025435424
561.57	8.899733185378047
561.6700000000001	8.899729347014699
561.77	8.899725510140273
561.87	8.89972167438831
561.97	8.899717840324774
562.07	8.899714007948365
562.1700000000001	8.899710177257784
562.27	8.89970634825173
562.37	8.899702520928901
562.47	8.899698695288
562.57	8.899694871327725
562.6700000000001	8.899691049046776
562.77	8.899687228443852
562.87	8.899683409517653
562.97	8.899679592266882
563.07	8.899675776690234
563.1700000000001	8.89967196278641
563.27	8.899668150554112
563.37	8.899664339992038
563.47	8.899660531098888
563.57	8.899656723873361
563.6700000000001	8.899652918314159
563.77	8.89964911441998
563.87	8.899645312189524
563.97	8.89964151162149
564.07	8.899637712714581
564.1700000000001	8.899633915467492
564.27	8.899630119878926
564.37	8.899626325947583
564.47	8.899622533672161
564.57	8.89961874305136
564.6700000000001	8.89961495408388
564.77	8.899611166768423
564.87	8.899607381103685
564.97	8.899603597088369
565.07	8.89959981472117
565.1700000000001	8.899596034000794
565.27	8.899592254925938
565.37	8.899588477495302
565.47	8.899584701707584
565.57	8.899580927561484
565.6700000000001	8.899577155055706
565.77	8.899573384188944
565.87	8.899569614959901
565.97	8.899565847367278
566.07	8.899562081409771
566.1700000000001	8.899558317086083
566.27	8.89955455439491
566.37	8.899550793334956
566.47	8.89954703390492
566.57	8.8995432761035
566.6700000000001	8.899539519929396
566.77	8.899535765381309
566.87	8.899532012457938
566.97	8.899528261157982
567.07	8.899524511480143
567.1700000000001	8.89952076342312
567.27	8.89951701698561
567.37	8.899513272166317
567.47	8.899509528963936
567.57	8.899505787377171
567.6700000000001	8.89950204740472
567.77	8.899498309045283
567.87	8.899494572297561
567.97	8.89949083716025
568.07	8.899487103632055
568.1700000000001	8.899483371711671
568.27	8.8994796413978
568.37	8.899475912689143
568.47	8.899472185584397
568.57	8.899468460082263
568.6700000000001	8.899464736181441
568.77	8.89946101388063
568.87	8.899457293178532
568.97	8.899453574073846
569.07	8.899449856565267
569.1700000000001	8.899446140651502
569.27	8.899442426331246
569.37	8.899438713603201
569.47	8.899435002466065
569.57	8.89943129291854
569.6700000000001	8.899427584959323
569.77	8.899423878587116
569.87	8.89942017380062
569.97	8.89941647059853
570.07	8.89941276897955
570.1700000000001	8.899409068942377
570.27	8.899405370485713
570.37	8.899401673608256
570.47	8.899397978308707
570.57	8.899394284585767
570.6700000000001	8.899390592438133
570.77	8.899386901864506
570.87	8.89938321248736
570.97	8.899379524196007
571.07	8.89937583747487
571.1700000000001	8.899372152323249
571.27	8.899368468740445
571.37	8.899364786725759
571.47	8.899361106278493
571.57	8.899357427397948
571.6700000000001	8.899353750083426
571.77	8.899350074334226
571.87	8.899346400149653
571.97	8.899342727529005
572.07	8.899339056471586
572.1700000000001	8.899335386976695
572.27	8.899331719043634
572.37	8.899328052671706
572.47	8.89932438786021
572.57	8.899320724608447
572.6700000000001	8.899317062915722
572.77	8.899313402781333
572.87	8.899309744204581
572.97	8.89930608718477
573.07	8.8993024317212
573.1700000000001	8.899298777813172
573.27	8.899295125459986
573.37	8.899291474660947
573.47	8.899287825415353
573.57	8.899284177722507
573.6700000000001	8.899280531581708
573.77	8.89927688699226
573.87	8.899273243953465
573.97	8.89926960246462
574.07	8.89926596252503
574.1700000000001	8.899262324133996
574.27	8.89925868729082
574.37	8.8992550519948
574.47	8.899251418245239
574.57	8.899247786041439
574.6700000000001	8.899244155382702
574.77	8.899240526268327
574.87	8.899236898697616
574.97	8.899233272669873
575.07	8.899229648184395
575.1700000000001	8.899226025240488
575.27	8.899222403837449
575.37	8.89921878397458
575.47	8.899215165651185
575.57	8.899211548866564
575.6700000000001	8.89920793362002
575.77	8.899204319910849
575.87	8.899200707738357
575.97	8.899197097101844
576.07	8.899193488000611
576.1700000000001	8.89918988043396
576.27	8.899186274401192
576.37	8.89918266990161
576.47	8.899179066934511
576.57	8.8991754654992
576.6700000000001	8.899171865594978
576.77	8.899168267221144
576.87	8.899164670377
576.97	8.899161075061851
577.07	8.899157481274996
577.1700000000001	8.899153889015734
577.27	8.899150298283368
577.37	8.8991467090772
577.47	8.89914312139653
577.57	8.899139535240662
577.6700000000001	8.899135950608894
577.77	8.89913236750053
577.87	8.899128785914868
577.97	8.899125205851213
578.07	8.899121627308865
578.1700000000001	8.899118050287125
578.27	8.899114474785293
578.37	8.899110900802672
578.47	8.899107328338564
578.57	8.899103757392268
578.6700000000001	8.899100187963088
578.77	8.899096620050322
578.87	8.899093053653276
578.97	8.899089488771248
579.07	8.899085925403538
579.1700000000001	8.89908236354945
579.27	8.899078803208285
579.37	8.899075244379343
579.47	8.899071687061927
579.57	8.899068131255337
579.6700000000001	8.899064576958875
579.77	8.899061024171841
579.87	8.899057472893539
579.97	8.899053923123269
580.07	8.89905037486033
580.1700000000001	8.899046828104026
580.27	8.89904328285366
580.37	8.899039739307813
580.47	8.899036197304602
580.57	8.899032656805154
580.6700000000001	8.899029117808618
580.77	8.899025580314145
580.87	8.89902204432088
580.97	8.899018509827973
581.07	8.899014976834575
581.1700000000001	8.899011445339834
581.27	8.899007915342896
581.37	8.899004386842913
581.47	8.899000859839031
581.57	8.898997334330401
581.6700000000001	8.898993810316172
581.77	8.89899028779549
581.87	8.898986766767505
581.97	8.898983247231367
582.07	8.898979729186223
582.1700000000001	8.898976212631224
582.27	8.898972697565515
582.37	8.89896918398825
582.47	8.898965671898573
582.57	8.898962161295634
582.6700000000001	8.898958652178582
582.77	8.898955144546568
582.87	8.898951638398737
582.97	8.898948133734239
583.07	8.898944630552224
583.1700000000001	8.89894112885184
583.27	8.898937628632236
583.37	8.89893412989256
583.47	8.89893063263196
583.57	8.898927136849586
583.6700000000001	8.898923642544588
583.77	8.898920149716114
583.87	8.89891665836331
583.97	8.898913168485327
584.07	8.898909680081314
584.1700000000001	8.89890619315042
584.27	8.898902707691793
584.37	8.89889922370458
584.47	8.898895741187934
584.57	8.898892260140999
584.6700000000001	8.898888780562926
584.77	8.898885302452864
584.87	8.898881825809962
584.97	8.89887835063337
585.07	8.898874876922232
585.1700000000001	8.8988714046757
585.27	8.898867933892923
585.37	8.89886446457305
585.47	8.898860996715227
585.57	8.898857530318606
585.6700000000001	8.898854065382334
585.77	8.89885060190556
585.87	8.898847139887433
585.97	8.8988436793271
586.07	8.898840220223713
586.1700000000001	8.898836762576419
586.27	8.898833306384367
586.37	8.898829851646704
586.47	8.898826398362582
586.57	8.898822946531146
586.6700000000001	8.898819496151548
586.77	8.898816047222935
586.87	8.898812599744456
586.97	8.898809153715261
587.07	8.898805709134496
587.1700000000001	8.898802266001312
587.27	8.898798824314857
587.37	8.898795384074282
587.47	8.898791945278731
587.57	8.898788507927355
587.6700000000001	8.898785072019304
587.77	8.898781637553727
587.87	8.898778204529771
587.97	8.898774772946584
588.07	8.898771342803316
588.1700000000001	8.898767914099118
588.27	8.898764486833134
588.37	8.898761061004517
588.47	8.898757636612412
588.57	8.898754213655971
588.6700000000001	8.898750792134342
588.77	8.898747372046673
588.87	8.898743953392112
588.97	8.898740536169809
589.07	8.898737120378913
589.1700000000001	8.898733706018572
589.27	8.898730293087935
589.37	8.89872688158615
589.47	8.898723471512366
589.57	8.898720062865731
589.6700000000001	8.898716655645398
589.77	8.89871324985051
589.87	8.89870984548022
589.97	8.898706442533673
590.07	8.898703041010021
590.1700000000001	8.898699640893174
590.27	8.898696242142199
590.37	8.898692844811555
590.47	8.898689448900432
590.57	8.89868605440802
590.6700000000001	8.898682661333511
590.77	8.898679269676096
590.87	8.898675879434963
590.97	8.898672490609302
591.07	8.898669103198305
591.1700000000001	8.898665717201164
591.27	8.898662332617066
591.37	8.898658949445203
591.47	8.898655567684767
591.57	8.898652187334944
591.6700000000001	8.89864880839493
591.77	8.89864543086391
591.87	8.89864205474108
591.97	8.898638680025625
592.07	8.89863530671674
592.1700000000001	8.898631934813613
592.27	8.898628564315434
592.37	8.898625195221394
592.47	8.898621827530684
592.57	8.898618461242494
592.6700000000001	8.898615096356016
592.77	8.898611732870437
592.87	8.89860837078495
592.97	8.898605010098745
593.07	8.898601650811012
593.1700000000001	8.89859829292094
593.27	8.898594936427722
593.37	8.89859158133055
593.47	8.898588227628608
593.57	8.898584875321092
593.6700000000001	8.898581524407192
593.77	8.898578174886095
593.87	8.898574826756994
593.97	8.89857148001908
594.07	8.89856813467154
594.1700000000001	8.89856479071357
594.27	8.898561448144354
594.37	8.898558106963089
594.47	8.89855476716896
594.57	8.89855142876116
594.6700000000001	8.898548091738878
594.77	8.898544756101305
594.87	8.898541421847634
594.97	8.898538088977052
595.07	8.89853475748875
595.1700000000001	8.898531427381918
595.27	8.898528098655751
595.37	8.898524771309432
595.47	8.898521445342158
595.57	8.898518120753115
595.6700000000001	8.898514797541496
595.77	8.89851147570649
595.87	8.898508155247288
595.97	8.898504836163081
596.07	8.89850151845306
596.1700000000001	8.89849820211641
596.27	8.89849488715233
596.37	8.898491573560005
596.47	8.898488261338624
596.57	8.898484950487383
596.6700000000001	8.898481641005468
596.77	8.89847833289207
596.87	8.89847502614638
596.97	8.89847172076759
597.07	8.89846841675489
597.1700000000001	8.898465114107466
597.27	8.898461812824515
597.37	8.898458512905222
597.47	8.89845521434878
597.57	8.89845191715438
597.6700000000001	8.898448621321213
597.77	8.898445326848465
597.87	8.898442033735332
597.97	8.898438741981
598.07	8.89843545158466
598.1700000000001	8.898432162545506
598.27	8.898428874862725
598.37	8.89842558853551
598.47	8.898422303563049
598.57	8.898419019944532
598.6700000000001	8.898415737679152
598.77	8.898412456766097
598.87	8.89840917720456
598.97	8.89840589899373
599.07	8.898402622132796
599.1700000000001	8.898399346620952
599.27	8.898396072457384
599.37	8.898392799641286
599.47	8.898389528171846
599.57	8.898386258048257
599.6700000000001	8.898382989269706
599.77	8.898379721835388
599.87	8.898376455744488
599.97	8.898373190996201
600.07	8.898369927589716
600.1700000000001	8.898366665524222
600.27	8.89836340479891
600.37	8.898360145412973
600.47	8.898356887328656
600.57	8.898353630489012
600.6700000000001	8.898350374986297
600.77	8.898347120819768
600.87	8.898343867988686
600.97	8.898340616492312
601.07	8.89833736632991
601.1700000000001	8.898334117500736
601.27	8.898330870004056
601.37	8.898327623839126
601.47	8.898324379005212
601.57	8.898321135501568
601.6700000000001	8.898317893327462
601.77	8.89831465248215
601.87	8.898311412964896
601.97	8.898308174774957
602.07	8.898304937911599
602.1700000000001	8.898301702374077
602.27	8.898298468161657
602.37	8.898295235273597
602.47	8.898292003709159
602.57	8.898288773467604
602.6700000000001	8.898285544548191
602.77	8.898282316950183
602.87	8.89827909067284
602.97	8.898275865715425
603.07	8.898272642077194
603.1700000000001	8.898269419757412
603.27	8.898266198755339
603.37	8.898262979070234
603.47	8.89825976070136
603.57	8.898256543647976
603.6700000000001	8.898253327909345
603.77	8.898250113484726
603.87	8.898246900373383
603.97	8.898243688574572
604.07	8.898240478087558
604.1700000000001	8.898237268911599
604.27	8.898234061045958
604.37	8.898230854489896
604.47	8.89822764924267
604.57	8.898224445303546
604.6700000000001	8.89822124267178
604.77	8.898218041346638
604.87	8.898214841327379
604.97	8.898211642613262
605.07	8.898208445203547
605.1700000000001	8.898205249097499
605.27	8.898202054294376
605.37	8.89819886079344
605.47	8.898195668593951
605.57	8.89819247769517
605.6700000000001	8.89818928809636
605.77	8.898186099796778
605.87	8.898182912795688
605.97	8.89817972709235
606.07	8.898176542686024
606.1700000000001	8.89817335957597
606.27	8.898170177761452
606.37	8.898166997241729
606.47	8.898163818016062
606.57	8.898160640083711
606.6700000000001	8.898157463443939
606.77	8.898154288096004
606.87	8.89815111403917
606.97	8.898147941272695
607.07	8.898144769795843
607.1700000000001	8.898141599607872
607.27	8.898138430708043
607.37	8.89813526309562
607.47	8.89813209676986
607.57	8.898128931730025
607.6700000000001	8.898125767975378
607.77	8.898122605505176
607.87	8.898119444318683
607.97	8.89811628441516
608.07	8.898113125793865
608.1700000000001	8.898109968454062
608.27	8.89810681239501
608.37	8.89810365761597
608.47	8.898100504116204
608.57	8.898097351894972
608.6700000000001	8.898094200951533
608.77	8.898091051285153
608.87	8.898087902895087
608.97	8.8980847557806
609.07	8.89808160994095
609.1700000000001	8.8980784653754
609.27	8.89807532208321
609.37	8.898072180063641
609.47	8.898069039315954
609.57	8.898065899839409
609.6700000000001	8.898062761633268
609.77	8.898059624696792
609.87	8.89805648902924
609.97	8.898053354629875
610.07	8.898050221497957
610.1700000000001	8.898047089632746
610.27	8.898043959033505
610.37	8.898040829699491
610.47	8.898037701629969
610.57	8.898034574824198
610.6700000000001	8.89803144928144
610.77	8.898028325000954
610.87	8.898025201982001
610.97	8.898022080223845
611.07	8.898018959725743
611.1700000000001	8.898015840486957
611.27	8.89801272242484
611.37	8.898009605591003
611.47	8.89800649001427
611.57	8.898003375693955
611.6700000000001	8.898000262629376
611.77	8.89799715081985
611.87	8.89799404026469
611.97	8.897990930963216
612.07	8.897987822914741
612.1700000000001	8.897984716118582
612.27	8.897981610574057
612.37	8.897978506280479
612.47	8.897975403237165
612.57	8.897972301443433
612.6700000000001	8.897969200898597
612.77	8.897966101601973
612.87	8.89796300355288
612.97	8.89795990675063
613.07	8.897956811194542
613.1700000000001	8.897953716883931
613.27	8.897950623818113
613.37	8.897947531996405
613.47	8.897944441418122
613.57	8.897941352082581
613.6700000000001	8.897938263989097
613.77	8.897935177136988
613.87	8.897932091525568
613.97	8.897929007154154
614.07	8.897925924022061
614.1700000000001	8.897922842128608
614.27	8.897919761473108
614.37	8.89791668205488
614.47	8.897913603873238
614.57	8.897910526927499
614.6700000000001	8.897907451216977
614.77	8.897904376740989
614.87	8.897901303498854
614.97	8.897898231489885
615.07	8.8978951607134
615.1700000000001	8.897892091168714
615.27	8.897889022855141
615.37	8.897885955772002
615.47	8.897882889918609
615.57	8.89787982529428
615.6700000000001	8.897876761898331
615.77	8.897873699730077
615.87	8.897870638788836
615.97	8.897867579073923
616.07	8.897864520584653
616.1700000000001	8.897861463320343
616.27	8.89785840728031
616.37	8.89785535246387
616.47	8.897852298870337
616.57	8.897849246499028
616.6700000000001	8.89784619534926
616.77	8.89784314542035
616.87	8.897840096711612
616.97	8.897837049222362
617.07	8.89783400295192
617.1700000000001	8.897830957899597
617.27	8.89782791406471
617.37	8.897824871446579
617.47	8.897821830044515
617.57	8.897818789857839
617.6700000000001	8.897815750885862
617.77	8.897812713127903
617.87	8.897809676583279
617.97	8.897806641251305
618.07	8.897803607131296
618.1700000000001	8.89780057422257
618.27	8.897797542524442
618.37	8.897794512036228
618.47	8.897791482757246
618.57	8.897788454686808
618.6700000000001	8.897785427824234
618.77	8.897782402168838
618.87	8.897779377719937
618.97	8.897776354476848
619.07	8.897773332438884
619.1700000000001	8.897770311605365
619.27	8.897767291975605
619.37	8.897764273548919
619.47	8.897761256324625
619.57	8.897758240302037
619.6700000000001	8.897755225480475
619.77	8.89775221185925
619.87	8.897749199437683
619.97	8.897746188215088
620.07	8.89774317819078
620.1700000000001	8.897740169364075
620.27	8.897737161734293
620.37	8.897734155300745
620.47	8.89773115006275
620.57	8.897728146019624
620.6700000000001	8.897725143170682
620.77	8.89772214151524
620.87	8.897719141052615
620.97	8.897716141782123
621.07	8.897713143703081
621.1700000000001	8.897710146814804
621.27	8.897707151116606
621.37	8.897704156607807
621.47	8.89770116328772
621.57	8.897698171155664
621.6700000000001	8.897695180210953
621.77	8.897692190452904
621.87	8.897689201880832
621.97	8.897686214494055
622.07	8.897683228291886
622.1700000000001	8.897680243273644
622.27	8.897677259438645
622.37	8.897674276786203
622.47	8.89767129531974
622.57	8.897668315048351
622.6700000000001	8.897665335957475
622.77	8.897662358046418
622.87	8.897659381314488
622.97	8.897656405760992
623.07	8.89765343138524
623.1700000000001	8.897650458186538
623.27	8.897647486164196
623.37	8.89764451531752
623.47	8.897641545645818
623.57	8.897638577148399
623.6700000000001	8.89763560982457
623.77	8.897632643673642
623.87	8.897629678694917
623.97	8.897626714887709
624.07	8.897623752251324
624.1700000000001	8.897620790785068
624.27	8.89761783048825
624.37	8.897614871360178
624.47	8.89761191340016
624.57	8.897608956607506
624.6700000000001	8.897606000981522
624.77	8.897603046521516
624.87	8.897600093226794
624.97	8.897597141096668
625.07	8.897594190130445
625.1700000000001	8.89759124032743
625.27	8.897588291686933
625.37	8.897585344208263
625.47	8.897582397890726
625.57	8.89757945273363
625.6700000000001	8.897576508736286
625.77	8.897573565898
625.87	8.897570624218078
625.97	8.89756768369583
626.07	8.897564744330564
626.1700000000001	8.897561806121587
626.27	8.897558869068208
626.37	8.897555933169734
626.47	8.897552998425475
626.57	8.897550064834736
626.6700000000001	8.897547132396827
626.77	8.897544201111055
626.87	8.897541270976728
626.97	8.897538341993155
627.07	8.897535414159643
627.1700000000001	8.8975324874755
627.27	8.897529561940035
627.37	8.897526637552554
627.47	8.897523714312365
627.57	8.89752079221878
627.6700000000001	8.897517871271102
627.77	8.89751495146864
627.87	8.897512032810706
627.97	8.897509115296602
628.07	8.89750619892564
628.1700000000001	8.897503283697127
628.2700000000001	8.897500369610372
628.37	8.897497456664679
628.47	8.89749454485936
628.57	8.897491634193722
628.6700000000001	8.897488724667072
628.7700000000001	8.897485816278719
628.87	8.89748290902797
628.97	8.897480002914133
629.07	8.897477097936518
629.1700000000001	8.89747419409443
629.2700000000001	8.897471291387179
629.37	8.897468389814073
629.47	8.897465489374419
629.57	8.897462590067523
629.6700000000001	8.897459691892697
629.7700000000001	8.897456794849248
629.87	8.897453898936481
629.97	8.897451004153709
630.07	8.897448110500234
630.1700000000001	8.897445217975369
630.2700000000001	8.89744232657842
630.37	8.897439436308693
630.47	8.8974365471655
630.57	8.897433659148145
630.6700000000001	8.89743077225594
630.7700000000001	8.897427886488188
630.87	8.897425001844201
630.97	8.897422118323286
631.07	8.897419235924751
631.1700000000001	8.897416354647904
631.2700000000001	8.897413474492051
631.37	8.897410595456503
631.47	8.897407717540565
631.57	8.897404840743546
631.6700000000001	8.897401965064756
631.7700000000001	8.897399090503502
631.87	8.89739621705909
631.97	8.897393344730828
632.07	8.897390473518026
632.1700000000001	8.897387603419993
632.2700000000001	8.897384734436034
632.37	8.897381866565459
632.47	8.897378999807573
632.57	8.897376134161687
632.6700000000001	8.897373269627108
632.7700000000001	8.897370406203144
632.87	8.897367543889104
632.97	8.897364682684294
633.07	8.897361822588023
633.1700000000001	8.897358963599599
633.2700000000001	8.89735610571833
633.37	8.897353248943523
633.47	8.897350393274486
633.57	8.897347538710529
633.6700000000001	8.897344685250959
633.7700000000001	8.897341832895082
633.87	8.897338981642209
633.97	8.897336131491645
634.07	8.8973332824427
634.1700000000001	8.89733043449468
634.2700000000001	8.897327587447164
634.37	8.89732474118324
634.47	8.897321896018054
634.57	8.897319051951126
634.6700000000001	8.897316208981977
634.7700000000001	8.897313367110126
634.87	8.897310526335094
634.97	8.897307686656402
635.07	8.897304848073569
635.1700000000001	8.897302010586117
635.2700000000001	8.897299174193565
635.37	8.897296338895433
635.47	8.897293504691243
635.57	8.897290671580514
635.6700000000001	8.897287839562765
635.7700000000001	8.89728500863752
635.87	8.897282178804295
635.97	8.897279350062613
636.07	8.897276522411994
636.1700000000001	8.897273695851958
636.2700000000001	8.897270870382025
636.37	8.897268046001715
636.47	8.89726522271055
636.57	8.897262400508048
636.6700000000001	8.897259579393731
636.7700000000001	8.897256759367119
636.87	8.897253940427731
636.97	8.89725112257509
637.07	8.897248305808715
637.1700000000001	8.897245490128125
637.2700000000001	8.897242675532839
637.37	8.897239862022381
637.47	8.89723704959627
637.57	8.897234238254027
637.6700000000001	8.897231427995171
637.7700000000001	8.897228618819224
637.87	8.897225810725702
637.97	8.89722300371413
638.07	8.897220197784026
638.1700000000001	8.897217392934913
638.2700000000001	8.897214589166307
638.37	8.897211786477731
638.47	8.897208984868705
638.57	8.89720618433875
638.6700000000001	8.897203384887383
638.7700000000001	8.897200586514128
638.87	8.897197789218504
638.97	8.897194993000031
639.07	8.89719219785823
639.1700000000001	8.897189403792622
639.2700000000001	8.897186610802724
639.37	8.89718381888806
639.47	8.897181028048147
639.57	8.897178238282509
639.6700000000001	8.897175449590662
639.7700000000001	8.897172661972132
639.87	8.897169875426433
639.97	8.89716708995309
640.07	8.89716430555162
640.1700000000001	8.897161522221547
640.2700000000001	8.897158739962387
640.37	8.897155958773663
640.47	8.897153178654895
640.57	8.897150399605604
640.6700000000001	8.897147621625308
640.7700000000001	8.897144844713528
640.87	8.897142068869787
640.97	8.897139294093602
641.07	8.897136520384494
641.1700000000001	8.897133747741986
641.2700000000001	8.897130976165593
641.37	8.897128205654841
641.47	8.897125436209247
641.57	8.89712266782833
641.6700000000001	8.897119900511615
641.7700000000001	8.89711713425862
641.87	8.897114369068863
641.97	8.897111604941866
642.07	8.89710884187715
642.1700000000001	8.897106079874236
642.2700000000001	8.897103318932642
642.37	8.89710055905189
642.47	8.897097800231498
642.57	8.897095042470989
642.6700000000001	8.897092285769883
642.7700000000001	8.8970895301277
642.87	8.897086775543958
642.97	8.897084022018179
643.07	8.897081269549885
643.1700000000001	8.897078518138594
643.2700000000001	8.897075767783827
643.37	8.897073018485104
643.47	8.897070270241947
643.57	8.897067523053874
643.6700000000001	8.897064776920406
643.7700000000001	8.897062031841065
643.87	8.897059287815368
643.97	8.897056544842838
644.07	8.897053802922994
644.1700000000001	8.897051062055358
644.2700000000001	8.897048322239447
644.37	8.897045583474785
644.47	8.89704284576089
644.57	8.897040109097283
644.6700000000001	8.897037373483483
644.7700000000001	8.897034638919013
644.87	8.897031905403392
644.97	8.89702917293614
645.07	8.897026441516777
645.1700000000001	8.897023711144824
645.2700000000001	8.8970209818198
645.37	8.897018253541226
645.47	8.897015526308625
645.57	8.897012800121512
645.6700000000001	8.897010074979413
645.7700000000001	8.897007350881843
645.87	8.897004627828327
645.97	8.897001905818382
646.07	8.896999184851529
646.1700000000001	8.89699646492729
646.2700000000001	8.896993746045181
646.37	8.896991028204727
646.47	8.896988311405448
646.57	8.89698559564686
646.6700000000001	8.896982881344185
646.7700000000001	8.896980168187554
646.87	8.896977456070232
646.97	8.896974744991544
647.07	8.896972034950814
647.1700000000001	8.896969325947369
647.2700000000001	8.896966617980532
647.37	8.896963911049628
647.47	8.896961205153985
647.57	8.896958500292927
647.6700000000001	8.896955796465779
647.7700000000001	8.896953093671865
647.87	8.89695039191051
647.97	8.896947691181042
648.07	8.896944991482785
648.1700000000001	8.896942292815062
648.2700000000001	8.896939595177201
648.37	8.896936898568526
648.47	8.896934202988364
648.57	8.896931508436037
648.6700000000001	8.896928814910872
648.7700000000001	8.896926122412193
648.87	8.896923430939328
648.97	8.896920740491598
649.07	8.896918051068333
649.1700000000001	8.896915362668853
649.2700000000001	8.896912675292489
649.37	8.89690998893856
649.47	8.896907303606396
649.57	8.89690461929532
649.6700000000001	8.896901936004658
649.7700000000001	8.896899253733736
649.87	8.896896572481877
649.97	8.896893892248407
650.07	8.896891213032651
650.1700000000001	8.896888534833936
650.2700000000001	8.896885857651585
650.37	8.896883181484924
650.47	8.896880506333279
650.57	8.896877832195974
650.6700000000001	8.896875159072334
650.7700000000001	8.896872486961685
650.87	8.896869815863353
650.97	8.896867145776662
651.07	8.896864476700937
651.1700000000001	8.896861808635503
651.2700000000001	8.896859141579686
651.37	8.896856475532813
651.47	8.896853810494205
651.57	8.89685114646319
651.6700000000001	8.896848483439092
651.7700000000001	8.896845821421238
651.87	8.89684316040895
651.97	8.896840500401558
652.07	8.896837841398382
652.1700000000001	8.89683518339875
652.2700000000001	8.896832526401987
652.37	8.89682987040742
652.47	8.896827215414369
652.57	8.896824561422163
652.6700000000001	8.896821908430127
652.7700000000001	8.896819256437587
652.87	8.896816605443865
652.97	8.896813955448287
653.07	8.896811306450182
653.1700000000001	8.896808658448872
653.2700000000001	8.896806011443681
653.37	8.896803365433938
653.47	8.896800720418964
653.57	8.896798076398088
653.6700000000001	8.896795433370633
653.7700000000001	8.896792791335924
653.87	8.896790150293288
653.97	8.89678751024205
654.07	8.89678487118153
654.1700000000001	8.896782233111061
654.2700000000001	8.896779596029964
654.37	8.896776959937565
654.47	8.896774324833189
654.57	8.896771690716161
654.6700000000001	8.896769057585805
654.7700000000001	8.896766425441449
654.87	8.896763794282418
654.97	8.896761164108034
655.07	8.896758534917623
655.1700000000001	8.896755906710514
655.2700000000001	8.89675327948603
655.37	8.896750653243494
655.47	8.896748027982232
655.57	8.896745403701573
655.6700000000001	8.896742780400837
655.7700000000001	8.896740158079353
655.87	8.896737536736444
655.97	8.896734916371436
656.07	8.896732296983656
656.1700000000001	8.896729678572424
656.2700000000001	8.89672706113707
656.37	8.896724444676918
656.47	8.896721829191293
656.57	8.89671921467952
656.6700000000001	8.896716601140923
656.7700000000001	8.896713988574831
656.87	8.896711376980566
656.97	8.896708766357452
657.07	8.896706156704818
657.1700000000001	8.896703548021986
657.2700000000001	8.896700940308284
657.37	8.896698333563034
657.47	8.896695727785563
657.57	8.896693122975197
657.6700000000001	8.89669051913126
657.7700000000001	8.896687916253077
657.87	8.896685314339974
657.97	8.896682713391275
658.07	8.896680113406306
658.1700000000001	8.896677514384393
658.2700000000001	8.89667491632486
658.37	8.896672319227035
658.47	8.896669723090238
658.57	8.896667127913798
658.6700000000001	8.896664533697038
658.7700000000001	8.896661940439285
658.87	8.896659348139865
658.97	8.8966567567981
659.07	8.896654166413317
659.1700000000001	8.896651576984842
659.2700000000001	8.896648988511998
659.37	8.896646400994113
659.47	8.896643814430512
659.57	8.896641228820517
659.6700000000001	8.896638643224168
659.7700000000001	8.896636058573323
659.87	8.896633474873981
659.97	8.89663089212579
660.07	8.89662831032839
660.1700000000001	8.896625729481432
660.2700000000001	8.896623149584558
660.37	8.896620570637413
660.47	8.896617992639646
660.57	8.896615415590897
660.6700000000001	8.896612839490814
660.7700000000001	8.896610264339042
660.87	8.896607690135227
660.97	8.896605116879012
661.07	8.896602544570046
661.1700000000001	8.896599973207971
661.2700000000001	8.896597402792432
661.37	8.896594833323077
661.47	8.89659226479955
661.57	8.896589697221494
661.6700000000001	8.896587130588557
661.7700000000001	8.896584564900383
661.87	8.89658200015662
661.97	8.896579436356909
662.07	8.896576873500898
662.1700000000001	8.89657431158823
662.2700000000001	8.896571750618554
662.37	8.89656919059151
662.47	8.896566631506749
662.57	8.896564073363912
662.6700000000001	8.896561516162645
662.7700000000001	8.896558959902595
662.87	8.896556404583407
662.97	8.896553850204725
663.07	8.896551296766194
663.1700000000001	8.89654874426746
663.2700000000001	8.896546192708168
663.37	8.896543642087964
663.47	8.896541092406492
663.57	8.896538543663398
663.6700000000001	8.896535995858327
663.7700000000001	8.896533448990926
663.87	8.896530903060837
663.97	8.896528358067707
664.07	8.896525814011182
664.1700000000001	8.896523270890906
664.2700000000001	8.896520728706525
664.37	8.896518187457684
664.47	8.896515647144026
664.57	8.896513107765202
664.6700000000001	8.896510569320851
664.7700000000001	8.89650803181062
664.87	8.896505495234159
664.97	8.896502959591107
665.07	8.896500424881111
665.1700000000001	8.896497891103818
665.2700000000001	8.896495358258871
665.37	8.896492826345918
665.47	8.8964902953646
665.57	8.896487765314568
665.6700000000001	8.896485236195463
665.7700000000001	8.89648270800693
665.87	8.896480180748618
665.97	8.896477654420169
666.07	8.896475129021228
666.1700000000001	8.896472604551441
666.2700000000001	8.896470081010456
666.37	8.896467558397914
666.47	8.896465036713463
666.57	8.896462515956747
666.6700000000001	8.896459996127412
666.7700000000001	8.896457477225102
666.87	8.896454959249462
666.97	8.896452442200141
667.07	8.89644992607678
667.1700000000001	8.896447410879027
667.2700000000001	8.896444896606525
667.37	8.89644238325892
667.47	8.89643987083586
667.57	8.896437359336986
667.6700000000001	8.896434848761944
667.7700000000001	8.896432339110381
667.87	8.896429830381942
667.97	8.896427322576272
668.07	8.896424815693017
668.1700000000001	8.89642230973182
668.2700000000001	8.896419804692327
668.37	8.896417300574186
668.47	8.896414797377037
668.57	8.89641229510053
668.6700000000001	8.89640979374431
668.7700000000001	8.896407293308018
668.87	8.896404793791303
668.97	8.89640229519381
669.07	8.896399797515183
669.1700000000001	8.89639730075507
669.2700000000001	8.896394804913111
669.37	8.896392309988956
669.47	8.896389815982248
669.57	8.896387322892632
669.6700000000001	8.896384830719755
669.7700000000001	8.89638233946326
669.87	8.896379849122795
669.97	8.896377359698004
670.07	8.89637487118853
670.1700000000001	8.896372383594022
670.2700000000001	8.896369896914123
670.37	8.896367411148479
670.47	8.896364926296735
670.57	8.896362442358535
670.6700000000001	8.896359959333529
670.7700000000001	8.896357477221356
670.87	8.896354996021664
670.97	8.896352515734097
671.07	8.896350036358305
671.1700000000001	8.896347557893927
671.2700000000001	8.896345080340613
671.37	8.896342603698004
671.47	8.896340127965749
671.57	8.896337653143492
671.6700000000001	8.896335179230876
671.7700000000001	8.89633270622755
671.87	8.896330234133158
671.97	8.896327762947344
672.07	8.896325292669752
672.1700000000001	8.896322823300032
672.2700000000001	8.896320354837826
672.37	8.896317887282779
672.47	8.896315420634537
672.57	8.896312954892744
672.6700000000001	8.896310490057049
672.7700000000001	8.896308026127093
672.87	8.896305563102525
672.97	8.896303100982985
673.07	8.896300639768123
673.1700000000001	8.896298179457583
673.2700000000001	8.896295720320774
673.37	8.896293262401494
673.47	8.896290805385647
673.57	8.896288349272696
673.6700000000001	8.896285894062109
673.7700000000001	8.896283439753354
673.87	8.896280986345898
673.97	8.89627853383921
674.07	8.896276082232752
674.1700000000001	8.896273631525995
674.2700000000001	8.896271181718404
674.37	8.896268732809448
674.47	8.896266284798592
674.57	8.896263837685304
674.6700000000001	8.89626139146905
674.7700000000001	8.896258946149299
674.87	8.896256501725517
674.97	8.89625405819717
675.07	8.896251615563727
675.1700000000001	8.896249173824653
675.2700000000001	8.896246732979417
675.37	8.896244293027484
675.47	8.896241853968323
675.57	8.8962394158014
675.6700000000001	8.896236978526181
675.7700000000001	8.896234542142135
675.87	8.896232106648728
675.97	8.896229672045425
676.07	8.896227238331697
676.1700000000001	8.89622480550701
676.2700000000001	8.89622237357083
676.37	8.896219942522622
676.47	8.896217512361856
676.57	8.896215083087998
676.6700000000001	8.896212654700516
676.7700000000001	8.896210227198875
676.87	8.896207800582545
676.97	8.89620537485099
677.07	8.896202950003678
677.1700000000001	8.896200526040076
677.2700000000001	8.896198102959652
677.37	8.896195680761872
677.47	8.896193259446203
677.57	8.896190839012112
677.6700000000001	8.896188419459067
677.7700000000001	8.896186000786534
677.87	8.89618358299398
677.97	8.896181166080874
678.07	8.89617875004668
678.1700000000001	8.896176334890866
678.2700000000001	8.8961739206129
678.37	8.896171507212248
678.47	8.896169094688378
678.57	8.896166683040756
678.6700000000001	8.89616427226885
678.7700000000001	8.896161862372125
678.87	8.896159453350052
678.97	8.896157045202093
679.07	8.896154637927719
679.1700000000001	8.896152231526395
679.2700000000001	8.896149825997588
679.37	8.896147421340766
679.47	8.896145017555396
679.57	8.896142614640944
679.6700000000001	8.896140212596878
679.7700000000001	8.896137811422664
679.87	8.89613541111777
679.97	8.896133011681663
680.07	8.89613061311381
680.1700000000001	8.896128215413675
680.2700000000001	8.89612581858073
680.37	8.89612342261444
680.47	8.89612102751427
680.57	8.896118633279691
680.6700000000001	8.896116239910166
680.7700000000001	8.896113847405164
680.87	8.896111455764151
680.97	8.896109064986597
681.07	8.896106675071964
681.1700000000001	8.896104286019725
681.2700000000001	8.896101897829341
681.37	8.896099510500283
681.47	8.896097124032016
681.57	8.89609473842401
681.6700000000001	8.896092353675728
681.7700000000001	8.896089969786638
681.87	8.89608758675621
681.97	8.896085204583908
682.07	8.8960828232692
682.1700000000001	8.896080442811552
682.2700000000001	8.896078063210433
682.37	8.896075684465309
682.47	8.896073306575648
682.57	8.896070929540913
682.6700000000001	8.896068553360577
682.7700000000001	8.896066178034102
682.87	8.896063803560958
682.97	8.89606142994061
683.07	8.896059057172527
683.1700000000001	8.896056685256175
683.2700000000001	8.896054314191023
683.37	8.896051943976532
683.47	8.896049574612176
683.57	8.89604720609742
683.6700000000001	8.896044838431727
683.7700000000001	8.89604247161457
683.87	8.896040105645412
683.97	8.89603774052372
684.07	8.896035376248964
684.1700000000001	8.896033012820608
684.2700000000001	8.89603065023812
684.37	8.896028288500968
684.47	8.896025927608619
684.57	8.896023567560539
684.6700000000001	8.896021208356194
684.7700000000001	8.896018849995054
684.87	8.896016492476583
684.97	8.89601413580025
685.07	8.896011779965521
685.1700000000001	8.896009424971863
685.2700000000001	8.896007070818744
685.37	8.89600471750563
685.47	8.896002365031988
685.57	8.896000013397286
685.6700000000001	8.89599766260099
685.7700000000001	8.895995312642569
685.87	8.895992963521488
685.97	8.895990615237213
686.07	8.895988267789214
686.1700000000001	8.895985921176955
686.2700000000001	8.895983575399905
686.37	8.895981230457531
686.47	8.8959788863493
686.57	8.895976543074678
686.6700000000001	8.895974200633132
686.7700000000001	8.89597185902413
686.87	8.895969518247139
686.97	8.895967178301625
687.07	8.895964839187055
687.1700000000001	8.895962500902899
687.2700000000001	8.895960163448619
687.37	8.895957826823686
687.47	8.895955491027566
687.57	8.895953156059724
687.6700000000001	8.895950821433978
687.7700000000001	8.895948487347486
687.87	8.895946154087458
687.97	8.895943821653573
688.07	8.89594149004551
688.1700000000001	8.89593915926295
688.2700000000001	8.895936829305573
688.37	8.895934500173055
688.47	8.895932171865077
688.57	8.895929844381321
688.6700000000001	8.895927517721464
688.7700000000001	8.895925191885187
688.87	8.895922866872167
688.97	8.895920542682086
689.07	8.895918219314622
689.1700000000001	8.895915896769456
689.2700000000001	8.895913575046265
689.37	8.895911254144732
689.47	8.895908934064533
689.57	8.89590661480535
689.6700000000001	8.89590429636686
689.7700000000001	8.895901978748745
689.87	8.895899661950683
689.97	8.895897345972354
690.07	8.895895030813438
690.1700000000001	8.895892716473615
690.2700000000001	8.895890402952562
690.37	8.89588809024996
690.47	8.89588577836549
690.57	8.895883467298827
690.6700000000001	8.895881157049656
690.7700000000001	8.895878847617652
690.87	8.895876539002497
690.97	8.895874231203871
691.07	8.895871924221451
691.1700000000001	8.895869618054919
691.2700000000001	8.895867312703952
691.37	8.895865008168233
691.47	8.895862704447437
691.57	8.895860401541247
691.6700000000001	8.895858099449342
691.7700000000001	8.895855798171398
691.87	8.895853497707101
691.97	8.895851198056125
692.07	8.895848899218151
692.1700000000001	8.89584660119286
692.2700000000001	8.895844303979928
692.37	8.895842007579038
692.47	8.895839711989868
692.57	8.895837417212098
692.6700000000001	8.895835123245408
692.7700000000001	8.895832830089477
692.87	8.895830537743983
692.97	8.895828246208607
693.07	8.895825955483028
693.1700000000001	8.895823665566926
693.2700000000001	8.89582137645998
693.37	8.89581908816187
693.47	8.895816800672275
693.57	8.895814513990874
693.6700000000001	8.895812228117348
693.7700000000001	8.895809943051376
693.87	8.895807658792636
693.97	8.895805375340808
694.07	8.895803092695575
694.1700000000001	8.895800810856612
694.2700000000001	8.8957985298236
694.37	8.895796249596216
694.47	8.895793970174145
694.57	8.895791691557063
694.6700000000001	8.895789413744652
694.7700000000001	8.895787136736587
694.87	8.895784860532551
694.97	8.895782585132222
695.07	8.89578031053528
695.1700000000001	8.895778036741405
695.2700000000001	8.895775763750276
695.37	8.895773491561572
695.47	8.895771220174973
695.57	8.895768949590158
695.6700000000001	8.895766679806808
695.7700000000001	8.8957644108246
695.87	8.895762142643218
695.97	8.895759875262335
696.07	8.895757608681636
696.1700000000001	8.895755342900799
696.2700000000001	8.895753077919501
696.37	8.895750813737424
696.47	8.895748550354247
696.57	8.89574628776965
696.6700000000001	8.895744025983312
696.7700000000001	8.895741764994911
696.87	8.895739504804128
696.97	8.895737245410643
697.07	8.895734986814135
697.1700000000001	8.895732729014284
697.2700000000001	8.895730472010767
697.37	8.895728215803267
697.47	8.895725960391461
697.57	8.895723705775028
697.6700000000001	8.895721451953651
697.7700000000001	8.895719198927006
697.87	8.895716946694774
697.97	8.895714695256634
698.07	8.895712444612267
698.1700000000001	8.89571019476135
698.2700000000001	8.895707945703565
698.37	8.895705697438588
698.47	8.895703449966103
698.57	8.895701203285785
698.6700000000001	8.895698957397318
698.7700000000001	8.895696712300378
698.87	8.895694467994646
698.97	8.8956922244798
699.07	8.895689981755522
699.1700000000001	8.89568773982149
699.2700000000001	8.895685498677384
699.37	8.895683258322881
699.47	8.895681018757665
699.57	8.895678779981413
699.6700000000001	8.895676541993803
699.7700000000001	8.895674304794516
699.87	8.895672068383234
699.97	8.895669832759632
700.07	8.895667597923392
700.1700000000001	8.895665363874194
700.2700000000001	8.895663130611716
700.37	8.895660898135638
700.47	8.89565866644564
700.57	8.8956564355414
700.6700000000001	8.895654205422598
700.7700000000001	8.895651976088915
700.87	8.895649747540029
700.97	8.89564751977562
701.07	8.895645292795368
701.1700000000001	8.895643066598952
701.2700000000001	8.895640841186053
701.37	8.895638616556345
701.47	8.895636392709514
701.57	8.895634169645238
701.6700000000001	8.895631947363194
701.7700000000001	8.895629725863062
701.87	8.895627505144525
701.97	8.895625285207258
702.07	8.895623066050941
702.1700000000001	8.895620847675257
702.2700000000001	8.895618630079884
702.37	8.895616413264499
702.47	8.895614197228785
702.57	8.895611981972419
702.6700000000001	8.895609767495081
702.7700000000001	8.89560755379645
702.87	8.89560534131035
702.97	8.895603129682335
703.07	8.8956009188322
703.1700000000001	8.895598708759497
703.2700000000001	8.895596499463778
703.37	8.895594290944597
703.47	8.895592083201507
703.57	8.895589876234059
703.6700000000001	8.895587670041808
703.7700000000001	8.895585464624308
703.87	8.895583259981107
703.97	8.895581056111762
704.07	8.895578853015827
704.1700000000001	8.89557665069285
704.2700000000001	8.89557444914239
704.37	8.895572248363996
704.47	8.89557004835722
704.57	8.895567849121617
704.6700000000001	8.89556565065674
704.7700000000001	8.895563452962142
704.87	8.895561256037375
704.97	8.895559059881993
705.07	8.895556864495546
705.1700000000001	8.89555466987759
705.2700000000001	8.895552476027678
705.37	8.895550282945361
705.47	8.895548090630193
705.57	8.895545899081728
705.6700000000001	8.895543708299517
705.7700000000001	8.895541518283112
705.87	8.895539329032069
705.97	8.895537140545938
706.07	8.895534952824276
706.1700000000001	8.895532765866632
706.2700000000001	8.89553057967256
706.37	8.895528394241612
706.47	8.895526209573344
706.57	8.895524025667305
706.6700000000001	8.895521842523051
706.7700000000001	8.895519660140133
706.87	8.895517478518105
706.97	8.89551529765652
707.07	8.89551311755493
707.1700000000001	8.895510938212889
707.2700000000001	8.895508759629948
707.37	8.895506581805662
707.47	8.895504404739585
707.57	8.895502228431265
707.6700000000001	8.89550005288026
707.7700000000001	8.89549787808612
707.87	8.8954957040484
707.97	8.89549353076665
708.07	8.895491358240426
708.1700000000001	8.895489186469279
708.2700000000001	8.895487015452764
708.37	8.89548484519043
708.47	8.895482675681833
708.57	8.895480506926527
708.6700000000001	8.895478338924061
708.7700000000001	8.895476171673991
708.87	8.895474005175869
708.97	8.895471839429248
709.07	8.89546967443368
709.1700000000001	8.89546751018872
709.2700000000001	8.895465346693918
709.37	8.89546318394883
709.47	8.895461021953007
709.57	8.895458860706002
709.6700000000001	8.895456700207369
709.7700000000001	8.89545454045666
709.87	8.89545238145343
709.97	8.895450223197226
710.07	8.895448065687608
710.1700000000001	8.895445908924126
710.2700000000001	8.895443752906331
710.37	8.895441597633779
710.47	8.89543944310602
710.57	8.895437289322611
710.6700000000001	8.895435136283101
710.7700000000001	8.895432983987046
710.87	8.895430832433995
710.97	8.895428681623505
711.07	8.895426531555126
711.1700000000001	8.895424382228413
711.2700000000001	8.895422233642918
711.37	8.895420085798193
711.47	8.895417938693793
711.57	8.895415792329269
711.6700000000001	8.895413646704174
711.7700000000001	8.895411501818062
711.87	8.895409357670486
711.97	8.895407214260997
712.07	8.89540507158915
712.1700000000001	8.895402929654498
712.2700000000001	8.895400788456593
712.37	8.895398647994988
712.47	8.895396508269236
712.57	8.89539436927889
712.6700000000001	8.895392231023502
712.7700000000001	8.895390093502627
712.87	8.895387956715815
712.97	8.895385820662622
713.07	8.895383685342598
713.1700000000001	8.895381550755298
713.2700000000001	8.895379416900274
713.37	8.89537728377708
713.47	8.895375151385268
713.57	8.895373019724392
713.6700000000001	8.895370888794002
713.7700000000001	8.895368758593653
713.87	8.895366629122899
713.97	8.895364500381293
714.07	8.895362372368384
714.1700000000001	8.895360245083728
714.2700000000001	8.895358118526879
714.37	8.895355992697386
714.47	8.895353867594807
714.57	8.89535174321869
714.6700000000001	8.895349619568591
714.7700000000001	8.895347496644062
714.87	8.895345374444656
714.97	8.895343252969926
715.07	8.895341132219425
715.1700000000001	8.895339012192705
715.2700000000001	8.89533689288932
715.37	8.895334774308822
715.47	8.895332656450766
715.57	8.8953305393147
715.6700000000001	8.895328422900183
715.7700000000001	8.895326307206766
715.87	8.895324192234
715.97	8.895322077981438
716.07	8.895319964448635
716.1700000000001	8.895317851635143
716.2700000000001	8.895315739540516
716.37	8.895313628164304
716.47	8.895311517506062
716.57	8.895309407565342
716.6700000000001	8.895307298341699
716.7700000000001	8.895305189834684
716.87	8.89530308204385
716.97	8.895300974968748
717.07	8.895298868608934
717.1700000000001	8.895296762963962
717.2700000000001	8.895294658033382
717.37	8.895292553816748
717.47	8.895290450313611
717.57	8.895288347523529
717.6700000000001	8.89528624544605
717.7700000000001	8.895284144080728
717.87	8.895282043427116
717.97	8.89527994348477
718.07	8.895277844253238
718.1700000000001	8.895275745732075
718.2700000000001	8.895273647920835
718.37	8.89527155081907
718.47	8.895269454426332
718.57	8.895267358742176
718.6700000000001	8.895265263766154
718.7700000000001	8.895263169497818
718.87	8.895261075001466
718.97	8.895258979719836
719.07	8.895256885143603
719.1700000000001	8.895254791272851
719.2700000000001	8.895252698107667
719.37	8.895250605648139
719.47	8.895248513894353
719.57	8.895246422846395
719.6700000000001	8.895244332504353
719.7700000000001	8.895242242868312
719.87	8.89524015393836
719.97	8.895238065714583
720.07	8.89523597819707
720.1700000000001	8.895233891385903
720.2700000000001	8.895231805281172
720.37	8.895229719882964
720.47	8.895227635191365
720.57	8.89522555120646
720.6700000000001	8.895223467928338
720.7700000000001	8.895221385357083
720.87	8.895219303492784
720.97	8.895217222335528
721.07	8.895215141885402
721.1700000000001	8.895213062142489
721.2700000000001	8.895210983106878
721.37	8.895208904778658
721.47	8.895206827157912
721.57	8.895204750244728
721.6700000000001	8.895202674039195
721.7700000000001	8.895200598541395
721.87	8.89519852375142
721.97	8.895196449669351
722.07	8.89519437629528
722.1700000000001	8.895192303629289
722.2700000000001	8.895190231671467
722.37	8.895188160421903
722.47	8.89518608988068
722.57	8.895184020047886
722.6700000000001	8.895181950923607
722.7700000000001	8.89517988250793
722.87	8.895177814800943
722.97	8.895175747802734
723.07	8.895173681513384
723.1700000000001	8.895171615932984
723.2700000000001	8.89516955106162
723.37	8.895167486899378
723.47	8.895165423446347
723.57	8.89516336070261
723.6700000000001	8.895161298668256
723.7700000000001	8.895159237343371
723.87	8.895157176728041
723.97	8.895155116822355
724.07	8.895153057626398
724.1700000000001	8.895150999140256
724.2700000000001	8.895148941364017
724.37	8.895146884297768
724.47	8.895144827941593
724.57	8.895142772295582
724.6700000000001	8.895140717359821
724.7700000000001	8.895138663134395
724.87	8.895136609619392
724.97	8.895134556814897
725.07	8.895132504721
725.1700000000001	8.895130453337785
725.2700000000001	8.895128402665339
725.37	8.895126352703748
725.47	8.895124303453102
725.57	8.895122254913485
725.6700000000001	8.895120207084982
725.7700000000001	8.895118159967684
725.87	8.895116113561675
725.97	8.895114067867041
726.07	8.895112022883872
726.1700000000001	8.89510997861225
726.2700000000001	8.895107935052266
726.37	8.895105892204004
726.47	8.895103850067553
726.57	8.895101808642996
726.6700000000001	8.895099767930423
726.7700000000001	8.89509772792992
726.87	8.895095688641574
726.97	8.89509365006547
727.07	8.895091612201695
727.1700000000001	8.895089575050335
727.2700000000001	8.895087538611481
727.37	8.895085502885214
727.47	8.895083467871626
727.57	8.8950814335708
727.6700000000001	8.895079399982823
727.7700000000001	8.895077367107783
727.87	8.895075334945766
727.97	8.895073303496858
728.07	8.895071272761149
728.1700000000001	8.89506924273872
728.2700000000001	8.895067213429662
728.37	8.895065184834062
728.47	8.895063156952002
728.57	8.895061129783574
728.6700000000001	8.895059103328862
728.7700000000001	8.895057077587953
728.87	8.895055052560934
728.97	8.895053028247894
729.07	8.895051004648915
729.1700000000001	8.895048981764084
729.2700000000001	8.895046959593493
729.37	8.895044938137223
729.47	8.895042917395365
729.57	8.895040897368002
729.6700000000001	8.895038878055223
729.7700000000001	8.895036859457113
729.87	8.89503484157376
729.97	8.895032824405252
730.07	8.895030807951674
730.1700000000001	8.895028792213111
730.2700000000001	8.895026777189653
730.37	8.895024762881384
730.47	8.895022749288392
730.57	8.895020736410762
730.6700000000001	8.895018724248585
730.7700000000001	8.895016712801944
730.87	8.895014702070926
730.97	8.895012692055618
731.07	8.895010682756107
731.1700000000001	8.895008674172479
731.2700000000001	8.895006666304822
731.37	8.895004659153221
731.47	8.895002652717764
731.57	8.895000646998538
731.6700000000001	8.89499864199563
731.7700000000001	8.894996637709124
731.87	8.894994634139108
731.97	8.89499263128567
732.07	8.894990629148895
732.1700000000001	8.89498862772887
732.2700000000001	8.894986627025682
732.37	8.894984627039419
732.47	8.894982627770165
732.57	8.89498062921801
732.6700000000001	8.894978631383037
732.7700000000001	8.894976634265335
732.87	8.89497463786499
732.97	8.894972642182088
733.07	8.894970647216718
733.1700000000001	8.894968652968965
733.2700000000001	8.894966659438914
733.37	8.894964666626656
733.47	8.894962674532273
733.57	8.894960683155857
733.6700000000001	8.89495869249749
733.7700000000001	8.89495670255726
733.87	8.894954713335252
733.97	8.894952724831557
734.07	8.894950737046258
734.1700000000001	8.894948749979443
734.2700000000001	8.8949467636312
734.37	8.894944778001614
734.47	8.894942793090772
734.57	8.89494080889876
734.6700000000001	8.894938825425665
734.7700000000001	8.894936842671575
734.87	8.894934860636576
734.97	8.894932879320754
735.07	8.894930898724196
735.1700000000001	8.894928918846988
735.2700000000001	8.894926939689219
735.37	8.894924961250974
735.47	8.89492298353234
735.57	8.894921006533401
735.6700000000001	8.894919030254249
735.7700000000001	8.894917054694966
735.87	8.894915082128778
735.97	8.894913113312636
736.07	8.894911145218751
736.1700000000001	8.89490917784617
736.2700000000001	8.894907211193944
736.37	8.894905245261121
736.47	8.894903280046751
736.57	8.894901315549884
736.6700000000001	8.894899351769567
736.7700000000001	8.894897388704853
736.87	8.89489542635479
736.97	8.894893464718425
737.07	8.89489150379481
737.1700000000001	8.894889543582995
737.2700000000001	8.894887584082026
737.37	8.894885625290955
737.47	8.894883667208832
737.57	8.894881709834705
737.6700000000001	8.894879753167622
737.7700000000001	8.894877797206634
737.87	8.894875841950793
737.97	8.894873887399143
738.07	8.894871933550737
738.1700000000001	8.894869980404623
738.2700000000001	8.894868027959852
738.37	8.894866076215472
738.47	8.894864125170532
738.57	8.894862174824082
738.6700000000001	8.89486022517517
738.7700000000001	8.894858276222848
738.87	8.894856327966165
738.97	8.894854380404169
739.07	8.89485243353591
739.1700000000001	8.894850487360436
739.2700000000001	8.894848541876799
739.37	8.894846597084047
739.47	8.894844652981229
739.57	8.894842709567394
739.6700000000001	8.894840766841593
739.7700000000001	8.894838824802875
739.87	8.894836883450289
739.97	8.894834942782882
740.07	8.89483300279971
740.1700000000001	8.894831063499813
740.2700000000001	8.894829124882248
740.37	8.894827186946062
740.47	8.894825249690303
740.57	8.894823313114022
740.6700000000001	8.89482137721627
740.7700000000001	8.894819441996091
740.87	8.89481750745254
740.97	8.894815573584664
741.07	8.894813640391511
741.1700000000001	8.894811707872133
741.2700000000001	8.894809776025578
741.37	8.894807844850895
741.47	8.894805914347135
741.57	8.894803984513345
741.6700000000001	8.894802055348578
741.7700000000001	8.894800126851878
741.87	8.894798199022299
741.97	8.89479627185889
742.07	8.894794345360697
742.1700000000001	8.894792419526773
742.2700000000001	8.894790494356167
742.37	8.894788569847925
742.47	8.894786646001101
742.57	8.894784722814741
742.6700000000001	8.894782800287896
742.7700000000001	8.894780878419615
742.87	8.894778957208946
742.97	8.89477703665494
743.07	8.894775116756648
743.1700000000001	8.894773197513116
743.2700000000001	8.894771278923393
743.37	8.894769360986533
743.47	8.894767443701582
743.57	8.89476552706759
743.6700000000001	8.894763611083604
743.7700000000001	8.894761695748679
743.87	8.89475978106186
743.97	8.894757867022197
744.07	8.894755953628739
744.1700000000001	8.894754040880537
744.2700000000001	8.89475212877664
744.37	8.894750217316096
744.47	8.894748306497956
744.57	8.894746396321269
744.6700000000001	8.894744486785083
744.7700000000001	8.894742577888449
744.87	8.894740669630416
744.97	8.894738762010034
745.07	8.89473685502635
745.1700000000001	8.894734948678417
745.2700000000001	8.894733042965282
745.37	8.894731137885993
745.47	8.894729233439602
745.57	8.894727329625159
745.6700000000001	8.89472542644171
745.7700000000001	8.894723523888306
745.87	8.894721621963999
745.97	8.894719720667833
746.07	8.894717819998863
746.1700000000001	8.894715919956134
746.2700000000001	8.894714020538698
746.37	8.894712121745604
746.47	8.8947102235759
746.57	8.894708326028637
746.6700000000001	8.894706429102865
746.7700000000001	8.894704532797629
746.87	8.894702637111983
746.97	8.894700742044975
747.07	8.894698847595654
747.1700000000001	8.89469695376307
747.2700000000001	8.89469506054627
747.37	8.894693167944308
747.47	8.89469127595623
747.57	8.894689384581085
747.6700000000001	8.894687493817925
747.7700000000001	8.894685603665797
747.87	8.894683714123751
747.97	8.894681825190837
748.07	8.894679936866103
748.1700000000001	8.8946780491486
748.2700000000001	8.894676162037378
748.37	8.894674275531484
748.47	8.894672389629969
748.57	8.89467050433188
748.6700000000001	8.89466861963627
748.7700000000001	8.894666735542188
748.87	8.89466485204868
748.97	8.894662969154798
749.07	8.89466108685959
749.1700000000001	8.894659205162107
749.2700000000001	8.894657324061397
749.37	8.89465544355651
749.47	8.894653563646497
749.57	8.894651684330404
749.6700000000001	8.894649805607282
749.7700000000001	8.89464792747618
749.87	8.89464604993615
749.97	8.894644172986238
750.07	8.894642296625493
750.1700000000001	8.894640420852967
750.2700000000001	8.89463854566771
750.37	8.894636671068769
750.47	8.894634797055193
750.57	8.894632923626032
750.6700000000001	8.894631050780337
750.7700000000001	8.894629178517157
750.87	8.894627306835538
750.97	8.894625435734534
751.07	8.894623565213193
751.1700000000001	8.894621695270562
751.2700000000001	8.894619825905693
751.37	8.894617957117635
751.47	8.894616088905435
751.57	8.894614221268146
751.6700000000001	8.894612354204815
751.7700000000001	8.894610487714493
751.87	8.894608621796227
751.97	8.894606756449068
752.07	8.894604891672065
752.1700000000001	8.89460302746427
752.2700000000001	8.894601163824728
752.37	8.894599300752489
752.47	8.894597438246604
752.57	8.894595576306124
752.6700000000001	8.894593714930096
752.7700000000001	8.894591854117568
752.87	8.894589993867593
752.97	8.894588134179218
753.07	8.894586275051493
753.1700000000001	8.894584416483468
753.2700000000001	8.894582558474191
753.37	8.894580701022711
753.47	8.89457884412808
753.57	8.894576987789346
753.6700000000001	8.894575132005556
753.7700000000001	8.894573276775764
753.87	8.89457142186601
753.97	8.894569562078763
754.07	8.894567702839922
754.1700000000001	8.894565844149518
754.2700000000001	8.894563986007583
754.37	8.894562128414146
754.47	8.894560271369237
754.57	8.894558414872888
754.6700000000001	8.89455655892513
754.7700000000001	8.894554703525992
754.87	8.894552848675508
754.97	8.894550994373704
755.07	8.894549140620613
755.1700000000001	8.894547287416266
755.2700000000001	8.894545434760694
755.37	8.894543582653927
755.47	8.894541731095995
755.57	8.89453988008693
755.6700000000001	8.89453802962676
755.7700000000001	8.89453617971552
755.87	8.894534330353236
755.97	8.894532481539944
756.07	8.894530633275668
756.1700000000001	8.894528785560444
756.2700000000001	8.8945269383943
756.37	8.894525091777268
756.47	8.894523245709378
756.57	8.894521400190662
756.6700000000001	8.894519555221148
756.7700000000001	8.894517710800868
756.87	8.894515866929853
756.97	8.894514023608133
757.07	8.894512180835738
757.1700000000001	8.894510338612701
757.2700000000001	8.894508496939052
757.37	8.89450665581482
757.47	8.894504815240037
757.57	8.894502975214731
757.6700000000001	8.894501135738938
757.7700000000001	8.894499296812684
757.87	8.894497458436001
757.97	8.894495620608922
758.07	8.894493783331473
758.1700000000001	8.894491946603688
758.2700000000001	8.894490110425597
758.37	8.894488274797231
758.47	8.89448643971862
758.57	8.894484605189794
758.6700000000001	8.894482771210784
758.7700000000001	8.894480937781621
758.87	8.894479104902336
758.97	8.89447727257296
759.07	8.894475440793522
759.1700000000001	8.894473609564056
759.2700000000001	8.894471778884588
759.37	8.894469948755152
759.47	8.894468119175777
759.57	8.894466290146495
759.6700000000001	8.894464461667335
759.7700000000001	8.894462633738328
759.87	8.894460806359508
759.97	8.894458979530901
760.07	8.894457153252539
760.1700000000001	8.894455327524454
760.2700000000001	8.894453502346675
760.37	8.894451677719234
760.47	8.894449853642161
760.57	8.894448030115488
760.6700000000001	8.894446207139243
760.7700000000001	8.894444384713458
760.87	8.894442562838163
760.97	8.894440741513392
761.07	8.894438920739171
761.1700000000001	8.894437100515534
761.2700000000001	8.894435280842508
761.37	8.894433461720128
761.47	8.894431643148422
761.57	8.894429825127421
761.6700000000001	8.894428007657156
761.7700000000001	8.894426190737658
761.87	8.894424374368958
761.97	8.894422558551085
762.07	8.89442074328407
762.1700000000001	8.894418928567944
762.2700000000001	8.894417114402739
762.37	8.894415300788484
762.47	8.89441348772521
762.57	8.894411675212947
762.6700000000001	8.894409863251727
762.7700000000001	8.89440805184158
762.87	8.894406240982537
762.97	8.89440443067463
763.07	8.894402620917885
763.1700000000001	8.894400811712337
763.2700000000001	8.894399003058016
763.37	8.894397194954951
763.47	8.894395387403174
763.57	8.894393580402715
763.6700000000001	8.894391773953606
763.7700000000001	8.894389968055876
763.87	8.894388162709555
763.97	8.894386357914676
764.07	8.89438455367127
764.1700000000001	8.894382749979364
764.2700000000001	8.894380946838991
764.37	8.894379144250182
764.47	8.894377342212968
764.57	8.894375540727378
764.6700000000001	8.894373739793442
764.7700000000001	8.894371939411194
764.87	8.894370139580662
764.97	8.894368340301877
765.07	8.89436654157487
765.1700000000001	8.894364743399672
765.2700000000001	8.894362945776313
765.37	8.894361148704826
765.47	8.894359352185237
765.57	8.894357556217582
765.6700000000001	8.894355760801886
765.7700000000001	8.894353965938185
765.87	8.894352171626506
765.97	8.89435037786688
766.07	8.89434858465934
766.1700000000001	8.894346792003915
766.2700000000001	8.894344999900635
766.37	8.894343208349532
766.47	8.894341417350637
766.57	8.89433962690398
766.6700000000001	8.894337837009589
766.7700000000001	8.8943360476675
766.87	8.89433425887774
766.97	8.894332470640338
767.07	8.89433068295533
767.1700000000001	8.894328895822742
767.2700000000001	8.894327109242607
767.37	8.894325323214954
767.47	8.894323537739815
767.57	8.894321752817222
767.6700000000001	8.894319968447203
767.7700000000001	8.894318184629789
767.87	8.89431640136501
767.97	8.894314618652901
768.07	8.894312836493487
768.1700000000001	8.894311054886803
768.2700000000001	8.894309273832876
768.37	8.89430749333174
768.47	8.894305713383423
768.57	8.894303933987958
768.6700000000001	8.894302155145374
768.7700000000001	8.894300376855702
768.87	8.894298599118972
768.97	8.894296821935217
769.07	8.894295045304466
769.1700000000001	8.894293269226749
769.2700000000001	8.894291493702097
769.37	8.89428971873054
769.47	8.894287944312111
769.57	8.89428617044684
769.6700000000001	8.894284397134756
769.7700000000001	8.89428262437589
769.87	8.894280852170274
769.97	8.894279080517938
770.07	8.894277309418912
770.1700000000001	8.894275538873229
770.2700000000001	8.894273768880916
770.37	8.894271999442006
770.47	8.894270230556529
770.57	8.894268462224517
770.6700000000001	8.894266694445998
770.7700000000001	8.894264927221005
770.87	8.894263160549567
770.97	8.894261394431716
771.07	8.894259628867482
771.1700000000001	8.894257863856895
771.2700000000001	8.894256099399987
771.37	8.894254335496788
771.47	8.894252572147328
771.57	8.89425080935164
771.6700000000001	8.894249047109751
771.7700000000001	8.894247285421695
771.87	8.8942455242875
771.97	8.8942437637072
772.07	8.894242003680821
772.1700000000001	8.894240244208397
772.2700000000001	8.894238485289959
772.37	8.894236726925536
772.47	8.894234969115159
772.57	8.89423321185886
772.6700000000001	8.894231455156666
772.7700000000001	8.894229699008612
772.87	8.894227943414727
772.97	8.89422618837504
773.07	8.894224434185585
773.1700000000001	8.894222682087454
773.2700000000001	8.894220930544478
773.37	8.894219179556403
773.47	8.894217429122984
773.57	8.894215679243967
773.6700000000001	8.894213929919106
773.7700000000001	8.894212181148152
773.87	8.894210432930853
773.97	8.894208685266962
774.07	8.894206938156227
774.1700000000001	8.8942051915984
774.2700000000001	8.894203445593233
774.37	8.894201700140474
774.47	8.894199955239875
774.57	8.894198210891187
774.6700000000001	8.89419646709416
774.7700000000001	8.894194723848544
774.87	8.89419298115409
774.97	8.89419123901055
775.07	8.894189497417672
775.1700000000001	8.894187756375208
775.2700000000001	8.89418601588291
775.37	8.894184275940527
775.47	8.894182536547808
775.57	8.894180797704507
775.6700000000001	8.894179059410373
775.7700000000001	8.894177321665154
775.87	8.894175584468606
775.97	8.894173847820475
776.07	8.894172111720515
776.1700000000001	8.894170376168473
776.2700000000001	8.894168641164102
776.37	8.894166906707152
776.47	8.894165172797376
776.57	8.89416343943452
776.6700000000001	8.894161706618338
776.7700000000001	8.894159974348577
776.87	8.894158242624993
776.97	8.894156511447331
777.07	8.894154780815347
777.1700000000001	8.894153050728788
777.2700000000001	8.894151321187405
777.37	8.894149592190947
777.47	8.89414786373917
777.57	8.89414613583182
777.6700000000001	8.894144408468648
777.7700000000001	8.894142681649406
777.87	8.894140955373844
777.97	8.894139229641713
778.07	8.894137504452763
778.1700000000001	8.894135779806744
778.2700000000001	8.89413405570341
778.37	8.894132332142506
778.47	8.894130609123787
778.57	8.894128886647001
778.6700000000001	8.8941271647119
778.7700000000001	8.894125443318234
778.87	8.894123722465755
778.97	8.894122002154214
779.07	8.894120282383357
779.1700000000001	8.89411856315294
779.2700000000001	8.89411684446271
779.37	8.89411512631242
779.47	8.894113408701818
779.57	8.894111691630657
779.6700000000001	8.894109975098687
779.7700000000001	8.894108259105657
779.87	8.89410654365132
779.97	8.894104828735426
780.07	8.894103114357724
780.1700000000001	8.894101400517966
780.2700000000001	8.894099687215903
780.37	8.894097974451283
780.47	8.89409626222386
780.57	8.894094550533381
780.6700000000001	8.894092839379601
780.7700000000001	8.894091128762268
780.87	8.894089418681132
780.97	8.894087709135944
781.07	8.894086000126455
781.1700000000001	8.894084291652417
781.2700000000001	8.894082583713578
781.37	8.89408087630969
781.47	8.894079169440504
781.57	8.89407746310577
781.6700000000001	8.894075757305238
781.7700000000001	8.89407405203866
781.87	8.894072347305784
781.97	8.894070643106364
782.07	8.894068939440148
782.1700000000001	8.894067236306887
782.2700000000001	8.894065533706334
782.37	8.894063831638235
782.47	8.894062130102345
782.57	8.894060429098413
782.6700000000001	8.89405872862619
782.7700000000001	8.894057028685426
782.87	8.89405532927587
782.97	8.894053630397275
783.07	8.894051932049392
783.1700000000001	8.894050234231969
783.2700000000001	8.89404853694476
783.37	8.894046840187512
783.47	8.894045143959978
783.57	8.894043448261908
783.6700000000001	8.894041753093052
783.7700000000001	8.894040058453161
783.87	8.894038364341986
783.97	8.894036670759276
784.07	8.894034977704784
784.1700000000001	8.89403328517826
784.2700000000001	8.894031593179452
784.37	8.894029901708114
784.47	8.894028210763995
784.57	8.894026520346847
784.6700000000001	8.894024830456416
784.7700000000001	8.89402314109246
784.87	8.894021452254723
784.97	8.894019763942959
785.07	8.894018076156916
785.1700000000001	8.894016388896349
785.2700000000001	8.894014702161005
785.37	8.894013015950636
785.47	8.894011330264991
785.57	8.894009645103822
785.6700000000001	8.89400796046688
785.7700000000001	8.894006276353915
785.87	8.894004592764677
785.97	8.894002909698916
786.07	8.894001227156386
786.1700000000001	8.893999545136833
786.2700000000001	8.893997863640012
786.37	8.893996182665669
786.47	8.893994502213559
786.57	8.89399282228343
786.6700000000001	8.893991142875034
786.7700000000001	8.89398946398812
786.87	8.89398778562244
786.97	8.893986107777744
787.07	8.893984430453783
787.1700000000001	8.893982753650306
787.2700000000001	8.893981077367066
787.37	8.893979401603811
787.47	8.893977726360294
787.57	8.893976051636264
787.6700000000001	8.893974377431473
787.7700000000001	8.89397270374567
787.87	8.893971030578607
787.97	8.893969357930034
788.07	8.893967685799701
788.1700000000001	8.89396601418736
788.2700000000001	8.89396434309276
788.37	8.893962672515652
788.47	8.893961002455788
788.57	8.893959332912917
788.6700000000001	8.893957663886791
788.7700000000001	8.893955995377159
788.87	8.893954327383772
788.97	8.89395265990638
789.07	8.893950992944736
789.1700000000001	8.89394932649859
789.2700000000001	8.89394766056769
789.37	8.893945995151789
789.47	8.893944330250637
789.57	8.893942665863984
789.6700000000001	8.893941001991582
789.7700000000001	8.89393933863318
789.87	8.893937675788528
789.97	8.89393601345738
790.07	8.893934351639484
790.1700000000001	8.893932690334589
790.2700000000001	8.89393102954245
790.37	8.893929369262814
790.47	8.893927709495433
790.57	8.893926050240058
790.6700000000001	8.893924391496439
790.7700000000001	8.893922733264326
790.87	8.89392107554347
790.97	8.893919418333622
791.07	8.893917761634533
791.1700000000001	8.893916105445953
791.2700000000001	8.893914449767632
791.37	8.893912794599322
791.47	8.893911139940771
791.57	8.893909485791733
791.6700000000001	8.893907832151957
791.7700000000001	8.893906179021192
791.87	8.893904526399192
791.97	8.893902874285704
792.07	8.893901222680482
792.1700000000001	8.893899571583272
792.2700000000001	8.893897920993831
792.37	8.893896270911904
792.47	8.893894621337244
792.57	8.893892972269603
792.6700000000001	8.893891323708727
792.7700000000001	8.893889675654371
792.87	8.893888028106286
792.97	8.893886381064219
793.07	8.893884734527921
793.1700000000001	8.893883088497144
793.2700000000001	8.89388144297164
793.37	8.893879797951158
793.47	8.893878153435448
793.57	8.89387650944356
793.6700000000001	8.89387486597047
793.7700000000001	8.893873223001421
793.87	8.893871580536155
793.97	8.89386993857442
794.07	8.893868297115961
794.1700000000001	8.893866656160526
794.2700000000001	8.89386501570786
794.37	8.893863375757707
794.47	8.893861736309818
794.57	8.893860097363934
794.6700000000001	8.893858458919803
794.7700000000001	8.893856820977172
794.87	8.893855183535786
794.97	8.893853546595393
795.07	8.893851910155735
795.1700000000001	8.893850274216561
795.2700000000001	8.893848638777618
795.37	8.89384700383865
795.47	8.893845369399402
795.57	8.893843735459624
795.6700000000001	8.89384210201906
795.7700000000001	8.893840469077453
795.87	8.893838836634554
795.97	8.893837204690106
796.07	8.893835573243857
796.1700000000001	8.893833942295553
796.2700000000001	8.893832311844937
796.37	8.893830681891759
796.47	8.89382905243576
796.57	8.893827423476692
796.6700000000001	8.8938257950143
796.7700000000001	8.893824167048326
796.87	8.893822539578519
796.97	8.893820912604623
797.07	8.893819286126387
797.1700000000001	8.893817660143556
797.2700000000001	8.893816034655876
797.37	8.893814409663094
797.47	8.893812785164952
797.57	8.893811161161201
797.6700000000001	8.893809537651585
797.7700000000001	8.893807914635849
797.87	8.893806292113739
797.97	8.893804670085004
798.07	8.893803048549389
798.1700000000001	8.893801427506638
798.2700000000001	8.893799806956498
798.37	8.893798186898717
798.47	8.893796567333037
798.57	8.89379494825921
798.6700000000001	8.893793329676976
798.7700000000001	8.893791711586085
798.87	8.893790093986281
798.97	8.89378847687731
799.07	8.89378686025892
799.1700000000001	8.893785244130855
799.2700000000001	8.893783628492864
799.37	8.893782013344689
799.47	8.89378039868608
799.57	8.893778784516778
799.6700000000001	8.893777170836534
799.7700000000001	8.893775557645094
799.87	8.8937739449422
799.97	8.893772332727602
800.07	8.893770721001044
800.1700000000001	8.893769109762271
800.2700000000001	8.893767499011032
800.37	8.893765888747073
800.47	8.893764278970137
800.57	8.89376266967997
800.6700000000001	8.893761060876322
800.7700000000001	8.893759452558937
800.87	8.893757844727562
800.97	8.89375623738194
801.07	8.89375463052182
801.1700000000001	8.893753024146946
801.2700000000001	8.893751418257066
801.37	8.893749812851926
801.47	8.89374820793127
801.57	8.893746603494847
801.6700000000001	8.893744999542399
801.7700000000001	8.893743396073678
801.87	8.893741793088424
801.97	8.893740190586385
802.07	8.89373858856731
802.1700000000001	8.893736987030941
802.2700000000001	8.893735385977026
802.37	8.893733785405312
802.47	8.893732185315542
802.57	8.893730585707466
802.6700000000001	8.893728986580827
802.7700000000001	8.893727387935373
802.87	8.893725789770848
802.97	8.893724192087
803.07	8.893722594883574
803.1700000000001	8.893720998160317
803.2700000000001	8.893719401916973
803.37	8.89371780615329
803.47	8.893716210869014
803.57	8.89371461606389
803.6700000000001	8.893713021737666
803.7700000000001	8.893711427890086
803.87	8.893709834520896
803.97	8.893708241629845
804.07	8.893706649216675
804.1700000000001	8.893705057281135
804.2700000000001	8.893703465822968
804.37	8.893701874841923
804.47	8.893700284337747
804.57	8.893698694310183
804.6700000000001	8.893697104758978
804.7700000000001	8.893695515683879
804.87	8.89369392708463
804.97	8.89369233896098
805.07	8.893690751312672
805.1700000000001	8.893689164139454
805.2700000000001	8.893687577441073
805.37	8.893685991217273
805.47	8.8936844054678
805.57	8.893682820192401
805.6700000000001	8.893681235390822
805.7700000000001	8.89367965106281
805.87	8.893678067208109
805.97	8.893676483826466
806.07	8.893674900917627
806.1700000000001	8.893673318481339
806.2700000000001	8.893671736517348
806.37	8.893670155025397
806.47	8.893668574005236
806.57	8.893666993456609
806.6700000000001	8.893665413379262
806.7700000000001	8.893663833772942
806.87	8.893662254637395
806.97	8.893660675972367
807.07	8.893659097777602
807.1700000000001	8.89365752005285
807.2700000000001	8.893655942797853
807.37	8.89365436601236
807.47	8.893652789696114
807.57	8.893651213848866
807.6700000000001	8.893649638470357
807.7700000000001	8.893648063560336
807.87	8.893646489118549
807.97	8.89364491514474
808.07	8.893643341638656
808.1700000000001	8.893641768600045
808.2700000000001	8.89364019602865
808.37	8.89363862392422
808.47	8.893637052286499
808.57	8.893635481115233
808.6700000000001	8.893633910410168
808.7700000000001	8.893632340171052
808.87	8.89363077039763
808.97	8.893629201089649
809.07	8.89362763224685
809.1700000000001	8.893626063868988
809.2700000000001	8.8936244959558
809.37	8.893622928507039
809.47	8.893621361522447
809.57	8.89361979500177
809.6700000000001	8.893618228944758
809.7700000000001	8.893616663351153
809.87	8.893615098220701
809.97	8.893613533553152
810.07	8.893611969348248
810.1700000000001	8.893610405605738
810.2700000000001	8.893608842325365
810.37	8.893607279506877
810.47	8.893605717150022
810.57	8.893604155254542
810.6700000000001	8.893602593820185
810.7700000000001	8.893601032846696
810.87	8.893599472333824
810.97	8.893597912281313
811.07	8.893596352688908
811.1700000000001	8.893594793556357
811.2700000000001	8.893593234883404
811.37	8.893591676669798
811.47	8.893590118915283
811.57	8.893588561619605
811.6700000000001	8.893587004782512
811.7700000000001	8.893585448403748
811.87	8.893583892483058
811.97	8.893582337020192
812.07	8.893580782014892
812.1700000000001	8.893579227466907
812.2700000000001	8.893577673375981
812.37	8.89357611974186
812.47	8.893574566564293
812.57	8.893573013843024
812.6700000000001	8.8935714615778
812.7700000000001	8.893569909768363
812.87	8.893568358414464
812.97	8.893566807515848
813.07	8.893565257072261
813.1700000000001	8.893563707083446
813.2700000000001	8.893562157549153
813.37	8.893560608469127
813.47	8.893559059843113
813.57	8.893557511670858
813.6700000000001	8.893555963952107
813.7700000000001	8.893554416686609
813.87	8.893552869874105
813.97	8.893551323514345
814.07	8.893549777607074
814.1700000000001	8.893548232152039
814.2700000000001	8.893546687148984
814.37	8.893545142597658
814.47	8.893543598497804
814.57	8.893542054849169
814.6700000000001	8.893540511651498
814.7700000000001	8.89353896890454
814.87	8.89353742660804
814.97	8.893535884761743
815.07	8.893534343365396
815.1700000000001	8.893532802418743
815.2700000000001	8.893531261921535
815.37	8.893529721873513
815.47	8.893528181125355
815.57	8.89352664064785
815.6700000000001	8.89352510061825
815.7700000000001	8.893523561036451
815.87	8.893522021902356
815.97	8.893520483215866
816.07	8.893518944976883
816.1700000000001	8.893517407185307
816.2700000000001	8.89351586984104
816.37	8.893514332943983
816.47	8.893512796494038
816.57	8.893511260491106
816.6700000000001	8.893509724935088
816.7700000000001	8.893508189825885
816.87	8.893506655163398
816.97	8.893505120947529
817.07	8.893503587178179
817.1700000000001	8.893502053855249
817.2700000000001	8.89350052097864
817.37	8.893498988548254
817.47	8.89349745656399
817.57	8.893495925025753
817.6700000000001	8.893494393933443
817.7700000000001	8.89349286328696
817.87	8.893491333086205
817.97	8.89348980333108
818.07	8.893488274021488
818.1700000000001	8.893486745157327
818.2700000000001	8.893485216738501
818.37	8.89348368876491
818.47	8.893482161236454
818.57	8.893480634153036
818.6700000000001	8.893479107514558
818.7700000000001	8.89347758132092
818.87	8.893476055572021
818.97	8.893474530267765
819.07	8.893473005408055
819.1700000000001	8.893471480992789
819.2700000000001	8.893469957021868
819.37	8.893468433495196
819.47	8.893466910412672
819.57	8.893465387774198
819.6700000000001	8.893463865579676
819.7700000000001	8.893462343829006
819.87	8.893460822522089
819.97	8.893459301658828
820.07	8.893457781239123
820.1700000000001	8.893456261262875
820.2700000000001	8.893454741729986
820.37	8.893453222640357
820.47	8.893451703993888
820.57	8.893450185790483
820.6700000000001	8.893448668030041
820.7700000000001	8.893447150712465
820.87	8.893445633837654
820.97	8.89344411740551
821.07	8.893442601415936
821.1700000000001	8.89344108586883
821.2700000000001	8.893439570764096
821.37	8.893438056101635
821.47	8.893436541881348
821.57	8.893435028103134
821.6700000000001	8.893433514766897
821.7700000000001	8.893432001872538
821.87	8.893430489419957
821.97	8.893428977409057
822.07	8.893427465839736
822.1700000000001	8.8934259547119
822.2700000000001	8.893424444025445
822.37	8.893422933780275
822.47	8.893421423976292
822.57	8.893419914613396
822.6700000000001	8.89341840569149
822.7700000000001	8.893416897210471
822.87	8.893415389170245
822.97	8.89341388157071
823.07	8.89341237441177
823.1700000000001	8.893410867693325
823.2700000000001	8.893409361415273
823.37	8.893407855577522
823.47	8.893406350179967
823.57	8.893404845222513
823.6700000000001	8.893403340705058
823.7700000000001	8.893401836627508
823.87	8.89340033298976
823.97	8.893398829791716
824.07	8.893397327033279
824.1700000000001	8.893395824714348
824.2700000000001	8.893394322834828
824.37	8.893392821394615
824.47	8.893391320393615
824.57	8.893389819831725
824.6700000000001	8.893388319708851
824.7700000000001	8.89338682002489
824.87	8.893385320779744
824.97	8.893383821973318
825.07	8.893382323605508
825.1700000000001	8.893380825676218
825.2700000000001	8.893379328185349
825.37	8.893377831132803
825.47	8.89337633451848
825.57	8.89337483834228
825.6700000000001	8.893373342604107
825.7700000000001	8.893371847303863
825.87	8.893370352441444
825.97	8.893368858016757
826.07	8.8933673640297
826.1700000000001	8.893365870480174
826.2700000000001	8.893364377368083
826.37	8.893362884693326
826.47	8.893361392455805
826.57	8.89335990065542
826.6700000000001	8.893358409292075
826.7700000000001	8.893356918365669
826.87	8.893355427876104
826.97	8.89335393782328
827.07	8.8933524482071
827.1700000000001	8.893350959027464
827.2700000000001	8.893349470284274
827.37	8.893347981977431
827.47	8.893346494106837
827.57	8.89334500667239
827.6700000000001	8.893343519673996
827.7700000000001	8.893342033111553
827.87	8.893340546984964
827.97	8.893339061294128
828.07	8.893337576038949
828.1700000000001	8.893336091219327
828.2700000000001	8.893334606835163
828.37	8.893333122886359
828.47	8.893331639372814
828.57	8.893330156294432
828.6700000000001	8.893328673651114
828.7700000000001	8.893327191442758
828.87	8.89332570966927
828.97	8.893324228330547
829.07	8.893322747426494
829.1700000000001	8.89332126695701
829.2700000000001	8.893319786921996
829.37	8.893318307321353
829.47	8.893316828154985
829.57	8.89331534942279
829.6700000000001	8.893313871124672
829.7700000000001	8.89331239326053
829.87	8.893310915830265
829.97	8.89330943883378
830.07	8.893307962270976
830.1700000000001	8.893306486141753
830.2700000000001	8.893305010446015
830.37	8.89330353518366
830.47	8.893302060354591
830.57	8.893300585958709
830.6700000000001	8.893299111995914
830.7700000000001	8.893297638466109
830.87	8.893296165369193
830.97	8.893294692705071
831.07	8.893293220473641
831.1700000000001	8.893291748674805
831.2700000000001	8.893290277308465
831.37	8.893288806374521
831.47	8.893287335872877
831.57	8.89328586580343
831.6700000000001	8.893284396166084
831.7700000000001	8.89328292696074
831.87	8.8932814581873
831.97	8.893279989845663
832.07	8.89327852193573
832.1700000000001	8.893277054457407
832.2700000000001	8.89327558741059
832.37	8.893274120795182
832.47	8.893272654611085
832.57	8.893271188858199
832.6700000000001	8.893269723536427
832.7700000000001	8.89326825864567
832.87	8.893266794185825
832.97	8.8932653301568
833.07	8.89326386655849
833.1700000000001	8.893262403390802
833.2700000000001	8.893260940653633
833.37	8.893259478346884
833.47	8.89325801647046
833.57	8.89325655502426
833.6700000000001	8.893255094008184
833.7700000000001	8.893253633422136
833.87	8.893252173266015
833.97	8.893250713539725
834.07	8.893249254243162
834.1700000000001	8.893247795376233
834.2700000000001	8.893246336938837
834.37	8.893244878930874
834.47	8.893243421352246
834.57	8.893241964202856
834.6700000000001	8.893240507482602
834.7700000000001	8.893239051191388
834.87	8.893237595329115
834.97	8.893236139895683
835.07	8.893234684890992
835.1700000000001	8.893233230314946
835.2700000000001	8.893231776167447
835.37	8.893230322448392
835.47	8.893228869157687
835.57	8.893227416295229
835.6700000000001	8.893225963860923
835.7700000000001	8.893224511854667
835.87	8.893223060276364
835.97	8.893221609125915
836.07	8.893220158403222
836.1700000000001	8.893218708108185
836.2700000000001	8.893217258240705
836.37	8.893215808800685
836.47	8.893214359788024
836.57	8.893212911202625
836.6700000000001	8.89321146304439
836.7700000000001	8.893210015313217
836.87	8.89320856800901
836.97	8.893207121131669
837.07	8.893205674681095
837.1700000000001	8.893204228657192
837.2700000000001	8.893202783059857
837.37	8.893201337888994
837.47	8.893199893144503
837.57	8.893198448826288
837.6700000000001	8.893197004934246
837.7700000000001	8.893195561468282
837.87	8.893194118428294
837.97	8.893192675814186
838.07	8.893191233625856
838.1700000000001	8.89318979186321
838.2700000000001	8.893188350526145
838.37	8.893186909614565
838.47	8.893185469128369
838.57	8.89318402906746
838.6700000000001	8.893182589431737
838.7700000000001	8.893181150221105
838.87	8.893179711986999
838.97	8.893178274930037
839.07	8.893176838298457
839.1700000000001	8.893175402092028
839.2700000000001	8.893173966310519
839.37	8.893172530953697
839.47	8.893171096021334
839.57	8.893169661513198
839.6700000000001	8.893168227429056
839.7700000000001	8.89316679376868
839.87	8.893165360531837
839.97	8.893163927718296
840.07	8.893162495327827
840.1700000000001	8.893161063360196
840.2700000000001	8.893159631815177
840.37	8.893158200692534
840.47	8.89315676999204
840.57	8.89315533971346
840.6700000000001	8.893153909856565
840.7700000000001	8.893152480421124
840.87	8.893151051406907
840.97	8.89314962281368
841.07	8.893148194641215
841.1700000000001	8.893146766889279
841.2700000000001	8.893145339557641
841.37	8.893143912646073
841.47	8.893142486154339
841.57	8.893141060082211
841.6700000000001	8.893139634429456
841.7700000000001	8.893138209195847
841.87	8.893136784381147
841.97	8.89313535998513
842.07	8.893133936007564
842.1700000000001	8.893132512448215
842.2700000000001	8.893131089306856
842.37	8.89312966658325
842.47	8.893128244277174
842.57	8.89312682238839
842.6700000000001	8.893125400916672
842.7700000000001	8.893123979861786
842.87	8.893122559223501
842.97	8.893121139001586
843.07	8.893119719195811
843.1700000000001	8.893118299805945
843.2700000000001	8.893116880831757
843.37	8.893115462273013
843.47	8.893114044129485
843.57	8.893112626400942
843.6700000000001	8.893111209087152
843.7700000000001	8.893109792187884
843.87	8.893108375702907
843.97	8.89310695963199
844.07	8.893105543974901
844.1700000000001	8.893104128731409
844.2700000000001	8.893102713901285
844.37	8.893101299484297
844.47	8.893099885480213
844.57	8.893098471888804
844.6700000000001	8.893097058709836
844.7700000000001	8.89309564594308
844.87	8.893094233588304
844.97	8.893092821645277
845.07	8.893091410113769
845.1700000000001	8.893089998993547
845.2700000000001	8.893088588284384
845.37	8.893087177986043
845.47	8.893085768098297
845.57	8.893084358620914
845.6700000000001	8.893082949553664
845.7700000000001	8.893081540896313
845.87	8.893080132648633
845.97	8.893078724810392
846.07	8.893077317381358
846.1700000000001	8.8930759103613
846.2700000000001	8.89307450374999
846.37	8.893073097547193
846.47	8.893071691752679
846.57	8.893070286366218
846.6700000000001	8.893068881387578
846.7700000000001	8.893067476816528
846.87	8.893066072652836
846.97	8.893064668896274
847.07	8.893063265546608
847.1700000000001	8.89306186260361
847.2700000000001	8.893060460067044
847.37	8.893059057936684
847.47	8.893057656212296
847.57	8.89305625489365
847.6700000000001	8.893054853980516
847.7700000000001	8.893053453472659
847.87	8.893052053369852
847.97	8.893050653671862
848.07	8.89304925437846
848.1700000000001	8.893047855489412
848.2700000000001	8.89304645700449
848.37	8.893045058923459
848.47	8.893043661246091
848.57	8.893042263972156
848.6700000000001	8.893040867101417
848.7700000000001	8.893039470633651
848.87	8.893038074568622
848.97	8.8930366789061
849.07	8.893035283645853
849.1700000000001	8.89303388878765
849.2700000000001	8.893032494331262
849.37	8.893031100276458
849.47	8.893029706623004
849.57	8.893028313370671
849.6700000000001	8.893026920519226
849.7700000000001	8.893025528068442
849.87	8.893024136018084
849.97	8.893022744367922
850.07	8.893021353117726
850.1700000000001	8.893019962267264
850.2700000000001	8.893018571816306
850.37	8.89301718176462
850.47	8.893015792111974
850.57	8.893014402858137
850.6700000000001	8.89301301400288
850.7700000000001	8.893011625545972
850.87	8.89301023748718
850.97	8.893008849826273
851.07	8.893007462563022
851.1700000000001	8.893006075697194
851.2700000000001	8.893004689228558
851.37	8.893003303156885
851.47	8.893001917481941
851.57	8.893000532203496
851.6700000000001	8.892999147321321
851.7700000000001	8.892997762835183
851.87	8.89299637874485
851.97	8.892994995050094
852.07	8.89299361175068
852.1700000000001	8.89299222884638
852.2700000000001	8.892990846336962
852.37	8.892989464222195
852.47	8.892988082501846
852.57	8.892986701175689
852.6700000000001	8.892985320243488
852.7700000000001	8.892983939705013
852.87	8.892982559560034
852.97	8.89298117980832
853.07	8.89297980044964
853.1700000000001	8.892978421483761
853.2700000000001	8.892977042910454
853.37	8.892975664729489
853.47	8.89297428694063
853.57	8.892972909543651
853.6700000000001	8.89297153253832
853.7700000000001	8.892970155924404
853.87	8.892968779701674
853.97	8.892967403869896
854.07	8.892966028428843
854.1700000000001	8.89296465337828
854.2700000000001	8.892963278717978
854.37	8.892961904447706
854.47	8.892960530567233
854.57	8.892959157076328
854.6700000000001	8.892957783974758
854.7700000000001	8.892956411262295
854.87	8.892955038938705
854.97	8.892953667003761
855.07	8.892952295457228
855.1700000000001	8.892950924298875
855.2700000000001	8.892949553528473
855.37	8.892948183145789
855.47	8.892946813150594
855.57	8.892945443542656
855.6700000000001	8.892944074321745
855.7700000000001	8.892942705487627
855.87	8.892941337040075
855.97	8.892939968978853
856.07	8.892938601303735
856.1700000000001	8.892937234014486
856.2700000000001	8.892935867110877
856.37	8.892934500592677
856.47	8.892933134459655
856.57	8.892931768711579
856.6700000000001	8.892930403348217
856.7700000000001	8.89292903836934
856.87	8.892927673774716
856.97	8.892926309564116
857.07	8.892924945737306
857.1700000000001	8.892923582294054
857.2700000000001	8.892922219234134
857.37	8.89292085655731
857.47	8.892919494263355
857.57	8.892918132352033
857.6700000000001	8.892916770823117
857.7700000000001	8.892915409676375
857.87	8.892914048911575
857.97	8.892912688528487
858.07	8.89291132852688
858.1700000000001	8.89290996890652
858.2700000000001	8.892908609667181
858.37	8.892907250808628
858.47	8.892905892330633
858.57	8.892904534232962
858.6700000000001	8.892903176515384
858.7700000000001	8.89290181917767
858.87	8.892900462219588
858.97	8.892899105640907
859.07	8.892897749441397
859.1700000000001	8.892896393620825
859.2700000000001	8.89289503817896
859.37	8.892893683115572
859.47	8.892892328430431
859.57	8.892890974123304
859.6700000000001	8.892889620193959
859.7700000000001	8.892888266642169
859.87	8.892886913467699
859.97	8.892885560670319
860.07	8.892884208249798
860.1700000000001	8.892882856205906
860.2700000000001	8.892881504538412
860.37	8.892880153247082
860.47	8.892878802331689
860.57	8.892877451792
860.6700000000001	8.892876101627783
860.7700000000001	8.892874751838807
860.87	8.892873402424843
860.97	8.89287205338566
861.07	8.892870704721023
861.1700000000001	8.892869356430706
861.2700000000001	8.892868008514474
861.37	8.892866660972098
861.47	8.892865313803346
861.57	8.892863967007989
861.6700000000001	8.892862620585793
861.7700000000001	8.892861274536529
861.87	8.892859928859965
861.97	8.89285858355587
862.07	8.892857238624012
862.1700000000001	8.892855894064164
862.2700000000001	8.89285454987609
862.37	8.892853206059561
862.47	8.892851862614345
862.57	8.892850519540213
862.6700000000001	8.892849176836933
862.7700000000001	8.892847834504273
862.87	8.892846492542002
862.97	8.89284515094989
863.07	8.892843809727706
863.1700000000001	8.89284246887522
863.2700000000001	8.892841128392197
863.37	8.892839788278408
863.47	8.892838448533624
863.57	8.892837109157611
863.6700000000001	8.89283577015014
863.7700000000001	8.892834431510979
863.87	8.892833093239897
863.97	8.892831755336662
864.07	8.8928304172264
864.1700000000001	8.89282907840204
864.2700000000001	8.892827739944073
864.37	8.892826401852409
864.47	8.892825064126965
864.57	8.892823726767654
864.6700000000001	8.892822389774388
864.7700000000001	8.892821053147083
864.87	8.892819716885652
864.97	8.89281838099001
865.07	8.892817045460069
865.1700000000001	8.892815710295743
865.2700000000001	8.892814375496945
865.37	8.892813041063592
865.47	8.892811706995596
865.57	8.892810373292871
865.6700000000001	8.892809039955331
865.7700000000001	8.89280770698289
865.87	8.89280637437546
865.97	8.892805042132958
866.07	8.892803710255293
866.1700000000001	8.892802378742385
866.2700000000001	8.892801047594144
866.37	8.892799716810485
866.47	8.89279838639132
866.57	8.892797056336565
866.6700000000001	8.892795726646133
866.7700000000001	8.892794397319939
866.87	8.892793068357895
866.97	8.892791739759915
867.07	8.892790411525914
867.1700000000001	8.892789083655806
867.2700000000001	8.892787756149502
867.37	8.89278642900692
867.47	8.892785102227972
867.57	8.892783775812571
867.6700000000001	8.892782449760631
867.7700000000001	8.892781124072068
867.87	8.892779798746792
867.97	8.89277847378472
868.07	8.892777149185765
868.1700000000001	8.89277582494984
868.2700000000001	8.892774501076861
868.37	8.892773177566738
868.47	8.89277185441939
868.57	8.892770531634726
868.6700000000001	8.892769209212663
868.7700000000001	8.892767887153113
868.87	8.89276656545599
868.97	8.89276524412121
869.07	8.892763923148683
869.1700000000001	8.892762602538326
869.2700000000001	8.892761282290053
869.37	8.892759962403776
869.47	8.892758642879409
869.57	8.892757323716866
869.6700000000001	8.892756004916063
869.7700000000001	8.892754686476911
869.87	8.892753368399324
869.97	8.892752050683217
870.07	8.892750733328505
870.1700000000001	8.8927494163351
870.2700000000001	8.892748099702915
870.37	8.892746783431868
870.47	8.892745467521866
870.57	8.89274415197283
870.6700000000001	8.892742836784668
870.7700000000001	8.892741521957298
870.87	8.892740207490633
870.97	8.892738893384584
871.07	8.892737579639068
871.1700000000001	8.892736266253998
871.2700000000001	8.892734953229288
871.37	8.89273364056485
871.47	8.8927323282606
871.57	8.892731016316452
871.6700000000001	8.892729704732318
871.7700000000001	8.892728393508113
871.87	8.89272708264375
871.97	8.892725772139144
872.07	8.89272446199421
872.1700000000001	8.892723152208857
872.2700000000001	8.892721842783004
872.37	8.892720533716561
872.47	8.892719225009445
872.57	8.892717916661569
872.6700000000001	8.892716608672846
872.7700000000001	8.89271530104319
872.87	8.892713993772515
872.97	8.892712686860735
873.07	8.892711380307762
873.1700000000001	8.892710074113515
873.2700000000001	8.8927087682779
873.37	8.89270746280084
873.47	8.892706157682241
873.57	8.89270485292202
873.6700000000001	8.89270354852009
873.7700000000001	8.892702244476368
873.87	8.892700940790764
873.97	8.892699637463192
874.07	8.892698334493568
874.1700000000001	8.892697031881806
874.2700000000001	8.892695729627818
874.37	8.892694427731518
874.47	8.892693126192821
874.57	8.892691825011639
874.6700000000001	8.892690524187888
874.7700000000001	8.892689223721481
874.87	8.892687923612332
874.97	8.892686623860353
875.07	8.892685324465461
875.1700000000001	8.892684025427569
875.2700000000001	8.892682726746587
875.37	8.892681428422435
875.47	8.892680130455021
875.57	8.892678832844265
875.6700000000001	8.892677535590074
875.7700000000001	8.892676238692367
875.87	8.892674942151057
875.97	8.892673645966056
876.07	8.892672350137278
876.1700000000001	8.892671054664639
876.2700000000001	8.89266975954805
876.37	8.892668464787427
876.47	8.892667170382683
876.57	8.892665876333732
876.6700000000001	8.892664582640489
876.7700000000001	8.892663289302865
876.87	8.892661996320776
876.97	8.892660703694135
877.07	8.892659411422857
877.1700000000001	8.892658119506853
877.2700000000001	8.892656827946041
877.37	8.892655536740332
877.47	8.89265424588964
877.57	8.89265295539388
877.6700000000001	8.892651665252965
877.7700000000001	8.892650375466808
877.87	8.892649086035325
877.97	8.892647796958428
878.07	8.892646508236032
878.1700000000001	8.892645219868049
878.2700000000001	8.892643931854396
878.37	8.892642644194984
878.47	8.892641356889728
878.57	8.892640069938542
878.6700000000001	8.89263878334134
878.7700000000001	8.892637497098034
878.87	8.89263621120854
878.97	8.892634925672771
879.07	8.892633640490642
879.1700000000001	8.892632355662064
879.2700000000001	8.892631071186953
879.37	8.892629787065223
879.47	8.892628503296786
879.57	8.892627219881557
879.6700000000001	8.892625936819451
879.7700000000001	8.892624654110381
879.87	8.89262337175426
879.97	8.892622089751002
880.07	8.892620808100522
880.1700000000001	8.892619526802733
880.2700000000001	8.892618245857548
880.37	8.892616965264883
880.47	8.89261568502465
880.57	8.892614405136763
880.6700000000001	8.892613125601137
880.7700000000001	8.892611846417685
880.87	8.89261056758632
880.97	8.892609289106957
881.07	8.89260801097951
881.1700000000001	8.892606733203893
881.2700000000001	8.892605455780018
881.37	8.892604178707801
881.47	8.892602901987155
881.57	8.892601625617994
881.6700000000001	8.892600349600231
881.7700000000001	8.89259907393378
881.87	8.892597798618556
881.97	8.892596523654474
882.07	8.892595249041443
882.1700000000001	8.89259397477938
882.2700000000001	8.892592700868201
882.37	8.892591427307815
882.47	8.89259015409814
882.57	8.892588881239087
882.6700000000001	8.892587608730572
882.7700000000001	8.892586336572508
882.87	8.892585064764807
882.97	8.892583793307386
883.07	8.892582522200158
883.1700000000001	8.892581251443033
883.2700000000001	8.892579981035931
883.37	8.892578710978762
883.47	8.89257744127144
883.57	8.89257617191388
883.6700000000001	8.892574902905997
883.7700000000001	8.892573634247702
883.87	8.892572365938909
883.97	8.892571097979534
884.07	8.892569830369489
884.1700000000001	8.89256856310869
884.2700000000001	8.892567296197047
884.37	8.892566029634477
884.47	8.892564763420895
884.57	8.89256349755621
884.6700000000001	8.89256223204034
884.7700000000001	8.892560966873198
884.87	8.892559702054697
884.97	8.892558437584752
885.07	8.892557173463276
885.1700000000001	8.89255590969018
885.2700000000001	8.892554646265385
885.37	8.892553383188798
885.47	8.892552120460335
885.57	8.892550858079913
885.6700000000001	8.892549596047441
885.7700000000001	8.892548334362836
885.87	8.892547073026009
885.97	8.892545812036877
886.07	8.892544551395352
886.1700000000001	8.89254329110135
886.2700000000001	8.89254203115478
886.37	8.892540771555561
886.47	8.892539512303603
886.57	8.892538253398824
886.6700000000001	8.892536994841134
886.7700000000001	8.89253573663045
886.87	8.892534478766683
886.97	8.892533221249748
887.07	8.892531964079557
887.1700000000001	8.892530707256027
887.2700000000001	8.89252945077907
887.37	8.892528194648602
887.47	8.892526938864535
887.57	8.892525683426783
887.6700000000001	8.892524428335259
887.7700000000001	8.892523173589877
887.87	8.892521919190552
887.97	8.892520665137198
888.07	8.892519411429728
888.1700000000001	8.892518158068055
888.2700000000001	8.892516905052094
888.37	8.89251565238176
888.47	8.892514400056964
888.57	8.892513148077622
888.6700000000001	8.892511896443649
888.7700000000001	8.892510645154955
888.87	8.892509394211455
888.97	8.892508143613066
889.07	8.892506893359698
889.1700000000001	8.892505643451267
889.2700000000001	8.892504393887686
889.37	8.89250314466887
889.47	8.89250189579473
889.57	8.892500647265184
889.6700000000001	8.892499399080142
889.7700000000001	8.892498151239518
889.87	8.89249690374323
889.97	8.892495656591189
890.07	8.892494409783307
890.1700000000001	8.8924931633195
890.2700000000001	8.892491917199683
890.37	8.892490671423769
890.47	8.892489425991668
890.57	8.8924881809033
890.6700000000001	8.892486936158575
890.7700000000001	8.892485691757408
890.87	8.892484447699712
890.97	8.892483203985401
891.07	8.892481960614392
891.1700000000001	8.892480717586594
891.2700000000001	8.892479475345748
891.37	8.89247823406945
891.47	8.892476993136592
891.57	8.892475752547005
891.6700000000001	8.892474512300527
891.7700000000001	8.892473272396991
891.87	8.892472032836231
891.97	8.892470793618081
892.07	8.892469554742373
892.1700000000001	8.892468316208944
892.2700000000001	8.892467078017628
892.37	8.892465840168256
892.47	8.892464602660665
892.57	8.892463365494688
892.6700000000001	8.892462128670157
892.7700000000001	8.89246089218691
892.87	8.892459656044778
892.97	8.892458420243598
893.07	8.8924571847832
893.1700000000001	8.892455949663422
893.2700000000001	8.892454714884094
893.37	8.892453480445054
893.47	8.892452246346133
893.57	8.892451012587168
893.6700000000001	8.89244977916799
893.7700000000001	8.892448546088435
893.87	8.892447313348336
893.97	8.892446080947527
894.07	8.892444848885843
894.1700000000001	8.892443617163117
894.2700000000001	8.892442385779185
894.37	8.892441154733879
894.47	8.892439924027032
894.57	8.892438693658482
894.6700000000001	8.89243746362806
894.7700000000001	8.8924362339356
894.87	8.892435004580937
894.97	8.892433775563905
895.07	8.892432546884336
895.1700000000001	8.892431318542068
895.2700000000001	8.892430090536934
895.37	8.892428862868764
895.47	8.892427635537397
895.57	8.892426408542663
895.6700000000001	8.8924251818844
895.7700000000001	8.892423955562439
895.87	8.892422729576616
895.97	8.892421503926762
896.07	8.892420278612716
896.1700000000001	8.892419053634308
896.2700000000001	8.892417828991373
896.37	8.892416604683746
896.47	8.892415380711258
896.57	8.892414157073748
896.6700000000001	8.892412933771046
896.7700000000001	8.892411710802987
896.87	8.892410488169407
896.97	8.892409265870137
897.07	8.892408043905014
897.1700000000001	8.89240682227387
897.2700000000001	8.892405600976538
897.37	8.892404380012856
897.47	8.892403159382654
897.57	8.892401939085769
897.6700000000001	8.892400719122032
897.7700000000001	8.89239949949128
897.87	8.892398280193346
897.97	8.892397061228063
898.07	8.892395842595265
898.1700000000001	8.89239462429479
898.2700000000001	8.892393406326466
898.37	8.892392188690131
898.47	8.892390971385618
898.57	8.892389754412761
898.6700000000001	8.892388537771394
898.7700000000001	8.892387321461351
898.87	8.892386105482466
898.97	8.892384889834572
899.07	8.892383674517506
899.1700000000001	8.8923824595311
899.2700000000001	8.892381244875189
899.37	8.892380030549605
899.47	8.892378816554183
899.57	8.892377602888757
899.6700000000001	8.892376389553164
899.7700000000001	8.892375176547233
899.87	8.892373963870801
899.97	8.892372751523702
900.07	8.89237153950577
900.1700000000001	8.892370327816838
900.2700000000001	8.89236911645674
900.37	8.892367905425312
900.47	8.892366694722385
900.57	8.892365484347796
900.6700000000001	8.892364274301377
900.7700000000001	8.892363064582963
900.87	8.892361855192387
900.97	8.892360646129486
901.07	8.89235943739409
901.1700000000001	8.892358228986035
901.2700000000001	8.892357020905157
901.37	8.892355813151285
901.47	8.89235460572426
901.57	8.892353398623907
901.6700000000001	8.892352191850069
901.7700000000001	8.892350985402574
901.87	8.89234977928126
901.97	8.892348573485958
902.07	8.892347368016503
902.1700000000001	8.89234616287273
902.2700000000001	8.892344958054471
902.37	8.892343753561562
902.47	8.892342549393836
902.57	8.892341345551129
902.6700000000001	8.892340142033273
902.7700000000001	8.892338938840101
902.87	8.89233773597145
902.97	8.892336533427152
903.07	8.892335331207041
903.1700000000001	8.892334129310953
903.2700000000001	8.89233292773872
903.37	8.892331726490175
903.47	8.892330525565155
903.57	8.892329324963494
903.6700000000001	8.892328124685024
903.7700000000001	8.892326924729579
903.87	8.892325725096994
903.97	8.892324525787103
904.07	8.89232332679974
904.1700000000001	8.89232212813474
904.2700000000001	8.892320929791934
904.37	8.89231973177116
904.47	8.892318534072249
904.57	8.892317336695037
904.6700000000001	8.892316139639355
904.7700000000001	8.89231494290504
904.87	8.892313746491928
904.97	8.892312550399847
905.07	8.892311354628635
905.1700000000001	8.892310159178125
905.2700000000001	8.892308964048151
905.37	8.892307769238549
905.47	8.892306574749151
905.57	8.89230538057979
905.6700000000001	8.892304186730303
905.7700000000001	8.892302993200522
905.87	8.892301799990282
905.97	8.892300607099417
906.07	8.89229941452776
906.1700000000001	8.892298222275144
906.2700000000001	8.892297030341405
906.37	8.892295838726378
906.47	8.892294647429896
906.57	8.892293456451792
906.6700000000001	8.892292265791902
906.7700000000001	8.892291075450057
906.87	8.892289885426093
906.97	8.892288695719845
907.07	8.892287506331146
907.1700000000001	8.89228631725983
907.2700000000001	8.89228512850573
907.37	8.892283940068682
907.47	8.89228275194852
907.57	8.892281564145074
907.6700000000001	8.892280376658183
907.7700000000001	8.892279189487681
907.87	8.892278002633397
907.97	8.89227681609517
908.07	8.892275629872833
908.1700000000001	8.892274443966217
908.2700000000001	8.89227325837516
908.37	8.892272073099495
908.47	8.892270888139054
908.57	8.892269703493673
908.6700000000001	8.892268519163185
908.7700000000001	8.892267335147425
908.87	8.892266151446227
908.97	8.892264968059424
909.07	8.89226378498685
909.1700000000001	8.892262602228342
909.2700000000001	8.892261419783729
909.37	8.89226023765285
909.47	8.892259055835536
909.57	8.892257874331621
909.6700000000001	8.89225669314094
909.7700000000001	8.892255512263327
909.87	8.892254331698616
909.97	8.892253151446642
910.07	8.892251971507237
910.1700000000001	8.892250791880237
910.2700000000001	8.892249612565474
910.37	8.892248433562782
910.47	8.892247254871998
910.57	8.892246076492954
910.6700000000001	8.892244898425483
910.7700000000001	8.892243720669422
910.87	8.892242543224603
910.97	8.89224136609086
911.07	8.892240189268025
911.1700000000001	8.892239012755937
911.2700000000001	8.892237836554425
911.37	8.892236660663329
911.47	8.892235485082477
911.57	8.892234309811705
911.6700000000001	8.89223313485085
911.7700000000001	8.89223196019974
911.87	8.892230785858215
911.97	8.892229611826107
912.07	8.892228438103249
912.1700000000001	8.892227264689476
912.2700000000001	8.892226091584622
912.37	8.89222491878852
912.47	8.892223746301005
912.57	8.892222574121911
912.6700000000001	8.89222140225107
912.7700000000001	8.892220230688322
912.87	8.892219059433494
912.97	8.892217888486423
913.07	8.892216717846944
913.1700000000001	8.89221554751489
913.2700000000001	8.892214377490095
913.37	8.892213207772393
913.47	8.892212038361617
913.57	8.892210869257603
913.6700000000001	8.892209700460185
913.7700000000001	8.892208531969196
913.87	8.89220736378447
913.97	8.89220619590584
914.07	8.892205028333144
914.1700000000001	8.892203861066212
914.2700000000001	8.89220269410488
914.37	8.89220152744898
914.47	8.892200361098348
914.57	8.892199195052818
914.6700000000001	8.892198029312224
914.7700000000001	8.8921968638764
914.87	8.892195698745178
914.97	8.892194533918396
915.07	8.892193369395883
915.1700000000001	8.892192205177476
915.2700000000001	8.892191041263011
915.37	8.892189877652319
915.47	8.892188714345235
915.57	8.892187551341591
915.6700000000001	8.892186388641225
915.7700000000001	8.892185226243967
915.87	8.892184064149655
915.97	8.892182902358119
916.07	8.892181740869196
916.1700000000001	8.89218057968272
916.2700000000001	8.892179418798523
916.37	8.89217825821644
916.47	8.892177097936306
916.57	8.892175937957955
916.6700000000001	8.892174778281218
916.7700000000001	8.892173618905932
916.87	8.892172459831931
916.97	8.892171301059049
917.07	8.892170142587117
917.1700000000001	8.892168984415974
917.2700000000001	8.89216782654545
917.37	8.892166668975381
917.47	8.8921655117056
917.57	8.892164354735943
917.6700000000001	8.89216319806624
917.7700000000001	8.89216204169633
917.87	8.892160885626044
917.97	8.892159729855218
918.07	8.892158574383682
918.1700000000001	8.892157419211275
918.2700000000001	8.892156264337828
918.37	8.892155109763175
918.47	8.892153955487151
918.57	8.892152801509592
918.6700000000001	8.892151647830328
918.7700000000001	8.892150494449195
918.87	8.892149341366029
918.97	8.89214818858066
919.07	8.892147036092924
919.1700000000001	8.892145883902655
919.2700000000001	8.892144732009688
919.37	8.892143580413856
919.47	8.892142429114994
919.57	8.892141278112934
919.6700000000001	8.892140127407513
919.7700000000001	8.892138976998561
919.87	8.892137826885916
919.97	8.892136677069411
920.07	8.892135527548877
920.1700000000001	8.892134378324153
920.2700000000001	8.89213322939507
920.37	8.89213208076146
920.47	8.892130932423163
920.57	8.892129784380007
920.6700000000001	8.89212863662499
920.7700000000001	8.892127487891747
920.87	8.892126339452536
920.97	8.892125191307272
921.07	8.89212404345587
921.1700000000001	8.892122895898249
921.2700000000001	8.89212174863432
921.37	8.892120601664
921.47	8.892119454987208
921.57	8.892118308603854
921.6700000000001	8.892117162513857
921.7700000000001	8.892116016717132
921.87	8.892114871213595
921.97	8.89211372600316
922.07	8.892112581085742
922.1700000000001	8.89211143646126
922.2700000000001	8.892110292129626
922.37	8.892109148090757
922.47	8.89210800434457
922.57	8.892106860890976
922.6700000000001	8.892105717729896
922.7700000000001	8.892104574861241
922.87	8.892103432284928
922.97	8.892102290000874
923.07	8.892101148008994
923.1700000000001	8.892100006309203
923.2700000000001	8.892098864901415
923.37	8.892097723785549
923.47	8.892096582961518
923.57	8.892095442429238
923.6700000000001	8.892094302188623
923.7700000000001	8.892093162239592
923.87	8.892092022582057
923.97	8.892090883215936
924.07	8.892089744141144
924.1700000000001	8.892088605357596
924.2700000000001	8.892087466865206
924.37	8.892086328663893
924.47	8.892085190753571
924.57	8.892084053134154
924.6700000000001	8.89208291580556
924.7700000000001	8.892081778767702
924.87	8.892080642020497
924.97	8.892079505563862
925.07	8.892078369397709
925.1700000000001	8.892077233521956
925.2700000000001	8.892076097936517
925.37	8.89207496264131
925.47	8.892073827636247
925.57	8.892072692921246
925.6700000000001	8.892071558496223
925.7700000000001	8.892070424361092
925.87	8.892069290515769
925.97	8.89206815696017
926.07	8.892067023694208
926.1700000000001	8.892065890717802
926.2700000000001	8.892064758030866
926.37	8.892063625633316
926.47	8.892062493525067
926.57	8.892061361706034
926.6700000000001	8.892060230176133
926.7700000000001	8.89205909893528
926.87	8.89205796798339
926.97	8.892056837320379
927.07	8.892055706946161
927.1700000000001	8.892054576860655
927.2700000000001	8.892053447063773
927.37	8.892052317555432
927.47	8.892051188335547
927.57	8.892050059404033
927.6700000000001	8.892048930760808
927.7700000000001	8.892047802405784
927.87	8.892046674338879
927.97	8.89204554656001
928.07	8.892044419069087
928.1700000000001	8.892043291866031
928.2700000000001	8.892042164950754
928.37	8.892041038323175
928.47	8.892039911983206
928.57	8.892038785930763
928.6700000000001	8.892037660165764
928.7700000000001	8.892036534688122
928.87	8.892035409497755
928.97	8.892034284594576
929.07	8.892033159978503
929.1700000000001	8.892032035649448
929.2700000000001	8.89203091160733
929.37	8.892029787852064
929.47	8.892028664383561
929.57	8.892027541201744
929.6700000000001	8.892026418306523
929.7700000000001	8.892025295697815
929.87	8.892024173375537
929.97	8.892023051339601
930.07	8.892021929589927
930.1700000000001	8.892020808126427
930.2700000000001	8.892019686949018
930.37	8.892018566057615
930.47	8.892017445452135
930.57	8.892016325132492
930.6700000000001	8.892015205098602
930.7700000000001	8.892014085350379
930.87	8.89201296588774
930.97	8.892011846710602
931.07	8.892010727818878
931.1700000000001	8.892009609212485
931.2700000000001	8.892008490891339
931.37	8.892007372855351
931.47	8.892006255104443
931.57	8.892005137638527
931.6700000000001	8.892004020457518
931.7700000000001	8.892002903561334
931.87	8.892001786949889
931.97	8.892000670623098
932.07	8.891999554580877
932.1700000000001	8.891998438823142
932.2700000000001	8.891997323349807
932.37	8.89199620816079
932.47	8.891995093256005
932.57	8.891993978635368
932.6700000000001	8.891992864298794
932.7700000000001	8.891991750246198
932.87	8.891990636477496
932.97	8.891989522992606
933.07	8.89198840979144
933.1700000000001	8.891987296873914
933.2700000000001	8.891986184239945
933.37	8.891985071889449
933.47	8.891983959822339
933.57	8.891982848038532
933.6700000000001	8.891981736537945
933.7700000000001	8.891980625320489
933.87	8.891979514386085
933.97	8.891978403734646
934.07	8.891977293366086
934.1700000000001	8.891976183280322
934.2700000000001	8.891975073477271
934.37	8.891973963956845
934.47	8.891972854718963
934.57	8.89197174576354
934.6700000000001	8.89197063709049
934.7700000000001	8.891969528699727
934.87	8.891968420591171
934.97	8.891967312764734
935.07	8.891966205220333
935.1700000000001	8.891965097957884
935.2700000000001	8.8919639909773
935.37	8.8919628842785
935.47	8.891961777861397
935.57	8.891960671725908
935.6700000000001	8.891959565871947
935.7700000000001	8.89195846029943
935.87	8.891957355008273
935.97	8.891956249998392
936.07	8.891955145269701
936.1700000000001	8.891954040822117
936.2700000000001	8.891952936655555
936.37	8.89195183276993
936.47	8.891950729165158
936.57	8.891949625841155
936.6700000000001	8.891948522797836
936.7700000000001	8.891947420035116
936.87	8.891946317552911
936.97	8.891945215351138
937.07	8.891944113429709
937.1700000000001	8.891943011788543
937.2700000000001	8.891941910427553
937.37	8.891940809346655
937.47	8.891939708545767
937.57	8.891938608024802
937.6700000000001	8.891937507783675
937.7700000000001	8.891936407822305
937.87	8.891935308140603
937.97	8.891934208738487
938.07	8.891933109615874
938.1700000000001	8.891932010772676
938.2700000000001	8.891930912208812
938.37	8.891929813924193
938.47	8.89192871591874
938.57	8.891927618192364
938.6700000000001	8.891926520744985
938.7700000000001	8.891925423576513
938.87	8.891924326686867
938.97	8.891923230075962
939.07	8.891922133743714
939.1700000000001	8.891921037690038
939.2700000000001	8.89191994191485
939.37	8.891918846418063
939.47	8.891917751199596
939.57	8.891916656259363
939.6700000000001	8.89191556159728
939.7700000000001	8.89191446721326
939.87	8.891913373107222
939.97	8.891912279279081
940.07	8.89191118572875
940.1700000000001	8.891910092456147
940.2700000000001	8.891908999461187
940.37	8.891907906743784
940.47	8.891906814303855
940.57	8.891905722141315
940.6700000000001	8.89190463025608
940.7700000000001	8.891903538648066
940.87	8.891902447317188
940.97	8.891901356263359
941.07	8.891900265486498
941.1700000000001	8.89189917498652
941.2700000000001	8.891898084763339
941.37	8.891896994816873
941.47	8.891895905147035
941.57	8.89189481575374
941.6700000000001	8.891893726636907
941.7700000000001	8.891892637796447
941.87	8.89189154923228
941.97	8.89189046094432
942.07	8.891889372932479
942.1700000000001	8.891888285196679
942.2700000000001	8.891887197736828
942.37	8.891886110552848
942.47	8.891885023644653
942.57	8.891883937012157
942.6700000000001	8.891882850655275
942.7700000000001	8.891881764573924
942.87	8.89188067876802
942.97	8.891879593237476
943.07	8.891878507982211
943.1700000000001	8.891877423002137
943.2700000000001	8.891876338297172
943.37	8.89187525386723
943.47	8.89187416971223
943.57	8.891873085832081
943.6700000000001	8.891872002226705
943.7700000000001	8.891870918896014
943.87	8.891869835839923
943.97	8.89186875305835
944.07	8.89186767055121
944.1700000000001	8.891866588318418
944.2700000000001	8.891865506359888
944.37	8.891864424675537
944.47	8.891863343265282
944.57	8.891862262129036
944.6700000000001	8.891861181266716
944.7700000000001	8.891860100678235
944.87	8.891859020363512
944.97	8.891857940322462
945.07	8.891856860554999
945.1700000000001	8.891855781061038
945.2700000000001	8.891854701840495
945.37	8.891853622893288
945.47	8.89185254421933
945.57	8.891851465818537
945.6700000000001	8.891850387690823
945.7700000000001	8.891849309836108
945.87	8.891848232254302
945.97	8.891847154945326
946.07	8.891846077909092
946.1700000000001	8.891845001145516
946.2700000000001	8.891843924654513
946.37	8.891842848436
946.47	8.89184177248989
946.57	8.891840696816102
946.6700000000001	8.89183962141455
946.7700000000001	8.891838546285149
946.87	8.891837471427815
946.97	8.891836396842463
947.07	8.89183532252901
947.1700000000001	8.891834248487369
947.2700000000001	8.891833174717458
947.37	8.89183210121919
947.47	8.891831027992485
947.57	8.891829955037252
947.6700000000001	8.891828882353412
947.7700000000001	8.891827809940878
947.87	8.891826737799565
947.97	8.891825665929392
948.07	8.89182459433027
948.1700000000001	8.891823523002119
948.2700000000001	8.89182245194485
948.37	8.891821381158381
948.47	8.891820310642627
948.57	8.891819240397504
948.6700000000001	8.891818170422928
948.7700000000001	8.891817100718814
948.87	8.891816031285076
948.97	8.89181496212163
949.07	8.891813893228393
949.1700000000001	8.891812824605282
949.2700000000001	8.891811756252208
949.37	8.89181068816909
949.47	8.891809620355842
949.57	8.891808552812378
949.6700000000001	8.891807485538617
949.7700000000001	8.891806418534474
949.87	8.891805351799862
949.97	8.891804285334699
950.07	8.891803219138898
950.1700000000001	8.891802153212376
950.2700000000001	8.89180108755505
950.37	8.891800022166834
950.47	8.891798957047643
950.57	8.891797892197392
950.6700000000001	8.891796827615998
950.7700000000001	8.891795763303376
950.87	8.891794699259442
950.97	8.891793635484113
951.07	8.8917925719773
951.1700000000001	8.891791508738923
951.2700000000001	8.891790445768894
951.37	8.891789383067131
951.47	8.89178832063355
951.57	8.891787258468064
951.6700000000001	8.891786196570589
951.7700000000001	8.891785134941042
951.87	8.891784073579338
951.97	8.891783012485392
952.07	8.891781951659121
952.1700000000001	8.891780891100439
952.2700000000001	8.891779830809261
952.37	8.891778770785503
952.47	8.891777711029082
952.57	8.891776651539912
952.6700000000001	8.89177559231791
952.7700000000001	8.8917745333888
952.87	8.891773474727094
952.97	8.891772416332312
953.07	8.89177135820437
953.1700000000001	8.891770300343179
953.2700000000001	8.891769242748655
953.37	8.891768185420712
953.47	8.891767128359264
953.57	8.891766071564227
953.6700000000001	8.891765015035512
953.7700000000001	8.891763958773033
953.87	8.891762902776708
953.97	8.891761847046448
954.07	8.891760791582167
954.1700000000001	8.89175973638378
954.2700000000001	8.8917586814512
954.37	8.891757626784344
954.47	8.891756572383123
954.57	8.891755518247452
954.6700000000001	8.891754464377247
954.7700000000001	8.891753410772418
954.87	8.891752357432884
954.97	8.891751304358555
955.07	8.891750251549349
955.1700000000001	8.891749199005176
955.2700000000001	8.891748146725952
955.37	8.891747094711592
955.47	8.89174604296201
955.57	8.891744991477118
955.6700000000001	8.891743940256832
955.7700000000001	8.891742889301065
955.87	8.891741838609734
955.97	8.891740788182748
956.07	8.891739738020027
956.1700000000001	8.89173868812148
956.2700000000001	8.891737638487022
956.37	8.89173658911657
956.47	8.891735540010037
956.57	8.891734491167336
956.6700000000001	8.891733442588382
956.7700000000001	8.891732394273088
956.87	8.89173134622137
956.97	8.89173029843314
957.07	8.891729250908313
957.1700000000001	8.891728203646803
957.2700000000001	8.891727156648525
957.37	8.891726109913392
957.47	8.891725063441319
957.57	8.89172401723222
957.6700000000001	8.891722971286008
957.7700000000001	8.891721925602598
957.87	8.891720880181904
957.97	8.89171983502384
958.07	8.891718790128321
958.1700000000001	8.89171774549526
958.2700000000001	8.891716701124572
958.37	8.891715657016169
958.47	8.891714613169968
958.57	8.891713569585882
958.6700000000001	8.891712526263824
958.7700000000001	8.891711483203709
958.87	8.891710440405452
958.97	8.891709397868965
959.07	8.891708355594165
959.1700000000001	8.891707313580962
959.2700000000001	8.891706271829275
959.37	8.891705230339015
959.47	8.891704189110097
959.57	8.891703148142435
959.6700000000001	8.891702107435941
959.7700000000001	8.891701066990533
959.87	8.891700026806124
959.97	8.891698986882625
960.07	8.891697947219955
960.1700000000001	8.891696907818025
960.2700000000001	8.891695868676749
960.37	8.891694829796041
960.47	8.891693791175816
960.57	8.89169275281599
960.6700000000001	8.891691714716474
960.7700000000001	8.891690676877184
960.87	8.891689639298033
960.97	8.891688601978935
961.07	8.891687564919804
961.1700000000001	8.891686528120557
961.2700000000001	8.891685491581104
961.37	8.891684455301363
961.47	8.891683419281243
961.57	8.891682383520664
961.6700000000001	8.891681348019535
961.7700000000001	8.891680312777774
961.87	8.891679277795292
961.97	8.891678243072006
962.07	8.891677208607828
962.1700000000001	8.891676174402674
962.2700000000001	8.891675140456456
962.37	8.89167410676909
962.47	8.891673073340487
962.57	8.891672040170565
962.6700000000001	8.891671007259236
962.7700000000001	8.891669974606415
962.87	8.891668942212014
962.97	8.89166791007595
963.07	8.891666878198137
963.1700000000001	8.891665846578487
963.2700000000001	8.891664815216915
963.37	8.891663784113335
963.47	8.891662753267662
963.57	8.891661722679808
963.6700000000001	8.89166069234969
963.7700000000001	8.89165966227722
963.87	8.891658632462313
963.97	8.891657602904884
964.07	8.891656573604845
964.1700000000001	8.891655544562111
964.2700000000001	8.891654515776596
964.37	8.891653487248215
964.47	8.89165245897688
964.57	8.891651430962508
964.6700000000001	8.891650403205011
964.7700000000001	8.891649375704304
964.87	8.8916483484603
964.97	8.891647321472915
965.07	8.891646294742063
965.1700000000001	8.891645268267656
965.2700000000001	8.89164424204961
965.37	8.891643216087838
965.47	8.891642190382255
965.57	8.891641164932773
965.6700000000001	8.89164013973931
965.7700000000001	8.891639114801777
965.87	8.89163809012009
965.97	8.89163706569416
966.07	8.891636041523904
966.1700000000001	8.891635017609238
966.2700000000001	8.89163399395007
966.37	8.891632970546318
966.47	8.891631947397897
966.57	8.891630924504721
966.6700000000001	8.8916299018667
966.7700000000001	8.891628879483752
966.87	8.891627857355791
966.97	8.89162683548273
967.07	8.891625813864483
967.1700000000001	8.891624792500965
967.2700000000001	8.891623771392089
967.37	8.89162275053777
967.47	8.891621729937922
967.57	8.891620709592459
967.6700000000001	8.891619689501296
967.7700000000001	8.891618669664345
967.87	8.891617650081521
967.97	8.891616630752738
968.07	8.891615611677912
968.1700000000001	8.891614592856955
968.2700000000001	8.891613574289781
968.37	8.891612555976305
968.47	8.891611537916443
968.57	8.891610520110104
968.6700000000001	8.891609502557207
968.7700000000001	8.891608485257665
968.87	8.89160746821139
968.97	8.891606451418298
969.07	8.891605434878302
969.1700000000001	8.891604418591317
969.2700000000001	8.891603402557259
969.37	8.891602386776038
969.47	8.89160137124757
969.57	8.891600355971768
969.6700000000001	8.891599340948549
969.7700000000001	8.891598326177826
969.87	8.891597311659512
969.97	8.891596297393521
970.07	8.891595283379768
970.1700000000001	8.891594269618167
970.2700000000001	8.891593256108631
970.37	8.891592242851077
970.47	8.891591229845416
970.57	8.891590217091563
970.6700000000001	8.891589204589433
970.7700000000001	8.89158819233894
970.87	8.891587180339997
970.97	8.89158616859252
971.07	8.89158515709642
971.1700000000001	8.891584145851615
971.2700000000001	8.891583134858015
971.37	8.891582124115537
971.47	8.891581113624095
971.57	8.891580103383603
971.6700000000001	8.891579093393974
971.7700000000001	8.891578083655121
971.87	8.891577074166962
971.97	8.891576064929408
972.07	8.891575055942374
972.1700000000001	8.891574047205774
972.2700000000001	8.891573038719523
972.37	8.891572030483534
972.47	8.89157102249772
972.57	8.891570014762
972.6700000000001	8.891569007276281
972.7700000000001	8.891568000040483
972.87	8.891566993054516
972.97	8.891565986318298
973.07	8.89156497983174
973.1700000000001	8.891563973594758
973.2700000000001	8.891562967607266
973.37	8.891561961869176
973.47	8.891560956380404
973.57	8.891559951140865
973.6700000000001	8.89155894615047
973.7700000000001	8.891557941409136
973.87	8.891556936916775
973.97	8.891555932673302
974.07	8.891554928678634
974.1700000000001	8.89155392493268
974.2700000000001	8.891552921435357
974.37	8.891551918186579
974.47	8.89155091518626
974.57	8.891549912434312
974.6700000000001	8.891548909930652
974.7700000000001	8.891547907675193
974.87	8.89154690566785
974.97	8.891545903908536
975.07	8.891544902397165
975.1700000000001	8.891543901133652
975.2700000000001	8.89154290011791
975.37	8.891541899349853
975.47	8.891540898829398
975.57	8.891539898556456
975.6700000000001	8.891538898530941
975.7700000000001	8.89153789875277
975.87	8.891536899221853
975.97	8.891535899938109
976.07	8.891534900901448
976.1700000000001	8.891533902111785
976.2700000000001	8.891532903569036
976.37	8.891531905273114
976.47	8.891530907223933
976.57	8.891529909421406
976.6700000000001	8.891528911865448
976.7700000000001	8.891527914555976
976.87	8.891526917492898
976.97	8.891525920676134
977.07	8.891524924105594
977.1700000000001	8.891523927781195
977.2700000000001	8.89152293170285
977.37	8.891521935870472
977.47	8.891520940283977
977.57	8.891519944943278
977.6700000000001	8.891518949848288
977.7700000000001	8.891517954998925
977.87	8.891516960395098
977.97	8.891515966036726
978.07	8.89151497192372
978.1700000000001	8.891513978055993
978.2700000000001	8.891512984433463
978.37	8.891511991056042
978.47	8.891510997923644
978.57	8.891510005036183
978.6700000000001	8.891509012393573
978.7700000000001	8.89150801999573
978.87	8.891507027842566
978.97	8.891506035933995
979.07	8.891505044269932
979.1700000000001	8.891504052850292
979.2700000000001	8.891503061674989
979.37	8.891502070743934
979.47	8.891501080057045
979.57	8.891500089614233
979.6700000000001	8.891499099415416
979.7700000000001	8.891498109460503
979.87	8.891497119749413
979.97	8.891496130282057
980.07	8.89149514105835
980.1700000000001	8.891494152078206
980.2700000000001	8.89149316334154
980.37	8.891492174848263
980.47	8.891491186598294
980.57	8.891490198591544
980.6700000000001	8.891489210827928
980.7700000000001	8.891488223307359
980.87	8.891487236029752
980.97	8.891486248995022
981.07	8.891485262203082
981.1700000000001	8.891484275653845
981.2700000000001	8.891483289347228
981.37	8.891482303283142
981.47	8.891481317461503
981.57	8.891480331882226
981.6700000000001	8.891479346545223
981.7700000000001	8.891478361450408
981.87	8.891477376597697
981.97	8.891476391987004
982.07	8.891475407618241
982.1700000000001	8.891474423491324
982.2700000000001	8.891473439606166
982.37	8.891472455962683
982.47	8.891471472560786
982.57	8.891470489400392
982.6700000000001	8.891469506481414
982.7700000000001	8.891468523803766
982.87	8.891467541367362
982.97	8.891466559172116
983.07	8.891465577217943
983.1700000000001	8.891464595504756
983.2700000000001	8.89146361403247
983.37	8.891462632800998
983.47	8.891461651810255
983.57	8.891460671060155
983.6700000000001	8.891459690550613
983.7700000000001	8.891458710281542
983.87	8.891457730252856
983.97	8.891456750464469
984.07	8.891455770916297
984.1700000000001	8.891454791608252
984.2700000000001	8.891453812540249
984.37	8.8914528337122
984.47	8.891451855124023
984.57	8.891450876775629
984.6700000000001	8.891449898666934
984.7700000000001	8.89144892079785
984.87	8.891447943168295
984.97	8.89144696577818
985.07	8.891445988627417
985.1700000000001	8.891445011715925
985.2700000000001	8.891444035043616
985.37	8.891443058610403
985.47	8.891442082416201
985.57	8.891441106460926
985.6700000000001	8.891440130744488
985.7700000000001	8.891439155266806
985.87	8.891438180027789
985.97	8.891437205027357
986.07	8.891436230265418
986.1700000000001	8.89143525574189
986.2700000000001	8.891434281456686
986.37	8.891433307409718
986.47	8.891432333600905
986.57	8.891431360030158
986.6700000000001	8.89143038669739
986.7700000000001	8.891429413602518
986.87	8.891428440745454
986.97	8.891427468126114
987.07	8.89142649574441
987.1700000000001	8.891425523600256
987.2700000000001	8.89142455169357
987.37	8.891423580024261
987.47	8.891422608592245
987.57	8.891421637397437
987.6700000000001	8.891420666406443
987.7700000000001	8.891419695629788
987.87	8.891418725090057
987.97	8.89141775478717
988.07	8.89141678472104
988.1700000000001	8.891415814891586
988.2700000000001	8.891414845298725
988.37	8.891413875942371
988.47	8.891412906822444
988.57	8.891411937938857
988.6700000000001	8.89141096929153
988.7700000000001	8.891410000880377
988.87	8.891409032705315
988.97	8.891408064766262
989.07	8.891407097063135
989.1700000000001	8.891406129595849
989.2700000000001	8.89140516236432
989.37	8.891404195368468
989.47	8.891403228608205
989.57	8.891402262083451
989.6700000000001	8.891401295794122
989.7700000000001	8.891400329740133
989.87	8.891399363921403
989.97	8.891398398337849
990.07	8.891397432989383
990.1700000000001	8.891396467875927
990.2700000000001	8.891395502997394
990.37	8.891394538353703
990.47	8.891393573944768
990.57	8.89139260977051
990.6700000000001	8.89139164583084
990.7700000000001	8.891390682125678
990.87	8.891389718654942
990.97	8.891388755418545
991.07	8.891387792416406
991.1700000000001	8.89138682964844
991.2700000000001	8.891385867114566
991.37	8.891384904814698
991.47	8.891383942748755
991.57	8.891382980916651
991.6700000000001	8.891382019318305
991.7700000000001	8.891381057953632
991.87	8.89138009682255
991.97	8.891379135924975
992.07	8.891378175260822
992.1700000000001	8.89137721483001
992.2700000000001	8.891376254632457
992.37	8.891375294668075
992.47	8.891374334936783
992.57	8.891373375438498
992.6700000000001	8.891372416173136
992.7700000000001	8.891371457140615
992.87	8.89137049834085
992.97	8.891369539773757
993.07	8.891368581439254
993.1700000000001	8.891367623337258
993.2700000000001	8.891366665467686
993.37	8.891365707830452
993.47	8.891364750425474
993.57	8.89136379325267
993.6700000000001	8.891362836311956
993.7700000000001	8.891361879603247
993.87	8.89136092312646
993.97	8.891359966881513
994.07	8.891359010868323
994.1700000000001	8.891358055086803
994.2700000000001	8.891357099536874
994.37	8.89135614421845
994.47	8.89135518913145
994.57	8.891354234275788
994.6700000000001	8.891353279651382
994.7700000000001	8.891352325258147
994.87	8.891351371096002
994.97	8.891350417164864
995.07	8.891349463464646
995.1700000000001	8.891348509995266
995.2700000000001	8.891347556756644
995.37	8.891346603748692
995.47	8.89134565097133
995.57	8.891344698424472
995.6700000000001	8.891343746108037
995.7700000000001	8.89134279402194
995.87	8.891341842166097
995.97	8.891340890540427
996.07	8.891339939144846
996.1700000000001	8.89133898797927
996.2700000000001	8.891338037043614
996.37	8.891337086337796
996.47	8.891336135861733
996.57	8.891335185615343
996.6700000000001	8.89133423559854
996.7700000000001	8.891333285811243
996.87	8.891332336253365
996.97	8.891331386924827
997.07	8.891330437825543
997.1700000000001	8.89132948895543
997.2700000000001	8.891328540314404
997.37	8.891327591902384
997.47	8.891326643719283
997.57	8.89132569576502
997.6700000000001	8.891324748039512
997.7700000000001	8.891323800542676
997.87	8.891322853274426
997.97	8.891321906234682
998.07	8.891320959423357
998.1700000000001	8.891320012840369
998.2700000000001	8.891319066485636
998.37	8.891318120359074
998.47	8.891317174460598
998.57	8.891316228790126
998.6700000000001	8.891315283347575
998.7700000000001	8.891314338132862
998.87	8.891313393145902
998.97	8.89131244838661
999.07	8.891311503854908
999.1700000000001	8.891310559550709
999.2700000000001	8.89130961547393
999.37	8.891308671624488
999.47	8.891307728002298
999.57	8.891306784607279
999.6700000000001	8.891305841439348
999.7700000000001	8.891304898498419
999.87	8.89130395578441
999.97	8.891303013297238
